An Information-Theoretic Perspective on Successive Cancellation List Decoding and Polar Code Design

This work identifies information-theoretic quantities that are closely related to the required list size on average for successive cancellation list (SCL) decoding to implement maximum-likelihood decoding over general binary memoryless symmetric (BMS) channels. It also provides upper and lower bounds for these quantities that can be computed efficiently for very long codes. For the binary erasure channel (BEC), we provide a simple method to estimate the mean accurately via density evolution. The analysis shows how to modify, e.g., Reed-Muller codes, to improve the performance when practical list sizes, e.g., $L\in[8, 1024]$, are adopted. Exemplary constructions with block lengths $N\in\{128,512\}$ outperform polar codes of 5G over the binary-input additive white Gaussian noise channel. It is further shown that there is a concentration around the mean of the logarithm of the required list size for sufficiently large block lengths, over discrete-output BMS channels. We provide the probability mass functions (p.m.f.s) of this logarithm, over the BEC, for a sequence of the modified RM codes with an increasing block length via simulations, which illustrate that the p.m.f.s concentrate around the estimated mean.

==> figures/128_64_5G_awgn_L=128_CRC11.txt <==
ebn0 P
1.000000	0.192333
1.250000	0.131833
1.500000	0.074833
1.750000	0.044000
2.000000	0.020500
2.250000	0.010167 
2.500000	0.004250
2.750000	0.001389
3.000000	0.000515
3.250000	0.000114
3.500000    0.000030


==> figures/128_64_5G_awgn_L=32.txt <==
ebn0 P
0.000000	0.68409
0.250000	0.59483
0.500000	0.49488
0.750000	0.38931
1.000000	0.2903
1.250000	0.20347
1.500000	0.13447
1.750000	0.0812
2.000000	0.04517
2.250000	0.02211
2.500000	0.01056
2.750000	0.0044
3.000000	0.00165
3.250000	0.00051
3.500000	0.00019
3.750000    0.00004904762
4.000000    0.000009174312

==> figures/128_64_5G_awgn_L=32_CRC11.txt <==
ebn0 P
1.000000	0.291667
1.250000	0.204833
1.500000	0.144500
1.750000	0.078667
2.000000	0.041667
2.250000	0.021333
2.500000	0.011333
2.750000	0.004333
3.000000	0.001652
3.250000	0.000580
3.500000	0.000165
3.750000    0.000036


==> figures/128_64_awgn_mc.txt <==
snr    P
1.000000000000000   0.084450067574090
1.250000000000000   0.046789395657259
1.500000000000000   0.023247677313516
1.750000000000000   0.010448670867371
2.000000000000000   0.004249278249449
2.250000000000000   0.001546310966604
2.500000000000000   0.000484410332805
2.750000000000000   0.000130900052036
3.000000000000000   0.000029657241148
3.250000000000000   0.000005796169358
3.500000000000000   0.000000972556776


==> figures/128_64_awgn_rcu.txt <==
snr    P
1.000000000000000   0.143839366949861
1.250000000000000   0.082213310092274
1.500000000000000   0.042497569653307
1.750000000000000   0.019950901922751
2.000000000000000   0.008586425015708
2.250000000000000   0.003223271460151
2.500000000000000   0.001100579891236
2.750000000000000   0.000330079099603
3.000000000000000   0.000086745193797
3.250000000000000   0.000019995279927
3.500000000000000   0.000004066498212


==> figures/128_64_df_RM_ML_LB_awgn.txt <==
ebn0 P
1.000000	0.108000
1.250000	0.067250
1.500000	0.033500
1.750000	0.01625
2.000000	0.00735714
2.250000	0.00315625
2.500000	0.00121341
2.750000	0.00037782
3.000000	0.000118483
3.250000	3.06154e-5
3.500000	7.8604e-6


==> figures/128_64_df_RM_awgn_L=128.txt <==
ebn0 P
0.000000	0.435500
0.250000	0.349500
0.500000	0.251250
0.750000	0.179750
1.000000	0.113750
1.250000	0.071000
1.500000	0.036750
1.750000	0.020250
2.000000	0.008393
2.250000	0.003714
2.500000	0.001471
2.750000	0.000451
3.000000	0.000140
3.250000	0.000038
3.500000	0.000010


==> figures/128_64_df_RM_awgn_L=32.txt <==
ebn0 P
0.000000	0.510250
0.250000	0.397750
0.500000	0.315250
0.750000	0.217000
1.000000	0.170750
1.250000	0.096750
1.500000	0.057750
1.750000	0.034000
2.000000	0.016250
2.250000	0.008958
2.500000	0.004188
2.750000	0.001417
3.000000	0.000534
3.250000	0.000155
3.500000	0.000046

==> figures/128_64_df_RMproposed_henry_ML_LB_awgn.txt <==
ebn0 P
0.000000	0.428800
0.500000	0.232500
1.000000	0.109600
1.500000	0.033100
2.000000	0.007367
2.500000	0.001229
3.000000	0.000132
3.500000	0.000010


==> figures/128_64_df_RMproposed_henry_awgn_L=128.txt <==
ebn0 P
0.000000	0.444700
0.500000	0.247700
1.000000	0.115900
1.500000	0.039800
2.000000	0.008300
2.500000	0.001373
3.000000	0.000134
3.500000	0.000011


==> figures/128_64_df_RMproposed_henry_awgn_L=32.txt <==
ebn0 P
1.000000	0.145875
1.250000	0.088625
1.500000	0.057125
1.750000	0.027250
2.000000	0.015750
2.250000	0.006281
2.500000	0.002833
2.750000	0.001035
3.000000	0.000375
3.250000	0.000095
3.500000	0.000024


==> figures/2048_1024_RMsubcode_bec.txt <==
erasure    P
0.495000	0.338000
0.490000	0.198833
0.485000	0.100833
0.480000	0.042500
0.475000	0.015833
0.470000	0.003417
0.465000	0.000912
0.460000	0.000203
0.455000	0.00002976
0.450000    0.00000439

==> figures/2048_1024_singleton_bec.txt <==
erasure P 
4.400000e-01	2.211488e-08
4.450000e-01	2.639035e-07
4.500000e-01	2.563439e-06
4.550000e-01	2.031841e-05
4.600000e-01	1.317595e-04
4.650000e-01	7.010416e-04
4.700000e-01	3.070341e-03
4.750000e-01	1.111149e-02
4.800000e-01	3.338357e-02
4.850000e-01	8.376034e-02
4.900000e-01	1.768608e-01
4.950000e-01	3.174964e-01
5.000000e-01	4.911856e-01

==> figures/512_256_5G_ML_LB_awgn_L=1024_CRC11.txt <==
ebn0   P
1.000000000000000   0.020500
1.250000000000000   0.005300
1.500000000000000   0.001367
1.750000000000000   0.000354
2.000000000000000   0.000086
2.250000000000000   0.000024
2.500000000000000   0.00000687
2.750000000000000   2.22e-06
3.000000000000000   7.2e-07

==> figures/512_256_5G_ML_LB_awgn_L=128_CRC11.txt <==
ebn0   P
2.750000000000000   2.51e-06
3.000000000000000   7.2e-07

==> figures/512_256_5G_awgn_L=1024_CRC11.txt <==
ebn0   P
1.000000000000000   0.057300
1.250000000000000   0.017800
1.500000000000000   0.003767
1.750000000000000   0.000785
2.000000000000000   0.000146
2.250000000000000   0.000029
2.500000000000000   0.00000763
2.750000000000000   2.24e-06

==> figures/512_256_5G_awgn_L=1024_CRC16.txt <==
ebn0   P
1.000000000000000   0.090500
1.250000000000000   0.029833
1.500000000000000   0.008833
1.750000000000000   0.001530
2.000000000000000   0.000298
2.250000000000000   0.0000348
2.500000000000000   0.0000047

==> figures/512_256_5G_awgn_L=128_CRC11.txt <==
ebn0   P
1.000000000000000   0.105300
1.250000000000000   0.040000
1.500000000000000   0.012700
1.750000000000000   0.002500
2.000000000000000   0.000525
2.250000000000000   0.000083
2.500000000000000   1.383e-05
2.750000000000000   3.26e-06
3.000000000000000   7.8e-07


==> figures/512_256_5G_awgn_L=128_CRC16.txt <==
ebn0   P
1.000000000000000   0.153750
1.250000000000000   0.064750
1.500000000000000   0.020000
1.750000000000000   0.007125
2.000000000000000   0.001368
2.250000000000000   0.000189
2.500000000000000   0.000035
2.750000000000000   0.00000512
3.000000000000000   7.07613926e-7

==> figures/512_256_5G_awgn_L=128_CRC6.txt <==
ebn0   P
1.000000000000000   0.087000
1.250000000000000   0.035000
1.500000000000000   0.011750
1.750000000000000   0.004100
2.000000000000000   0.001111
2.250000000000000   0.000473
2.500000000000000   0.000160
2.750000000000000   0.000056
3.000000000000000   0.00002081

==> figures/512_256_5G_awgn_L=128_CRC7.txt <==
ebn0   P
1.000000000000000   0.088889
1.250000000000000   0.033778
1.500000000000000   0.010222
1.750000000000000   0.003083
2.000000000000000   0.000774
2.250000000000000   0.000216
2.500000000000000   0.000079
2.750000000000000   0.000023 
3.000000000000000   0.00000946

==> figures/512_256_5G_awgn_L=32.txt <==
ebn0   P
1.000000000000000   0.17713
1.250000000000000   0.07916
1.500000000000000   0.02802
1.750000000000000   0.00856
2.000000000000000   0.0019
2.250000000000000   0.0004133333
2.500000000000000   0.00006
2.750000000000000   0.00001086957
3.000000000000000   0.000001872659
3.250000000000000   0.0000003750938

==> figures/512_256_5G_awgn_L=32_CRC11.txt <==
ebn0   P
1.000000000000000   0.168167
1.250000000000000   0.072833
1.500000000000000   0.025167
1.750000000000000   0.007111
2.000000000000000   0.001389
2.250000000000000   0.000298
2.500000000000000   0.000054
2.750000000000000   0.00000777
3.000000000000000   1.61e-06


==> figures/512_256_5G_awgn_L=32_CRC16.txt <==
ebn0   P
1.000000000000000   0.235800
1.250000000000000   0.114900
1.500000000000000   0.045000
1.750000000000000   0.014700
2.000000000000000   0.004033
2.250000000000000   0.000945
2.500000000000000   0.000175
2.750000000000000   0.000030
3.000000000000000   0.00000541

==> figures/512_256_5G_awgn_L=32_CRC6.txt <==
ebn0   P
1.000000000000000   0.130000
1.250000000000000   0.049667
1.500000000000000   0.018000
1.750000000000000   0.005375
2.000000000000000   0.001750
2.250000000000000   0.000619
2.500000000000000   0.000168
2.750000000000000   0.000060
3.000000000000000   0.000022

==> figures/512_256_5G_awgn_L=32_CRC7.txt <==
ebn0   P
1.000000000000000   0.134667
1.250000000000000   0.053556
1.500000000000000   0.018778
1.750000000000000   0.005778
2.000000000000000   0.001417 
2.250000000000000   0.000345
2.500000000000000   0.000102
2.750000000000000   0.000031
3.000000000000000   0.00000946

==> figures/512_256_5G_awgn_L=8.txt <==
ebn0   P
1.000000000000000   0.31143
1.250000000000000   0.17064
1.500000000000000   0.07639
1.750000000000000   0.02844
2.000000000000000   0.00907
2.250000000000000   0.00242
2.500000000000000   0.000555
2.750000000000000   0.000101
3.000000000000000   0.00001818182
3.250000000000000   0.000003558719
3.500000000000000   0.0000005787037

==> figures/512_256_5G_awgn_L=8_CRC11.txt <==
ebn0   P
1.000000000000000   0.320500
1.250000000000000   0.168167
1.500000000000000   0.079667
1.750000000000000   0.027500
2.000000000000000   0.008833
2.250000000000000   0.002778
2.500000000000000   0.000773
2.750000000000000   0.000140
3.000000000000000   0.00002447

==> figures/512_256_5G_awgn_L=8_CRC16.txt <==
ebn0   P
1.000000000000000   0.376000
1.250000000000000   0.218667
1.500000000000000   0.109167
1.750000000000000   0.040833
2.000000000000000   0.016333
2.250000000000000   0.004917
2.500000000000000   0.001346
2.750000000000000   0.000292
3.000000000000000   0.000071

==> figures/512_256_5G_awgn_L=8_CRC6.txt <==
ebn0   P
1.000000000000000   0.228333
1.250000000000000   0.110167
1.500000000000000   0.046500
1.750000000000000   0.016917
2.000000000000000   0.005042
2.250000000000000   0.001515
2.500000000000000   0.000383
2.750000000000000   0.000108
3.000000000000000   0.000028

==> figures/512_256_5G_awgn_L=8_CRC7.txt <==
ebn0   P
1.000000000000000   0.235778
1.250000000000000   0.112222
1.500000000000000   0.059111
1.750000000000000   0.018556
2.000000000000000   0.006167
2.250000000000000   0.001526
2.500000000000000   0.000317
2.750000000000000   0.000087
3.000000000000000   0.000019

==> figures/512_256_RM_bec.txt <==
erasure    P
0.490000    0.361468   
0.485000    0.291800   
0.480000    0.214156   
0.475000    0.150105 
0.470000    0.108202   
0.465000    0.072690   
0.460000    0.046803   
0.455000    0.028060   
0.450000    0.016428   
0.445000    0.009251   
0.440000    0.005072   
0.435000    0.002588   
0.430000    0.001221   
0.425000    7.428571e-04
0.420000    2.550505e-04
0.417500    1.872659e-04
0.415000    1.424501e-04
0.412500    8.771930e-05
0.407500    0.00004517017
0.405000    0.00002863283
0.402500    0.00002174126
0.400000    0.00001542721
0.397500    0.00001198284
0.395000    0.00000792198
0.392500    0.00000667873
0.390000    0.00000471428
0.387500    0.00000366666
0.385000    0.000002849002849002
0.382500    0.000002872572676088
0.380000    0.000001494232263463
0.377500    0.00000181988113357
0.375000    1.471280602636e-6
0.372500    1.341921631776e-6
0.370000    7.798365462599e-7


==> figures/512_256_RMsubcode_bec.txt <==
erasure    P
0.495000	0.446000
0.490000	0.365500
0.485000	0.286333
0.480000	0.212333
0.475000	0.153000
0.470000	0.107667
0.465000	0.072500
0.460000	0.049500
0.455000	0.027667
0.450000	0.017167
0.445000	0.008583
0.440000	0.005333
0.435000	0.002375
0.430000	0.001073
0.425000	0.000595
0.420000	0.000233
0.415000	0.000101
0.410000	0.000037
0.407500        0.00002502502
0.405000	0.0000139351
0.402500	0.00000981546
0.400000	0.00000530063
0.397500	0.000002803
0.395000	0.00000174301
0.392500	0.00000084666666
0.390000	0.000000714285714
0.387500	0.0000002456140350877
0.385000	1.161616161616e-7


==> figures/512_256_awgn_mc.txt <==
snr    P
1.000000000000000   0.015841832091864
1.250000000000000   0.003724503476742
1.500000000000000   0.000476110911989
1.750000000000000   0.000038649733668
2.000000000000000   0.000002171101807
2.250000000000000   0.000000086057054
2.500000000000000   0.000000002259884

==> figures/512_256_awgn_rcu.txt <==
snr    P
1.000000000000000   0.024142052441069
1.250000000000000   0.005173897448327
1.500000000000000   0.000743823722226
1.750000000000000   0.000071411997366
2.000000000000000   0.000004676756920
2.250000000000000   0.000000175685935
2.500000000000000   0.000000004311079


==> figures/512_256_berlekamp_bec.txt <==
erasure P 
3.500000e-01	1.122819e-11
3.600000e-01	2.376450e-10
3.700000e-01	4.075235e-09
3.800000e-01	5.648411e-08
3.900000e-01	6.329623e-07
4.000000e-01	5.746074e-06
4.100000e-01	4.238645e-05
4.200000e-01	2.550130e-04
4.300000e-01	1.256649e-03
4.400000e-01	5.095962e-03
4.500000e-01	1.709590e-02
4.600000e-01	4.773671e-02
4.700000e-01	1.117536e-01
4.800000e-01	2.213227e-01
4.900000e-01	3.750833e-01
5.000000e-01	5.520797e-01


==> figures/512_256_hybrid_ML_LB_awgn.txt <==
ebn0   P
1.000000000000000   0.019667
1.250000000000000   0.004167
1.500000000000000   0.000967
1.750000000000000   0.000097
2.000000000000000   0.00001432
2.250000000000000   0.00000357
2.500000000000000   0.00000103

==> figures/512_256_hybrid_awgn_L=1024.txt <==
ebn0   P
1.000000000000000   0.057833
1.250000000000000   0.017833
1.500000000000000   0.004292
1.750000000000000   0.000641
2.000000000000000   0.000133
2.250000000000000   0.00001373
2.500000000000000   0.00000145

==> figures/512_256_hybrid_awgn_L=128.txt <==
ebn0   P
1.000000000000000   0.112833
1.250000000000000   0.042333
1.500000000000000   0.013417
1.750000000000000   0.003500
2.000000000000000   0.000594
2.500000000000000   0.00001515
2.750000000000000   0.0000023

==> figures/512_256_hybrid_awgn_L=32.txt <==
ebn0   P
1.000000000000000   0.190333
1.250000000000000   0.089500
1.500000000000000   0.041833
1.750000000000000   0.012417
2.000000000000000   0.003194
2.250000000000000   0.000810
2.500000000000000   0.000163
2.750000000000000   0.00002374
3.000000000000000   0.00000354

==> figures/512_256_hybrid_awgn_L=512.txt <==
ebn0   P
1.000000000000000   0.066667
1.250000000000000   0.024833
1.500000000000000   0.006917
1.750000000000000   0.001310
2.000000000000000   0.000189
2.250000000000000   0.00003169
2.500000000000000   0.00000302
2.650000000000000   0.00000095

==> figures/512_256_hybrid_small_list_ML_LB_awgn.txt <==
ebn0   P
1.000000000000000   0.023000
1.250000000000000   0.005167
1.500000000000000   0.001194
1.750000000000000   0.000279
2.000000000000000   0.00005093
2.250000000000000   0.00001713
2.500000000000000   0.00000379
2.750000000000000   0.00000185
3.000000000000000   0.00000052
3.150000000000000   0.00000031

==> figures/512_256_hybrid_small_list_awgn_L=1024.txt <==
ebn0   P
1.000000000000000   0.047167
1.250000000000000   0.012250
1.500000000000000   0.003500
1.750000000000000   0.000529
2.000000000000000   0.000093
2.250000000000000   0.0000169
2.500000000000000   0.00000404

==> figures/512_256_hybrid_small_list_awgn_L=128.txt <==
ebn0   P
1.000000000000000   0.076250
1.250000000000000   0.032500
1.500000000000000   0.008750
1.750000000000000   0.001563
2.000000000000000   0.000279
2.250000000000000   0.00005074
2.500000000000000   0.00000795
2.750000000000000   0.0000021
3.000000000000000   0.00000055

==> figures/512_256_hybrid_small_list_awgn_L=32.txt <==
ebn0   P
1.000000000000000   0.146250
1.250000000000000   0.063125
1.500000000000000   0.020536
1.750000000000000   0.005417
2.000000000000000   0.001008
2.250000000000000   0.000154
2.750000000000000   0.00000368
2.900000000000000   0.00000109
3.150000000000000   0.00000033

==> figures/512_256_hybrid_small_list_awgn_L=8.txt <==
ebn0   P
1.000000000000000   0.302500
1.250000000000000   0.138000
1.500000000000000   0.062500
1.750000000000000   0.026250
2.000000000000000   0.007857
2.250000000000000   0.002174
2.500000000000000   0.000510
2.750000000000000   0.000098
3.000000000000000   0.00001671

==> figures/512_256_hybridsubcode_bec.txt <==
erasure    P
0.495000	0.452100
0.490000	0.370150
0.485000	0.286600
0.480000	0.213500
0.475000	0.155400
0.470000	0.109750
0.465000	0.071050
0.460000	0.046100
0.455000	0.028500
0.450000	0.016750
0.445000	0.009250
0.440000	0.005200
0.435000	0.002550
0.430000	0.001337
0.425000	0.000594
0.420000	0.000271
0.415000	0.000097
0.410000	0.000063
0.405000	0.000025
0.400000	0.000015
0.395000    0.000008475
0.390000    0.00000751
0.385000    0.00000502
0.380000    0.00000416
0.375000    0.00000275
0.370000    0.00000275
0.365000    0.00000199
0.360000    0.0000012


==> figures/512_256_proposed_ML_LB_awgn.txt <==
ebn0   P
1.000000000000000   0.035227
1.250000000000000   0.011545
1.500000000000000   0.003139
1.750000000000000   0.000920
2.000000000000000   0.000299
2.250000000000000   0.000104
2.500000000000000   0.000034
2.750000000000000   0.00001453
3.000000000000000   0.0000043

==> figures/512_256_proposed_awgn_L=128.txt <==
ebn0   P
1.000000000000000   0.069500
1.250000000000000   0.024167
1.500000000000000   0.006833
1.750000000000000   0.001644 
2.000000000000000   0.000393
2.250000000000000   0.000125
2.500000000000000   0.000036
2.750000000000000   0.00001453
3.000000000000000   0.0000043

==> figures/512_256_proposed_awgn_L=32.txt <==
ebn0   P
1.000000000000000   0.105700
1.250000000000000   0.039050
1.500000000000000   0.013000
1.750000000000000   0.003650
2.000000000000000   0.000874
2.250000000000000   0.000189
2.500000000000000   0.000052
2.750000000000000   0.000015262
3.000000000000000   0.00000439

==> figures/512_256_proposed_awgn_L=8.txt <==
ebn0   P
1.000000000000000   0.209417
1.250000000000000   0.097250
1.500000000000000   0.040583
1.750000000000000   0.014167
2.000000000000000   0.004375
2.250000000000000   0.000858
2.500000000000000   0.000199
2.750000000000000   0.000042
3.000000000000000   0.0000082

==> figures/512_256_singleton_bec.txt <==
erasure P 
3.500000e-01	1.308974e-12
3.600000e-01	3.681011e-11
3.700000e-01	8.009781e-10
3.800000e-01	1.361076e-08
3.900000e-01	1.821370e-07
4.000000e-01	1.934275e-06
4.100000e-01	1.641901e-05
4.200000e-01	1.121495e-04
4.300000e-01	6.203727e-04
4.400000e-01	2.796675e-03
4.500000e-01	1.034040e-02
4.600000e-01	3.157061e-02
4.700000e-01	8.019919e-02
4.800000e-01	1.710323e-01
4.900000e-01	3.095935e-01
5.000000e-01	4.823777e-01


==> figures/8192_4096_RMsubcode_bec.txt <==
erasure    P
0.495000	0.187000
0.490000	0.036167
0.485000	0.003700
0.480000	0.00020833
0.477500	0.00002778

==> figures/8192_4096_singleton_bec.txt <==
erasure P
4.700000e-01	2.565720e-08
4.750000e-01	2.819327e-06
4.800000e-01	1.400744e-04
4.850000e-01	3.195328e-03
4.900000e-01	3.426708e-02
4.950000e-01	1.797822e-01
5.000000e-01	4.955924e-01

==> figures/results_ElogRank_df_RM_n=128_SNR=0.5_L=16384.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 6.002635e-01
17 6.172865e-01
18 6.323842e-01
19 6.494072e-01
20 6.620732e-01
21 6.768670e-01
22 6.852771e-01
23 6.914581e-01
24 1.251655e+00
25 1.273690e+00
26 1.283932e+00
27 1.283094e+00
28 1.745596e+00
29 1.723818e+00
30 2.065828e+00
31 2.332366e+00
32 2.335813e+00
33 2.370175e+00
34 2.403779e+00
35 2.436790e+00
36 2.455887e+00
37 2.488629e+00
38 2.496519e+00
39 2.498401e+00
40 3.022266e+00
41 3.054501e+00
42 3.030761e+00
43 2.986243e+00
44 3.357570e+00
45 3.269749e+00
46 3.519990e+00
47 3.703275e+00
48 3.707622e+00
49 3.741603e+00
50 3.667520e+00
51 3.546521e+00
52 3.772187e+00
53 3.578368e+00
54 3.712522e+00
55 3.792509e+00
56 3.792938e+00
57 3.520351e+00
58 3.596279e+00
59 3.637896e+00
60 3.637786e+00
61 3.660021e+00
62 3.660160e+00
63 3.660132e+00
64 3.660132e+00
65 3.692512e+00
66 3.725761e+00
67 3.759563e+00
68 3.746626e+00
69 3.779087e+00
70 3.747993e+00
71 3.689975e+00
72 4.009473e+00
73 4.040145e+00
74 3.956653e+00
75 3.818420e+00
76 4.005863e+00
77 3.808399e+00
78 3.912890e+00
79 3.972145e+00
80 3.972378e+00
81 3.982969e+00
82 3.818202e+00
83 3.604895e+00
84 3.693308e+00
85 3.419419e+00
86 3.465935e+00
87 3.489497e+00
88 3.489522e+00
89 3.156880e+00
90 3.174373e+00
91 3.181777e+00
92 3.181768e+00
93 3.187880e+00
94 3.187879e+00
95 3.187876e+00
96 3.187876e+00
97 3.172274e+00
98 2.953215e+00
99 2.694095e+00
100 2.724081e+00
101 2.435427e+00
102 2.450086e+00
103 2.457913e+00
104 2.457910e+00
105 2.158794e+00
106 2.164430e+00
107 2.168287e+00
108 2.168286e+00
109 2.168692e+00
110 2.168692e+00
111 2.168692e+00
112 2.168692e+00
113 1.867125e+00
114 1.869358e+00
115 1.870991e+00
116 1.870990e+00
117 1.871292e+00
118 1.871292e+00
119 1.871292e+00
120 1.871292e+00
121 1.871377e+00
122 1.871377e+00
123 1.871377e+00
124 1.871377e+00
125 1.871377e+00
126 1.871377e+00
127 1.871377e+00
128 1.871377e+00

==> figures/results_ElogRank_henry_propsed_df_RM_n=128_SNR=0.5_L=16384.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 9.971562e-01
9 9.980703e-01
10 9.985781e-01
11 9.990859e-01
12 9.964453e-01
13 9.974609e-01
14 9.934999e-01
15 9.863904e-01
16 1.545637e+00
17 1.573163e+00
18 1.600966e+00
19 1.626043e+00
20 1.636721e+00
21 1.661698e+00
22 1.666561e+00
23 1.660285e+00
24 2.189033e+00
25 2.218872e+00
26 2.219730e+00
27 2.198604e+00
28 2.627696e+00
29 2.575972e+00
30 2.119987e+00
31 2.377221e+00
32 2.379756e+00
33 2.413208e+00
34 2.446039e+00
35 2.480426e+00
36 2.502569e+00
37 2.536694e+00
38 2.546773e+00
39 2.539935e+00
40 2.278941e+00
41 2.306837e+00
42 2.303228e+00
43 2.267946e+00
44 2.626415e+00
45 2.553765e+00
46 2.811316e+00
47 2.983470e+00
48 2.988963e+00
49 3.018577e+00
50 2.957350e+00
51 2.865097e+00
52 3.095735e+00
53 2.942230e+00
54 3.078622e+00
55 3.172883e+00
56 3.174083e+00
57 3.633360e+00
58 3.701803e+00
59 3.744625e+00
60 3.744662e+00
61 3.765836e+00
62 3.766125e+00
63 3.766098e+00
64 3.766098e+00
65 3.799461e+00
66 3.831513e+00
67 3.864430e+00
68 3.854416e+00
69 3.884388e+00
70 3.849544e+00
71 3.781310e+00
72 4.099321e+00
73 4.126763e+00
74 4.026650e+00
75 3.883179e+00
76 4.066621e+00
77 3.860935e+00
78 3.972387e+00
79 4.034153e+00
80 4.034301e+00
81 4.046687e+00
82 3.879357e+00
83 3.647400e+00
84 3.722317e+00
85 3.437900e+00
86 3.480159e+00
87 3.504576e+00
88 3.504718e+00
89 3.169156e+00
90 3.188901e+00
91 3.197573e+00
92 3.197564e+00
93 3.201704e+00
94 3.201700e+00
95 3.201698e+00
96 3.201698e+00
97 3.180827e+00
98 2.959403e+00
99 2.708907e+00
100 2.738713e+00
101 2.446719e+00
102 2.459357e+00
103 2.464758e+00
104 2.464752e+00
105 2.154933e+00
106 2.159820e+00
107 2.161853e+00
108 2.161852e+00
109 2.162939e+00
110 2.162939e+00
111 2.162939e+00
112 2.162939e+00
113 1.856752e+00
114 1.858732e+00
115 1.860025e+00
116 1.860025e+00
117 1.860263e+00
118 1.860263e+00
119 1.860263e+00
120 1.860263e+00
121 1.860876e+00
122 1.860876e+00
123 1.860876e+00
124 1.860876e+00
125 1.860876e+00
126 1.860876e+00
127 1.860876e+00
128 1.860876e+00


==> figures/results_ExpectedEqCode1_n=512.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 1.000000e+00
9 1.000000e+00
10 1.000000e+00
11 1.000000e+00
12 1.000000e+00
13 1.000000e+00
14 1.000000e+00
15 1.000000e+00
16 1.000000e+00
17 1.000000e+00
18 1.000000e+00
19 1.000000e+00
20 1.000000e+00
21 1.000000e+00
22 1.000000e+00
23 1.000000e+00
24 1.000000e+00
25 1.000000e+00
26 1.000000e+00
27 1.000000e+00
28 1.000000e+00
29 1.000000e+00
30 1.000000e+00
31 1.000000e+00
32 2.000000e+00
33 2.000000e+00
34 2.000000e+00
35 2.000000e+00
36 2.000000e+00
37 2.000000e+00
38 2.000000e+00
39 2.000000e+00
40 2.000000e+00
41 2.000000e+00
42 2.000000e+00
43 2.000000e+00
44 2.000000e+00
45 2.000000e+00
46 2.000000e+00
47 2.000000e+00
48 3.000000e+00
49 3.000000e+00
50 3.000000e+00
51 3.000000e+00
52 3.000000e+00
53 3.000000e+00
54 3.000000e+00
55 3.000000e+00
56 3.990000e+00
57 3.990000e+00
58 3.990000e+00
59 3.990000e+00
60 3.990000e+00
61 3.990000e+00
62 3.990000e+00
63 3.990000e+00
64 3.690000e+00
65 3.690000e+00
66 3.690000e+00
67 3.690000e+00
68 3.690000e+00
69 3.690000e+00
70 3.690000e+00
71 3.690000e+00
72 3.690000e+00
73 3.690000e+00
74 3.690000e+00
75 3.690000e+00
76 3.690000e+00
77 3.690000e+00
78 3.690000e+00
79 3.690000e+00
80 3.680000e+00
81 3.680000e+00
82 3.680000e+00
83 3.680000e+00
84 3.680000e+00
85 3.680000e+00
86 3.680000e+00
87 3.680000e+00
88 3.670000e+00
89 3.670000e+00
90 3.670000e+00
91 3.670000e+00
92 3.650000e+00
93 3.650000e+00
94 4.600000e+00
95 4.510000e+00
96 4.050000e+00
97 4.050000e+00
98 4.050000e+00
99 4.050000e+00
100 4.050000e+00
101 4.050000e+00
102 4.050000e+00
103 4.050000e+00
104 4.010000e+00
105 4.010000e+00
106 4.010000e+00
107 4.010000e+00
108 4.970000e+00
109 4.970000e+00
110 4.880000e+00
111 4.720000e+00
112 5.050000e+00
113 5.050000e+00
114 5.050000e+00
115 5.040000e+00
116 4.920000e+00
117 4.900000e+00
118 5.600000e+00
119 5.260000e+00
120 5.380000e+00
121 5.350000e+00
122 5.940000e+00
123 6.340000e+00
124 6.410000e+00
125 5.700000e+00
126 5.700000e+00
127 5.700000e+00
128 5.700000e+00
129 5.700000e+00
130 5.700000e+00
131 5.700000e+00
132 5.700000e+00
133 5.700000e+00
134 5.700000e+00
135 5.700000e+00
136 5.700000e+00
137 5.700000e+00
138 5.700000e+00
139 5.700000e+00
140 5.700000e+00
141 5.700000e+00
142 5.700000e+00
143 5.700000e+00
144 5.650000e+00
145 5.650000e+00
146 5.650000e+00
147 5.650000e+00
148 5.650000e+00
149 5.650000e+00
150 5.650000e+00
151 5.650000e+00
152 6.570000e+00
153 6.570000e+00
154 6.570000e+00
155 6.570000e+00
156 6.490000e+00
157 6.480000e+00
158 6.300000e+00
159 7.070000e+00
160 7.260000e+00
161 7.260000e+00
162 7.260000e+00
163 7.260000e+00
164 7.260000e+00
165 7.260000e+00
166 7.260000e+00
167 7.250000e+00
168 7.100000e+00
169 7.100000e+00
170 7.090000e+00
171 7.090000e+00
172 6.850000e+00
173 6.800000e+00
174 7.340000e+00
175 7.780000e+00
176 7.850000e+00
177 7.850000e+00
178 7.820000e+00
179 7.760000e+00
180 7.310000e+00
181 7.190000e+00
182 7.560000e+00
183 7.790000e+00
184 7.790000e+00
185 7.470000e+00
186 7.570000e+00
187 7.700000e+00
188 7.710000e+00
189 7.750000e+00
190 7.750000e+00
191 7.750000e+00
192 7.750000e+00
193 7.750000e+00
194 7.750000e+00
195 7.750000e+00
196 7.740000e+00
197 7.740000e+00
198 7.740000e+00
199 7.690000e+00
200 8.330000e+00
201 8.330000e+00
202 8.280000e+00
203 8.180000e+00
204 8.600000e+00
205 8.480000e+00
206 8.760000e+00
207 8.910000e+00
208 8.920000e+00
209 8.920000e+00
210 8.740000e+00
211 8.430000e+00
212 8.570000e+00
213 8.090000e+00
214 8.160000e+00
215 8.200000e+00
216 8.200000e+00
217 7.610000e+00
218 7.630000e+00
219 7.650000e+00
220 7.650000e+00
221 7.650000e+00
222 7.650000e+00
223 7.650000e+00
224 7.650000e+00
225 7.580000e+00
226 7.150000e+00
227 6.630000e+00
228 6.690000e+00
229 6.960000e+00
230 7.000000e+00
231 7.000000e+00
232 7.000000e+00
233 7.160000e+00
234 7.160000e+00
235 7.160000e+00
236 7.160000e+00
237 7.170000e+00
238 7.170000e+00
239 7.170000e+00
240 7.170000e+00
241 7.250000e+00
242 7.250000e+00
243 7.250000e+00
244 7.250000e+00
245 7.250000e+00
246 7.250000e+00
247 7.250000e+00
248 7.250000e+00
249 7.250000e+00
250 7.250000e+00
251 7.250000e+00
252 7.250000e+00
253 7.250000e+00
254 7.250000e+00
255 7.250000e+00
256 7.250000e+00
257 7.250000e+00
258 7.250000e+00
259 7.250000e+00
260 7.250000e+00
261 7.250000e+00
262 7.250000e+00
263 7.250000e+00
264 7.250000e+00
265 7.250000e+00
266 7.250000e+00
267 7.250000e+00
268 7.240000e+00
269 7.240000e+00
270 7.240000e+00
271 7.220000e+00
272 8.000000e+00
273 8.000000e+00
274 8.000000e+00
275 8.000000e+00
276 8.000000e+00
277 8.000000e+00
278 7.980000e+00
279 7.940000e+00
280 8.650000e+00
281 8.650000e+00
282 8.630000e+00
283 8.540000e+00
284 9.040000e+00
285 8.840000e+00
286 9.170000e+00
287 9.390000e+00
288 9.400000e+00
289 9.400000e+00
290 9.400000e+00
291 9.400000e+00
292 9.380000e+00
293 9.380000e+00
294 9.300000e+00
295 9.160000e+00
296 9.560000e+00
297 9.550000e+00
298 9.450000e+00
299 9.120000e+00
300 9.330000e+00
301 8.970000e+00
302 9.080000e+00
303 9.160000e+00
304 9.160000e+00
305 9.130000e+00
306 8.790000e+00
307 8.350000e+00
308 8.420000e+00
309 7.740000e+00
310 7.780000e+00
311 7.800000e+00
312 7.800000e+00
313 7.950000e+00
314 7.960000e+00
315 7.970000e+00
316 7.970000e+00
317 7.970000e+00
318 7.970000e+00
319 7.970000e+00
320 7.970000e+00
321 7.970000e+00
322 7.970000e+00
323 7.960000e+00
324 7.830000e+00
325 7.820000e+00
326 7.560000e+00
327 7.190000e+00
328 7.340000e+00
329 7.310000e+00
330 6.870000e+00
331 6.310000e+00
332 6.350000e+00
333 5.580000e+00
334 5.590000e+00
335 5.600000e+00
336 5.600000e+00
337 5.370000e+00
338 4.670000e+00
339 4.860000e+00
340 4.870000e+00
341 4.900000e+00
342 4.900000e+00
343 4.900000e+00
344 4.900000e+00
345 4.990000e+00
346 4.990000e+00
347 4.990000e+00
348 4.990000e+00
349 4.990000e+00
350 4.990000e+00
351 4.990000e+00
352 4.990000e+00
353 4.620000e+00
354 4.750000e+00
355 4.820000e+00
356 4.820000e+00
357 4.840000e+00
358 4.840000e+00
359 4.840000e+00
360 4.840000e+00
361 4.870000e+00
362 4.870000e+00
363 4.870000e+00
364 4.870000e+00
365 4.870000e+00
366 4.870000e+00
367 4.870000e+00
368 4.870000e+00
369 4.880000e+00
370 4.880000e+00
371 4.880000e+00
372 4.880000e+00
373 4.880000e+00
374 4.880000e+00
375 4.880000e+00
376 4.880000e+00
377 4.880000e+00
378 4.880000e+00
379 4.880000e+00
380 4.880000e+00
381 4.880000e+00
382 4.880000e+00
383 4.880000e+00
384 4.880000e+00
385 4.880000e+00
386 4.830000e+00
387 4.700000e+00
388 4.210000e+00
389 4.040000e+00
390 3.370000e+00
391 3.450000e+00
392 3.450000e+00
393 3.090000e+00
394 3.230000e+00
395 3.360000e+00
396 3.360000e+00
397 3.420000e+00
398 3.420000e+00
399 3.420000e+00
400 3.420000e+00
401 2.910000e+00
402 2.970000e+00
403 2.990000e+00
404 2.990000e+00
405 3.000000e+00
406 3.000000e+00
407 3.000000e+00
408 3.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.330000e+00
418 1.550000e+00
419 9.700000e-01
420 9.700000e-01
421 5.500000e-01
422 5.500000e-01
423 5.500000e-01
424 5.500000e-01
425 2.800000e-01
426 2.800000e-01
427 2.800000e-01
428 2.800000e-01
429 2.800000e-01
430 2.800000e-01
431 2.800000e-01
432 2.800000e-01
433 1.500000e-01
434 1.500000e-01
435 1.500000e-01
436 1.500000e-01
437 1.500000e-01
438 1.500000e-01
439 1.500000e-01
440 1.500000e-01
441 1.500000e-01
442 1.500000e-01
443 1.500000e-01
444 1.500000e-01
445 1.500000e-01
446 1.500000e-01
447 1.500000e-01
448 1.500000e-01
449 7.000000e-02
450 4.000000e-02
451 2.000000e-02
452 2.000000e-02
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_ExpectedEqRM_n=2048_BEC=0.48.txt <==
index entropy
1.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00
7.000000e+00 0.000000e+00
8.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00
1.100000e+01 0.000000e+00
1.200000e+01 0.000000e+00
1.300000e+01 0.000000e+00
1.400000e+01 0.000000e+00
1.500000e+01 0.000000e+00
1.600000e+01 0.000000e+00
1.700000e+01 0.000000e+00
1.800000e+01 0.000000e+00
1.900000e+01 0.000000e+00
2.000000e+01 0.000000e+00
2.100000e+01 0.000000e+00
2.200000e+01 0.000000e+00
2.300000e+01 0.000000e+00
2.400000e+01 0.000000e+00
2.500000e+01 0.000000e+00
2.600000e+01 0.000000e+00
2.700000e+01 0.000000e+00
2.800000e+01 0.000000e+00
2.900000e+01 0.000000e+00
3.000000e+01 0.000000e+00
3.100000e+01 0.000000e+00
3.200000e+01 0.000000e+00
3.300000e+01 0.000000e+00
3.400000e+01 0.000000e+00
3.500000e+01 0.000000e+00
3.600000e+01 0.000000e+00
3.700000e+01 0.000000e+00
3.800000e+01 0.000000e+00
3.900000e+01 0.000000e+00
4.000000e+01 0.000000e+00
4.100000e+01 0.000000e+00
4.200000e+01 0.000000e+00
4.300000e+01 0.000000e+00
4.400000e+01 0.000000e+00
4.500000e+01 0.000000e+00
4.600000e+01 0.000000e+00
4.700000e+01 0.000000e+00
4.800000e+01 0.000000e+00
4.900000e+01 0.000000e+00
5.000000e+01 0.000000e+00
5.100000e+01 0.000000e+00
5.200000e+01 0.000000e+00
5.300000e+01 0.000000e+00
5.400000e+01 0.000000e+00
5.500000e+01 0.000000e+00
5.600000e+01 0.000000e+00
5.700000e+01 0.000000e+00
5.800000e+01 0.000000e+00
5.900000e+01 0.000000e+00
6.000000e+01 0.000000e+00
6.100000e+01 0.000000e+00
6.200000e+01 0.000000e+00
6.300000e+01 0.000000e+00
6.400000e+01 1.000000e+00
6.500000e+01 1.000000e+00
6.600000e+01 1.000000e+00
6.700000e+01 1.000000e+00
6.800000e+01 1.000000e+00
6.900000e+01 1.000000e+00
7.000000e+01 1.000000e+00
7.100000e+01 1.000000e+00
7.200000e+01 1.000000e+00
7.300000e+01 1.000000e+00
7.400000e+01 1.000000e+00
7.500000e+01 1.000000e+00
7.600000e+01 1.000000e+00
7.700000e+01 1.000000e+00
7.800000e+01 1.000000e+00
7.900000e+01 1.000000e+00
8.000000e+01 1.000000e+00
8.100000e+01 1.000000e+00
8.200000e+01 1.000000e+00
8.300000e+01 1.000000e+00
8.400000e+01 1.000000e+00
8.500000e+01 1.000000e+00
8.600000e+01 1.000000e+00
8.700000e+01 1.000000e+00
8.800000e+01 1.000000e+00
8.900000e+01 1.000000e+00
9.000000e+01 1.000000e+00
9.100000e+01 1.000000e+00
9.200000e+01 1.000000e+00
9.300000e+01 1.000000e+00
9.400000e+01 1.000000e+00
9.500000e+01 1.000000e+00
9.600000e+01 2.000000e+00
9.700000e+01 2.000000e+00
9.800000e+01 2.000000e+00
9.900000e+01 2.000000e+00
1.000000e+02 2.000000e+00
1.010000e+02 2.000000e+00
1.020000e+02 2.000000e+00
1.030000e+02 2.000000e+00
1.040000e+02 2.000000e+00
1.050000e+02 2.000000e+00
1.060000e+02 2.000000e+00
1.070000e+02 2.000000e+00
1.080000e+02 2.000000e+00
1.090000e+02 2.000000e+00
1.100000e+02 2.000000e+00
1.110000e+02 2.000000e+00
1.120000e+02 3.000000e+00
1.130000e+02 3.000000e+00
1.140000e+02 3.000000e+00
1.150000e+02 3.000000e+00
1.160000e+02 3.000000e+00
1.170000e+02 3.000000e+00
1.180000e+02 3.000000e+00
1.190000e+02 3.000000e+00
1.200000e+02 4.000000e+00
1.210000e+02 4.000000e+00
1.220000e+02 4.000000e+00
1.230000e+02 4.000000e+00
1.240000e+02 5.000000e+00
1.250000e+02 5.000000e+00
1.260000e+02 5.999900e+00
1.270000e+02 6.999800e+00
1.280000e+02 7.997000e+00
1.290000e+02 7.997000e+00
1.300000e+02 7.997000e+00
1.310000e+02 7.997000e+00
1.320000e+02 7.997000e+00
1.330000e+02 7.997000e+00
1.340000e+02 7.997000e+00
1.350000e+02 7.997000e+00
1.360000e+02 7.997000e+00
1.370000e+02 7.997000e+00
1.380000e+02 7.997000e+00
1.390000e+02 7.997000e+00
1.400000e+02 7.997000e+00
1.410000e+02 7.997000e+00
1.420000e+02 7.997000e+00
1.430000e+02 7.997000e+00
1.440000e+02 7.997000e+00
1.450000e+02 7.997000e+00
1.460000e+02 7.997000e+00
1.470000e+02 7.997000e+00
1.480000e+02 7.997000e+00
1.490000e+02 7.997000e+00
1.500000e+02 7.997000e+00
1.510000e+02 7.997000e+00
1.520000e+02 7.997000e+00
1.530000e+02 7.997000e+00
1.540000e+02 7.997000e+00
1.550000e+02 7.997000e+00
1.560000e+02 7.997000e+00
1.570000e+02 7.997000e+00
1.580000e+02 7.997000e+00
1.590000e+02 7.997000e+00
1.600000e+02 8.997000e+00
1.610000e+02 8.997000e+00
1.620000e+02 8.997000e+00
1.630000e+02 8.997000e+00
1.640000e+02 8.997000e+00
1.650000e+02 8.997000e+00
1.660000e+02 8.997000e+00
1.670000e+02 8.997000e+00
1.680000e+02 8.997000e+00
1.690000e+02 8.997000e+00
1.700000e+02 8.997000e+00
1.710000e+02 8.997000e+00
1.720000e+02 8.997000e+00
1.730000e+02 8.997000e+00
1.740000e+02 8.997000e+00
1.750000e+02 8.997000e+00
1.760000e+02 9.997000e+00
1.770000e+02 9.997000e+00
1.780000e+02 9.997000e+00
1.790000e+02 9.997000e+00
1.800000e+02 9.997000e+00
1.810000e+02 9.997000e+00
1.820000e+02 9.997000e+00
1.830000e+02 9.997000e+00
1.840000e+02 1.099700e+01
1.850000e+02 1.099700e+01
1.860000e+02 1.099700e+01
1.870000e+02 1.099700e+01
1.880000e+02 1.199700e+01
1.890000e+02 1.199700e+01
1.900000e+02 1.299690e+01
1.910000e+02 1.399690e+01
1.920000e+02 1.499060e+01
1.930000e+02 1.499060e+01
1.940000e+02 1.499060e+01
1.950000e+02 1.499060e+01
1.960000e+02 1.499060e+01
1.970000e+02 1.499060e+01
1.980000e+02 1.499060e+01
1.990000e+02 1.499060e+01
2.000000e+02 1.499060e+01
2.010000e+02 1.499060e+01
2.020000e+02 1.499060e+01
2.030000e+02 1.499060e+01
2.040000e+02 1.499060e+01
2.050000e+02 1.499060e+01
2.060000e+02 1.499060e+01
2.070000e+02 1.499060e+01
2.080000e+02 1.599060e+01
2.090000e+02 1.599060e+01
2.100000e+02 1.599060e+01
2.110000e+02 1.599060e+01
2.120000e+02 1.599060e+01
2.130000e+02 1.599060e+01
2.140000e+02 1.599060e+01
2.150000e+02 1.599060e+01
2.160000e+02 1.699060e+01
2.170000e+02 1.699060e+01
2.180000e+02 1.699060e+01
2.190000e+02 1.699060e+01
2.200000e+02 1.799060e+01
2.210000e+02 1.799060e+01
2.220000e+02 1.899060e+01
2.230000e+02 1.999060e+01
2.240000e+02 2.097620e+01
2.250000e+02 2.097620e+01
2.260000e+02 2.097620e+01
2.270000e+02 2.097620e+01
2.280000e+02 2.097620e+01
2.290000e+02 2.097620e+01
2.300000e+02 2.097620e+01
2.310000e+02 2.097620e+01
2.320000e+02 2.197620e+01
2.330000e+02 2.197620e+01
2.340000e+02 2.197620e+01
2.350000e+02 2.197620e+01
2.360000e+02 2.297610e+01
2.370000e+02 2.297610e+01
2.380000e+02 2.397600e+01
2.390000e+02 2.497590e+01
2.400000e+02 2.595070e+01
2.410000e+02 2.595070e+01
2.420000e+02 2.595070e+01
2.430000e+02 2.595070e+01
2.440000e+02 2.695060e+01
2.450000e+02 2.695060e+01
2.460000e+02 2.795040e+01
2.470000e+02 2.894970e+01
2.480000e+02 2.990030e+01
2.490000e+02 2.990030e+01
2.500000e+02 3.089920e+01
2.510000e+02 3.189670e+01
2.520000e+02 3.280260e+01
2.530000e+02 3.379730e+01
2.540000e+02 3.464270e+01
2.550000e+02 3.540400e+01
2.560000e+02 3.565780e+01
2.570000e+02 3.565780e+01
2.580000e+02 3.565780e+01
2.590000e+02 3.565780e+01
2.600000e+02 3.565780e+01
2.610000e+02 3.565780e+01
2.620000e+02 3.565780e+01
2.630000e+02 3.565780e+01
2.640000e+02 3.565780e+01
2.650000e+02 3.565780e+01
2.660000e+02 3.565780e+01
2.670000e+02 3.565780e+01
2.680000e+02 3.565780e+01
2.690000e+02 3.565780e+01
2.700000e+02 3.565780e+01
2.710000e+02 3.565780e+01
2.720000e+02 3.565780e+01
2.730000e+02 3.565780e+01
2.740000e+02 3.565780e+01
2.750000e+02 3.565780e+01
2.760000e+02 3.565780e+01
2.770000e+02 3.565780e+01
2.780000e+02 3.565780e+01
2.790000e+02 3.565780e+01
2.800000e+02 3.565780e+01
2.810000e+02 3.565780e+01
2.820000e+02 3.565780e+01
2.830000e+02 3.565780e+01
2.840000e+02 3.565780e+01
2.850000e+02 3.565780e+01
2.860000e+02 3.565780e+01
2.870000e+02 3.565780e+01
2.880000e+02 3.665780e+01
2.890000e+02 3.665780e+01
2.900000e+02 3.665780e+01
2.910000e+02 3.665780e+01
2.920000e+02 3.665780e+01
2.930000e+02 3.665780e+01
2.940000e+02 3.665780e+01
2.950000e+02 3.665780e+01
2.960000e+02 3.665780e+01
2.970000e+02 3.665780e+01
2.980000e+02 3.665780e+01
2.990000e+02 3.665780e+01
3.000000e+02 3.665780e+01
3.010000e+02 3.665780e+01
3.020000e+02 3.665780e+01
3.030000e+02 3.665780e+01
3.040000e+02 3.765780e+01
3.050000e+02 3.765780e+01
3.060000e+02 3.765780e+01
3.070000e+02 3.765780e+01
3.080000e+02 3.765780e+01
3.090000e+02 3.765780e+01
3.100000e+02 3.765780e+01
3.110000e+02 3.765780e+01
3.120000e+02 3.865780e+01
3.130000e+02 3.865780e+01
3.140000e+02 3.865780e+01
3.150000e+02 3.865780e+01
3.160000e+02 3.965760e+01
3.170000e+02 3.965760e+01
3.180000e+02 4.065760e+01
3.190000e+02 4.165740e+01
3.200000e+02 4.262950e+01
3.210000e+02 4.262950e+01
3.220000e+02 4.262950e+01
3.230000e+02 4.262950e+01
3.240000e+02 4.262950e+01
3.250000e+02 4.262950e+01
3.260000e+02 4.262950e+01
3.270000e+02 4.262950e+01
3.280000e+02 4.262950e+01
3.290000e+02 4.262950e+01
3.300000e+02 4.262950e+01
3.310000e+02 4.262950e+01
3.320000e+02 4.262950e+01
3.330000e+02 4.262950e+01
3.340000e+02 4.262950e+01
3.350000e+02 4.262950e+01
3.360000e+02 4.362950e+01
3.370000e+02 4.362950e+01
3.380000e+02 4.362950e+01
3.390000e+02 4.362950e+01
3.400000e+02 4.362950e+01
3.410000e+02 4.362950e+01
3.420000e+02 4.362950e+01
3.430000e+02 4.362950e+01
3.440000e+02 4.462950e+01
3.450000e+02 4.462950e+01
3.460000e+02 4.462950e+01
3.470000e+02 4.462950e+01
3.480000e+02 4.562940e+01
3.490000e+02 4.562940e+01
3.500000e+02 4.662940e+01
3.510000e+02 4.762890e+01
3.520000e+02 4.858140e+01
3.530000e+02 4.858140e+01
3.540000e+02 4.858140e+01
3.550000e+02 4.858140e+01
3.560000e+02 4.858140e+01
3.570000e+02 4.858140e+01
3.580000e+02 4.858140e+01
3.590000e+02 4.858140e+01
3.600000e+02 4.958110e+01
3.610000e+02 4.958110e+01
3.620000e+02 4.958110e+01
3.630000e+02 4.958110e+01
3.640000e+02 5.058060e+01
3.650000e+02 5.058060e+01
3.660000e+02 5.157970e+01
3.670000e+02 5.257740e+01
3.680000e+02 5.348800e+01
3.690000e+02 5.348800e+01
3.700000e+02 5.348800e+01
3.710000e+02 5.348800e+01
3.720000e+02 5.448610e+01
3.730000e+02 5.448610e+01
3.740000e+02 5.548150e+01
3.750000e+02 5.647510e+01
3.760000e+02 5.730800e+01
3.770000e+02 5.730800e+01
3.780000e+02 5.829700e+01
3.790000e+02 5.927580e+01
3.800000e+02 6.001040e+01
3.810000e+02 6.095850e+01
3.820000e+02 6.155420e+01
3.830000e+02 6.203440e+01
3.840000e+02 6.211240e+01
3.850000e+02 6.211240e+01
3.860000e+02 6.211240e+01
3.870000e+02 6.211240e+01
3.880000e+02 6.211240e+01
3.890000e+02 6.211240e+01
3.900000e+02 6.211240e+01
3.910000e+02 6.211240e+01
3.920000e+02 6.211240e+01
3.930000e+02 6.211240e+01
3.940000e+02 6.211240e+01
3.950000e+02 6.211240e+01
3.960000e+02 6.211240e+01
3.970000e+02 6.211240e+01
3.980000e+02 6.211240e+01
3.990000e+02 6.211240e+01
4.000000e+02 6.311220e+01
4.010000e+02 6.311220e+01
4.020000e+02 6.311220e+01
4.030000e+02 6.311220e+01
4.040000e+02 6.311220e+01
4.050000e+02 6.311220e+01
4.060000e+02 6.311220e+01
4.070000e+02 6.311220e+01
4.080000e+02 6.411110e+01
4.090000e+02 6.411110e+01
4.100000e+02 6.411110e+01
4.110000e+02 6.411110e+01
4.120000e+02 6.510990e+01
4.130000e+02 6.510990e+01
4.140000e+02 6.610690e+01
4.150000e+02 6.710280e+01
4.160000e+02 6.796690e+01
4.170000e+02 6.796690e+01
4.180000e+02 6.796690e+01
4.190000e+02 6.796690e+01
4.200000e+02 6.796690e+01
4.210000e+02 6.796690e+01
4.220000e+02 6.796690e+01
4.230000e+02 6.796690e+01
4.240000e+02 6.896340e+01
4.250000e+02 6.896340e+01
4.260000e+02 6.896340e+01
4.270000e+02 6.896340e+01
4.280000e+02 6.995820e+01
4.290000e+02 6.995820e+01
4.300000e+02 7.094840e+01
4.310000e+02 7.193060e+01
4.320000e+02 7.267370e+01
4.330000e+02 7.267370e+01
4.340000e+02 7.267370e+01
4.350000e+02 7.267370e+01
4.360000e+02 7.365930e+01
4.370000e+02 7.365910e+01
4.380000e+02 7.463240e+01
4.390000e+02 7.557970e+01
4.400000e+02 7.618160e+01
4.410000e+02 7.618050e+01
4.420000e+02 7.711050e+01
4.430000e+02 7.799360e+01
4.440000e+02 7.842400e+01
4.450000e+02 7.920910e+01
4.460000e+02 7.949960e+01
4.470000e+02 7.969490e+01
4.480000e+02 7.970570e+01
4.490000e+02 7.970570e+01
4.500000e+02 7.970570e+01
4.510000e+02 7.970570e+01
4.520000e+02 7.970570e+01
4.530000e+02 7.970570e+01
4.540000e+02 7.970560e+01
4.550000e+02 7.970560e+01
4.560000e+02 8.069090e+01
4.570000e+02 8.069090e+01
4.580000e+02 8.069080e+01
4.590000e+02 8.069080e+01
4.600000e+02 8.166030e+01
4.610000e+02 8.165970e+01
4.620000e+02 8.260560e+01
4.630000e+02 8.351730e+01
4.640000e+02 8.400340e+01
4.650000e+02 8.400340e+01
4.660000e+02 8.400210e+01
4.670000e+02 8.400090e+01
4.680000e+02 8.492820e+01
4.690000e+02 8.492450e+01
4.700000e+02 8.580130e+01
4.710000e+02 8.659690e+01
4.720000e+02 8.690000e+01
4.730000e+02 8.688160e+01
4.740000e+02 8.763380e+01
4.750000e+02 8.828000e+01
4.760000e+02 8.844080e+01
4.770000e+02 8.893490e+01
4.780000e+02 8.902070e+01
4.790000e+02 8.906860e+01
4.800000e+02 8.906910e+01
4.810000e+02 8.906910e+01
4.820000e+02 8.906260e+01
4.830000e+02 8.905170e+01
4.840000e+02 8.983240e+01
4.850000e+02 8.979720e+01
4.860000e+02 9.045870e+01
4.870000e+02 9.100420e+01
4.880000e+02 9.111110e+01
4.890000e+02 9.101680e+01
4.900000e+02 9.149370e+01
4.910000e+02 9.184630e+01
4.920000e+02 9.188570e+01
4.930000e+02 9.212120e+01
4.940000e+02 9.213840e+01
4.950000e+02 9.214720e+01
4.960000e+02 9.214720e+01
4.970000e+02 9.191940e+01
4.980000e+02 9.219120e+01
4.990000e+02 9.237380e+01
5.000000e+02 9.238330e+01
5.010000e+02 9.249270e+01
5.020000e+02 9.249590e+01
5.030000e+02 9.249730e+01
5.040000e+02 9.249730e+01
5.050000e+02 9.255610e+01
5.060000e+02 9.255680e+01
5.070000e+02 9.255740e+01
5.080000e+02 9.255740e+01
5.090000e+02 9.255750e+01
5.100000e+02 9.255750e+01
5.110000e+02 9.255750e+01
5.120000e+02 9.255750e+01
5.130000e+02 9.255750e+01
5.140000e+02 9.255750e+01
5.150000e+02 9.255750e+01
5.160000e+02 9.255750e+01
5.170000e+02 9.255750e+01
5.180000e+02 9.255750e+01
5.190000e+02 9.255750e+01
5.200000e+02 9.255750e+01
5.210000e+02 9.255750e+01
5.220000e+02 9.255750e+01
5.230000e+02 9.255750e+01
5.240000e+02 9.255750e+01
5.250000e+02 9.255750e+01
5.260000e+02 9.255750e+01
5.270000e+02 9.255750e+01
5.280000e+02 9.255750e+01
5.290000e+02 9.255750e+01
5.300000e+02 9.255750e+01
5.310000e+02 9.255750e+01
5.320000e+02 9.255750e+01
5.330000e+02 9.255750e+01
5.340000e+02 9.255750e+01
5.350000e+02 9.255750e+01
5.360000e+02 9.255750e+01
5.370000e+02 9.255750e+01
5.380000e+02 9.255750e+01
5.390000e+02 9.255750e+01
5.400000e+02 9.255750e+01
5.410000e+02 9.255750e+01
5.420000e+02 9.255750e+01
5.430000e+02 9.255750e+01
5.440000e+02 9.355700e+01
5.450000e+02 9.355700e+01
5.460000e+02 9.355700e+01
5.470000e+02 9.355700e+01
5.480000e+02 9.355700e+01
5.490000e+02 9.355700e+01
5.500000e+02 9.355700e+01
5.510000e+02 9.355700e+01
5.520000e+02 9.355700e+01
5.530000e+02 9.355700e+01
5.540000e+02 9.355700e+01
5.550000e+02 9.355700e+01
5.560000e+02 9.355700e+01
5.570000e+02 9.355700e+01
5.580000e+02 9.355700e+01
5.590000e+02 9.355700e+01
5.600000e+02 9.455640e+01
5.610000e+02 9.455640e+01
5.620000e+02 9.455640e+01
5.630000e+02 9.455640e+01
5.640000e+02 9.455640e+01
5.650000e+02 9.455640e+01
5.660000e+02 9.455640e+01
5.670000e+02 9.455640e+01
5.680000e+02 9.555540e+01
5.690000e+02 9.555540e+01
5.700000e+02 9.555540e+01
5.710000e+02 9.555540e+01
5.720000e+02 9.655430e+01
5.730000e+02 9.655430e+01
5.740000e+02 9.755130e+01
5.750000e+02 9.854580e+01
5.760000e+02 9.941110e+01
5.770000e+02 9.941110e+01
5.780000e+02 9.941110e+01
5.790000e+02 9.941110e+01
5.800000e+02 9.941110e+01
5.810000e+02 9.941110e+01
5.820000e+02 9.941110e+01
5.830000e+02 9.941110e+01
5.840000e+02 9.941110e+01
5.850000e+02 9.941110e+01
5.860000e+02 9.941110e+01
5.870000e+02 9.941110e+01
5.880000e+02 9.941110e+01
5.890000e+02 9.941110e+01
5.900000e+02 9.941110e+01
5.910000e+02 9.941110e+01
5.920000e+02 1.004096e+02
5.930000e+02 1.004096e+02
5.940000e+02 1.004096e+02
5.950000e+02 1.004096e+02
5.960000e+02 1.004096e+02
5.970000e+02 1.004096e+02
5.980000e+02 1.004096e+02
5.990000e+02 1.004096e+02
6.000000e+02 1.014062e+02
6.010000e+02 1.014062e+02
6.020000e+02 1.014062e+02
6.030000e+02 1.014062e+02
6.040000e+02 1.024014e+02
6.050000e+02 1.024014e+02
6.060000e+02 1.033927e+02
6.070000e+02 1.043756e+02
6.080000e+02 1.051305e+02
6.090000e+02 1.051305e+02
6.100000e+02 1.051305e+02
6.110000e+02 1.051305e+02
6.120000e+02 1.051305e+02
6.130000e+02 1.051305e+02
6.140000e+02 1.051304e+02
6.150000e+02 1.051304e+02
6.160000e+02 1.061223e+02
6.170000e+02 1.061223e+02
6.180000e+02 1.061223e+02
6.190000e+02 1.061223e+02
6.200000e+02 1.071077e+02
6.210000e+02 1.071075e+02
6.220000e+02 1.080792e+02
6.230000e+02 1.090309e+02
6.240000e+02 1.096194e+02
6.250000e+02 1.096194e+02
6.260000e+02 1.096191e+02
6.270000e+02 1.096183e+02
6.280000e+02 1.105733e+02
6.290000e+02 1.105712e+02
6.300000e+02 1.114942e+02
6.310000e+02 1.123655e+02
6.320000e+02 1.127819e+02
6.330000e+02 1.127740e+02
6.340000e+02 1.136086e+02
6.350000e+02 1.143593e+02
6.360000e+02 1.146082e+02
6.370000e+02 1.152142e+02
6.380000e+02 1.153540e+02
6.390000e+02 1.154379e+02
6.400000e+02 1.154399e+02
6.410000e+02 1.154399e+02
6.420000e+02 1.154399e+02
6.430000e+02 1.154399e+02
6.440000e+02 1.154399e+02
6.450000e+02 1.154399e+02
6.460000e+02 1.154399e+02
6.470000e+02 1.154399e+02
6.480000e+02 1.154399e+02
6.490000e+02 1.154399e+02
6.500000e+02 1.154399e+02
6.510000e+02 1.154399e+02
6.520000e+02 1.154399e+02
6.530000e+02 1.154399e+02
6.540000e+02 1.154399e+02
6.550000e+02 1.154399e+02
6.560000e+02 1.164315e+02
6.570000e+02 1.164315e+02
6.580000e+02 1.164315e+02
6.590000e+02 1.164315e+02
6.600000e+02 1.164315e+02
6.610000e+02 1.164315e+02
6.620000e+02 1.164315e+02
6.630000e+02 1.164314e+02
6.640000e+02 1.174145e+02
6.650000e+02 1.174145e+02
6.660000e+02 1.174143e+02
6.670000e+02 1.174138e+02
6.680000e+02 1.183826e+02
6.690000e+02 1.183814e+02
6.700000e+02 1.193220e+02
6.710000e+02 1.202266e+02
6.720000e+02 1.206995e+02
6.730000e+02 1.206995e+02
6.740000e+02 1.206995e+02
6.750000e+02 1.206995e+02
6.760000e+02 1.206993e+02
6.770000e+02 1.206993e+02
6.780000e+02 1.206991e+02
6.790000e+02 1.206987e+02
6.800000e+02 1.216499e+02
6.810000e+02 1.216499e+02
6.820000e+02 1.216486e+02
6.830000e+02 1.216469e+02
6.840000e+02 1.225563e+02
6.850000e+02 1.225502e+02
6.860000e+02 1.233988e+02
6.870000e+02 1.241662e+02
6.880000e+02 1.244335e+02
6.890000e+02 1.244335e+02
6.900000e+02 1.244267e+02
6.910000e+02 1.244152e+02
6.920000e+02 1.252213e+02
6.930000e+02 1.251924e+02
6.940000e+02 1.258844e+02
6.950000e+02 1.264563e+02
6.960000e+02 1.265809e+02
6.970000e+02 1.264969e+02
6.980000e+02 1.270048e+02
6.990000e+02 1.273944e+02
7.000000e+02 1.274388e+02
7.010000e+02 1.276983e+02
7.020000e+02 1.277186e+02
7.030000e+02 1.277295e+02
7.040000e+02 1.277295e+02
7.050000e+02 1.277295e+02
7.060000e+02 1.277295e+02
7.070000e+02 1.277295e+02
7.080000e+02 1.277268e+02
7.090000e+02 1.277268e+02
7.100000e+02 1.277209e+02
7.110000e+02 1.277120e+02
7.120000e+02 1.285304e+02
7.130000e+02 1.285304e+02
7.140000e+02 1.285172e+02
7.150000e+02 1.284917e+02
7.160000e+02 1.292048e+02
7.170000e+02 1.291490e+02
7.180000e+02 1.297198e+02
7.190000e+02 1.301718e+02
7.200000e+02 1.302408e+02
7.210000e+02 1.302401e+02
7.220000e+02 1.301881e+02
7.230000e+02 1.301014e+02
7.240000e+02 1.305990e+02
7.250000e+02 1.304295e+02
7.260000e+02 1.307765e+02
7.270000e+02 1.310250e+02
7.280000e+02 1.310435e+02
7.290000e+02 1.307324e+02
7.300000e+02 1.309267e+02
7.310000e+02 1.310535e+02
7.320000e+02 1.310585e+02
7.330000e+02 1.311321e+02
7.340000e+02 1.311336e+02
7.350000e+02 1.311342e+02
7.360000e+02 1.311342e+02
7.370000e+02 1.311256e+02
7.380000e+02 1.309534e+02
7.390000e+02 1.306929e+02
7.400000e+02 1.309333e+02
7.410000e+02 1.305237e+02
7.420000e+02 1.306550e+02
7.430000e+02 1.307340e+02
7.440000e+02 1.307352e+02
7.450000e+02 1.301621e+02
7.460000e+02 1.302242e+02
7.470000e+02 1.302605e+02
7.480000e+02 1.302608e+02
7.490000e+02 1.302800e+02
7.500000e+02 1.302800e+02
7.510000e+02 1.302800e+02
7.520000e+02 1.302800e+02
7.530000e+02 1.295398e+02
7.540000e+02 1.295609e+02
7.550000e+02 1.295728e+02
7.560000e+02 1.295728e+02
7.570000e+02 1.295784e+02
7.580000e+02 1.295784e+02
7.590000e+02 1.295784e+02
7.600000e+02 1.295784e+02
7.610000e+02 1.295808e+02
7.620000e+02 1.295808e+02
7.630000e+02 1.295808e+02
7.640000e+02 1.295808e+02
7.650000e+02 1.295808e+02
7.660000e+02 1.295808e+02
7.670000e+02 1.295808e+02
7.680000e+02 1.295808e+02
7.690000e+02 1.295808e+02
7.700000e+02 1.295808e+02
7.710000e+02 1.295808e+02
7.720000e+02 1.295808e+02
7.730000e+02 1.295808e+02
7.740000e+02 1.295808e+02
7.750000e+02 1.295808e+02
7.760000e+02 1.295808e+02
7.770000e+02 1.295808e+02
7.780000e+02 1.295808e+02
7.790000e+02 1.295808e+02
7.800000e+02 1.295802e+02
7.810000e+02 1.295802e+02
7.820000e+02 1.295796e+02
7.830000e+02 1.295781e+02
7.840000e+02 1.305070e+02
7.850000e+02 1.305070e+02
7.860000e+02 1.305070e+02
7.870000e+02 1.305070e+02
7.880000e+02 1.305054e+02
7.890000e+02 1.305054e+02
7.900000e+02 1.305035e+02
7.910000e+02 1.304991e+02
7.920000e+02 1.313683e+02
7.930000e+02 1.313683e+02
7.940000e+02 1.313597e+02
7.950000e+02 1.313452e+02
7.960000e+02 1.321188e+02
7.970000e+02 1.320787e+02
7.980000e+02 1.327334e+02
7.990000e+02 1.332629e+02
8.000000e+02 1.333588e+02
8.010000e+02 1.333588e+02
8.020000e+02 1.333588e+02
8.030000e+02 1.333587e+02
8.040000e+02 1.333522e+02
8.050000e+02 1.333522e+02
8.060000e+02 1.333371e+02
8.070000e+02 1.333079e+02
8.080000e+02 1.340016e+02
8.090000e+02 1.340013e+02
8.100000e+02 1.339608e+02
8.110000e+02 1.338943e+02
8.120000e+02 1.344421e+02
8.130000e+02 1.342975e+02
8.140000e+02 1.346847e+02
8.150000e+02 1.349559e+02
8.160000e+02 1.349755e+02
8.170000e+02 1.349719e+02
8.180000e+02 1.348570e+02
8.190000e+02 1.346683e+02
8.200000e+02 1.349892e+02
8.210000e+02 1.346760e+02
8.220000e+02 1.348702e+02
8.230000e+02 1.349932e+02
8.240000e+02 1.349969e+02
8.250000e+02 1.345076e+02
8.260000e+02 1.345985e+02
8.270000e+02 1.346489e+02
8.280000e+02 1.346497e+02
8.290000e+02 1.346758e+02
8.300000e+02 1.346762e+02
8.310000e+02 1.346764e+02
8.320000e+02 1.346764e+02
8.330000e+02 1.346764e+02
8.340000e+02 1.346762e+02
8.350000e+02 1.346755e+02
8.360000e+02 1.346202e+02
8.370000e+02 1.346178e+02
8.380000e+02 1.345251e+02
8.390000e+02 1.343750e+02
8.400000e+02 1.347506e+02
8.410000e+02 1.347392e+02
8.420000e+02 1.345410e+02
8.430000e+02 1.342508e+02
8.440000e+02 1.344619e+02
8.450000e+02 1.340266e+02
8.460000e+02 1.341428e+02
8.470000e+02 1.342118e+02
8.480000e+02 1.342129e+02
8.490000e+02 1.341643e+02
8.500000e+02 1.337792e+02
8.510000e+02 1.332739e+02
8.520000e+02 1.333554e+02
8.530000e+02 1.327148e+02
8.540000e+02 1.327502e+02
8.550000e+02 1.327715e+02
8.560000e+02 1.327715e+02
8.570000e+02 1.319899e+02
8.580000e+02 1.320019e+02
8.590000e+02 1.320092e+02
8.600000e+02 1.320092e+02
8.610000e+02 1.320130e+02
8.620000e+02 1.320130e+02
8.630000e+02 1.320130e+02
8.640000e+02 1.320130e+02
8.650000e+02 1.318566e+02
8.660000e+02 1.312179e+02
8.670000e+02 1.304767e+02
8.680000e+02 1.304959e+02
8.690000e+02 1.296531e+02
8.700000e+02 1.296589e+02
8.710000e+02 1.296621e+02
8.720000e+02 1.296621e+02
8.730000e+02 1.287503e+02
8.740000e+02 1.287522e+02
8.750000e+02 1.287535e+02
8.760000e+02 1.287535e+02
8.770000e+02 1.287539e+02
8.780000e+02 1.287539e+02
8.790000e+02 1.287539e+02
8.800000e+02 1.287539e+02
8.810000e+02 1.278044e+02
8.820000e+02 1.278050e+02
8.830000e+02 1.278050e+02
8.840000e+02 1.278050e+02
8.850000e+02 1.278051e+02
8.860000e+02 1.278051e+02
8.870000e+02 1.278051e+02
8.880000e+02 1.278051e+02
8.890000e+02 1.278053e+02
8.900000e+02 1.278053e+02
8.910000e+02 1.278053e+02
8.920000e+02 1.278053e+02
8.930000e+02 1.278053e+02
8.940000e+02 1.278053e+02
8.950000e+02 1.278053e+02
8.960000e+02 1.278053e+02
8.970000e+02 1.278053e+02
8.980000e+02 1.277939e+02
8.990000e+02 1.277759e+02
9.000000e+02 1.275249e+02
9.010000e+02 1.274827e+02
9.020000e+02 1.271134e+02
9.030000e+02 1.266180e+02
9.040000e+02 1.267078e+02
9.050000e+02 1.265959e+02
9.060000e+02 1.260332e+02
9.070000e+02 1.253446e+02
9.080000e+02 1.253743e+02
9.090000e+02 1.245787e+02
9.100000e+02 1.245893e+02
9.110000e+02 1.245958e+02
9.120000e+02 1.245958e+02
9.130000e+02 1.243352e+02
9.140000e+02 1.235761e+02
9.150000e+02 1.227271e+02
9.160000e+02 1.227327e+02
9.170000e+02 1.218271e+02
9.180000e+02 1.218293e+02
9.190000e+02 1.218303e+02
9.200000e+02 1.218303e+02
9.210000e+02 1.208794e+02
9.220000e+02 1.208799e+02
9.230000e+02 1.208801e+02
9.240000e+02 1.208801e+02
9.250000e+02 1.208804e+02
9.260000e+02 1.208804e+02
9.270000e+02 1.208804e+02
9.280000e+02 1.208804e+02
9.290000e+02 1.204224e+02
9.300000e+02 1.195247e+02
9.310000e+02 1.185843e+02
9.320000e+02 1.185849e+02
9.330000e+02 1.176163e+02
9.340000e+02 1.176166e+02
9.350000e+02 1.176166e+02
9.360000e+02 1.176166e+02
9.370000e+02 1.166342e+02
9.380000e+02 1.166343e+02
9.390000e+02 1.166345e+02
9.400000e+02 1.166345e+02
9.410000e+02 1.166345e+02
9.420000e+02 1.166345e+02
9.430000e+02 1.166345e+02
9.440000e+02 1.166345e+02
9.450000e+02 1.156437e+02
9.460000e+02 1.156437e+02
9.470000e+02 1.156437e+02
9.480000e+02 1.156437e+02
9.490000e+02 1.156437e+02
9.500000e+02 1.156437e+02
9.510000e+02 1.156437e+02
9.520000e+02 1.156437e+02
9.530000e+02 1.156437e+02
9.540000e+02 1.156437e+02
9.550000e+02 1.156437e+02
9.560000e+02 1.156437e+02
9.570000e+02 1.156437e+02
9.580000e+02 1.156437e+02
9.590000e+02 1.156437e+02
9.600000e+02 1.156437e+02
9.610000e+02 1.149748e+02
9.620000e+02 1.140092e+02
9.630000e+02 1.130278e+02
9.640000e+02 1.130278e+02
9.650000e+02 1.120396e+02
9.660000e+02 1.120396e+02
9.670000e+02 1.120396e+02
9.680000e+02 1.120396e+02
9.690000e+02 1.110438e+02
9.700000e+02 1.110438e+02
9.710000e+02 1.110438e+02
9.720000e+02 1.110438e+02
9.730000e+02 1.110438e+02
9.740000e+02 1.110438e+02
9.750000e+02 1.110438e+02
9.760000e+02 1.110438e+02
9.770000e+02 1.100461e+02
9.780000e+02 1.100461e+02
9.790000e+02 1.100461e+02
9.800000e+02 1.100461e+02
9.810000e+02 1.100461e+02
9.820000e+02 1.100461e+02
9.830000e+02 1.100461e+02
9.840000e+02 1.100461e+02
9.850000e+02 1.100461e+02
9.860000e+02 1.100461e+02
9.870000e+02 1.100461e+02
9.880000e+02 1.100461e+02
9.890000e+02 1.100461e+02
9.900000e+02 1.100461e+02
9.910000e+02 1.100461e+02
9.920000e+02 1.100461e+02
9.930000e+02 1.090472e+02
9.940000e+02 1.090472e+02
9.950000e+02 1.090472e+02
9.960000e+02 1.090472e+02
9.970000e+02 1.090472e+02
9.980000e+02 1.090472e+02
9.990000e+02 1.090472e+02
1.000000e+03 1.090472e+02
1.001000e+03 1.090472e+02
1.002000e+03 1.090472e+02
1.003000e+03 1.090472e+02
1.004000e+03 1.090472e+02
1.005000e+03 1.090472e+02
1.006000e+03 1.090472e+02
1.007000e+03 1.090472e+02
1.008000e+03 1.090472e+02
1.009000e+03 1.090472e+02
1.010000e+03 1.090472e+02
1.011000e+03 1.090472e+02
1.012000e+03 1.090472e+02
1.013000e+03 1.090472e+02
1.014000e+03 1.090472e+02
1.015000e+03 1.090472e+02
1.016000e+03 1.090472e+02
1.017000e+03 1.090472e+02
1.018000e+03 1.090472e+02
1.019000e+03 1.090472e+02
1.020000e+03 1.090472e+02
1.021000e+03 1.090472e+02
1.022000e+03 1.090472e+02
1.023000e+03 1.090472e+02
1.024000e+03 1.090472e+02
1.025000e+03 1.090472e+02
1.026000e+03 1.090472e+02
1.027000e+03 1.090472e+02
1.028000e+03 1.090472e+02
1.029000e+03 1.090472e+02
1.030000e+03 1.090472e+02
1.031000e+03 1.090472e+02
1.032000e+03 1.090472e+02
1.033000e+03 1.090472e+02
1.034000e+03 1.090472e+02
1.035000e+03 1.090472e+02
1.036000e+03 1.090472e+02
1.037000e+03 1.090472e+02
1.038000e+03 1.090472e+02
1.039000e+03 1.090472e+02
1.040000e+03 1.090472e+02
1.041000e+03 1.090472e+02
1.042000e+03 1.090472e+02
1.043000e+03 1.090472e+02
1.044000e+03 1.090472e+02
1.045000e+03 1.090472e+02
1.046000e+03 1.090472e+02
1.047000e+03 1.090472e+02
1.048000e+03 1.090472e+02
1.049000e+03 1.090472e+02
1.050000e+03 1.090472e+02
1.051000e+03 1.090472e+02
1.052000e+03 1.090472e+02
1.053000e+03 1.090472e+02
1.054000e+03 1.090472e+02
1.055000e+03 1.090472e+02
1.056000e+03 1.100401e+02
1.057000e+03 1.100401e+02
1.058000e+03 1.100401e+02
1.059000e+03 1.100401e+02
1.060000e+03 1.100401e+02
1.061000e+03 1.100401e+02
1.062000e+03 1.100401e+02
1.063000e+03 1.100401e+02
1.064000e+03 1.100401e+02
1.065000e+03 1.100401e+02
1.066000e+03 1.100401e+02
1.067000e+03 1.100401e+02
1.068000e+03 1.100401e+02
1.069000e+03 1.100401e+02
1.070000e+03 1.100401e+02
1.071000e+03 1.100398e+02
1.072000e+03 1.110259e+02
1.073000e+03 1.110259e+02
1.074000e+03 1.110259e+02
1.075000e+03 1.110259e+02
1.076000e+03 1.110258e+02
1.077000e+03 1.110258e+02
1.078000e+03 1.110256e+02
1.079000e+03 1.110250e+02
1.080000e+03 1.119945e+02
1.081000e+03 1.119945e+02
1.082000e+03 1.119942e+02
1.083000e+03 1.119938e+02
1.084000e+03 1.129449e+02
1.085000e+03 1.129429e+02
1.086000e+03 1.138507e+02
1.087000e+03 1.147060e+02
1.088000e+03 1.150903e+02
1.089000e+03 1.150903e+02
1.090000e+03 1.150903e+02
1.091000e+03 1.150903e+02
1.092000e+03 1.150903e+02
1.093000e+03 1.150903e+02
1.094000e+03 1.150903e+02
1.095000e+03 1.150903e+02
1.096000e+03 1.150900e+02
1.097000e+03 1.150900e+02
1.098000e+03 1.150900e+02
1.099000e+03 1.150900e+02
1.100000e+03 1.150899e+02
1.101000e+03 1.150899e+02
1.102000e+03 1.150896e+02
1.103000e+03 1.150888e+02
1.104000e+03 1.160460e+02
1.105000e+03 1.160460e+02
1.106000e+03 1.160460e+02
1.107000e+03 1.160460e+02
1.108000e+03 1.160455e+02
1.109000e+03 1.160455e+02
1.110000e+03 1.160447e+02
1.111000e+03 1.160429e+02
1.112000e+03 1.169606e+02
1.113000e+03 1.169606e+02
1.114000e+03 1.169577e+02
1.115000e+03 1.169515e+02
1.116000e+03 1.178070e+02
1.117000e+03 1.177917e+02
1.118000e+03 1.185605e+02
1.119000e+03 1.192243e+02
1.120000e+03 1.193977e+02
1.121000e+03 1.193977e+02
1.122000e+03 1.193976e+02
1.123000e+03 1.193976e+02
1.124000e+03 1.193936e+02
1.125000e+03 1.193936e+02
1.126000e+03 1.193878e+02
1.127000e+03 1.193754e+02
1.128000e+03 1.201736e+02
1.129000e+03 1.201736e+02
1.130000e+03 1.201576e+02
1.131000e+03 1.201286e+02
1.132000e+03 1.208107e+02
1.133000e+03 1.207368e+02
1.134000e+03 1.212786e+02
1.135000e+03 1.216871e+02
1.136000e+03 1.217403e+02
1.137000e+03 1.217396e+02
1.138000e+03 1.216772e+02
1.139000e+03 1.215754e+02
1.140000e+03 1.220316e+02
1.141000e+03 1.218372e+02
1.142000e+03 1.221506e+02
1.143000e+03 1.223619e+02
1.144000e+03 1.223762e+02
1.145000e+03 1.220316e+02
1.146000e+03 1.222006e+02
1.147000e+03 1.223009e+02
1.148000e+03 1.223037e+02
1.149000e+03 1.223621e+02
1.150000e+03 1.223631e+02
1.151000e+03 1.223639e+02
1.152000e+03 1.223639e+02
1.153000e+03 1.223639e+02
1.154000e+03 1.223639e+02
1.155000e+03 1.223639e+02
1.156000e+03 1.223639e+02
1.157000e+03 1.223639e+02
1.158000e+03 1.223639e+02
1.159000e+03 1.223639e+02
1.160000e+03 1.223622e+02
1.161000e+03 1.223622e+02
1.162000e+03 1.223622e+02
1.163000e+03 1.223621e+02
1.164000e+03 1.223603e+02
1.165000e+03 1.223603e+02
1.166000e+03 1.223557e+02
1.167000e+03 1.223466e+02
1.168000e+03 1.231631e+02
1.169000e+03 1.231631e+02
1.170000e+03 1.231631e+02
1.171000e+03 1.231631e+02
1.172000e+03 1.231536e+02
1.173000e+03 1.231535e+02
1.174000e+03 1.231377e+02
1.175000e+03 1.231107e+02
1.176000e+03 1.238110e+02
1.177000e+03 1.238106e+02
1.178000e+03 1.237721e+02
1.179000e+03 1.237017e+02
1.180000e+03 1.242466e+02
1.181000e+03 1.241045e+02
1.182000e+03 1.244959e+02
1.183000e+03 1.247772e+02
1.184000e+03 1.248027e+02
1.185000e+03 1.248027e+02
1.186000e+03 1.248025e+02
1.187000e+03 1.248023e+02
1.188000e+03 1.247651e+02
1.189000e+03 1.247642e+02
1.190000e+03 1.247007e+02
1.191000e+03 1.245954e+02
1.192000e+03 1.250469e+02
1.193000e+03 1.250425e+02
1.194000e+03 1.249038e+02
1.195000e+03 1.246764e+02
1.196000e+03 1.249567e+02
1.197000e+03 1.245953e+02
1.198000e+03 1.247568e+02
1.199000e+03 1.248531e+02
1.200000e+03 1.248552e+02
1.201000e+03 1.248274e+02
1.202000e+03 1.245205e+02
1.203000e+03 1.240941e+02
1.204000e+03 1.242073e+02
1.205000e+03 1.236319e+02
1.206000e+03 1.236897e+02
1.207000e+03 1.237222e+02
1.208000e+03 1.237222e+02
1.209000e+03 1.229999e+02
1.210000e+03 1.230206e+02
1.211000e+03 1.230316e+02
1.212000e+03 1.230317e+02
1.213000e+03 1.230375e+02
1.214000e+03 1.230375e+02
1.215000e+03 1.230375e+02
1.216000e+03 1.230375e+02
1.217000e+03 1.230375e+02
1.218000e+03 1.230327e+02
1.219000e+03 1.230248e+02
1.220000e+03 1.228617e+02
1.221000e+03 1.228402e+02
1.222000e+03 1.225850e+02
1.223000e+03 1.222173e+02
1.224000e+03 1.223704e+02
1.225000e+03 1.223088e+02
1.226000e+03 1.218790e+02
1.227000e+03 1.213257e+02
1.228000e+03 1.213917e+02
1.229000e+03 1.206940e+02
1.230000e+03 1.207202e+02
1.231000e+03 1.207343e+02
1.232000e+03 1.207344e+02
1.233000e+03 1.205641e+02
1.234000e+03 1.199182e+02
1.235000e+03 1.191553e+02
1.236000e+03 1.191740e+02
1.237000e+03 1.183243e+02
1.238000e+03 1.183318e+02
1.239000e+03 1.183348e+02
1.240000e+03 1.183348e+02
1.241000e+03 1.174192e+02
1.242000e+03 1.174211e+02
1.243000e+03 1.174222e+02
1.244000e+03 1.174222e+02
1.245000e+03 1.174229e+02
1.246000e+03 1.174229e+02
1.247000e+03 1.174229e+02
1.248000e+03 1.174229e+02
1.249000e+03 1.170632e+02
1.250000e+03 1.162224e+02
1.251000e+03 1.153273e+02
1.252000e+03 1.153297e+02
1.253000e+03 1.143890e+02
1.254000e+03 1.143897e+02
1.255000e+03 1.143902e+02
1.256000e+03 1.143902e+02
1.257000e+03 1.134182e+02
1.258000e+03 1.134183e+02
1.259000e+03 1.134183e+02
1.260000e+03 1.134183e+02
1.261000e+03 1.134183e+02
1.262000e+03 1.134183e+02
1.263000e+03 1.134183e+02
1.264000e+03 1.134183e+02
1.265000e+03 1.124344e+02
1.266000e+03 1.124345e+02
1.267000e+03 1.124345e+02
1.268000e+03 1.124345e+02
1.269000e+03 1.124345e+02
1.270000e+03 1.124345e+02
1.271000e+03 1.124345e+02
1.272000e+03 1.124345e+02
1.273000e+03 1.124345e+02
1.274000e+03 1.124345e+02
1.275000e+03 1.124345e+02
1.276000e+03 1.124345e+02
1.277000e+03 1.124345e+02
1.278000e+03 1.124345e+02
1.279000e+03 1.124345e+02
1.280000e+03 1.124345e+02
1.281000e+03 1.124345e+02
1.282000e+03 1.124345e+02
1.283000e+03 1.124345e+02
1.284000e+03 1.124345e+02
1.285000e+03 1.124345e+02
1.286000e+03 1.124345e+02
1.287000e+03 1.124343e+02
1.288000e+03 1.124083e+02
1.289000e+03 1.124083e+02
1.290000e+03 1.124081e+02
1.291000e+03 1.124076e+02
1.292000e+03 1.123623e+02
1.293000e+03 1.123604e+02
1.294000e+03 1.122809e+02
1.295000e+03 1.121525e+02
1.296000e+03 1.125541e+02
1.297000e+03 1.125541e+02
1.298000e+03 1.125527e+02
1.299000e+03 1.125492e+02
1.300000e+03 1.124411e+02
1.301000e+03 1.124310e+02
1.302000e+03 1.122423e+02
1.303000e+03 1.119674e+02
1.304000e+03 1.121891e+02
1.305000e+03 1.121552e+02
1.306000e+03 1.118187e+02
1.307000e+03 1.113607e+02
1.308000e+03 1.114637e+02
1.309000e+03 1.108626e+02
1.310000e+03 1.109141e+02
1.311000e+03 1.109403e+02
1.312000e+03 1.109403e+02
1.313000e+03 1.109403e+02
1.314000e+03 1.109265e+02
1.315000e+03 1.108977e+02
1.316000e+03 1.105982e+02
1.317000e+03 1.105376e+02
1.318000e+03 1.101054e+02
1.319000e+03 1.095485e+02
1.320000e+03 1.096107e+02
1.321000e+03 1.094630e+02
1.322000e+03 1.088456e+02
1.323000e+03 1.081179e+02
1.324000e+03 1.081382e+02
1.325000e+03 1.073052e+02
1.326000e+03 1.073129e+02
1.327000e+03 1.073175e+02
1.328000e+03 1.073175e+02
1.329000e+03 1.070037e+02
1.330000e+03 1.062001e+02
1.331000e+03 1.053292e+02
1.332000e+03 1.053335e+02
1.333000e+03 1.044097e+02
1.334000e+03 1.044116e+02
1.335000e+03 1.044126e+02
1.336000e+03 1.044126e+02
1.337000e+03 1.034510e+02
1.338000e+03 1.034513e+02
1.339000e+03 1.034517e+02
1.340000e+03 1.034517e+02
1.341000e+03 1.034518e+02
1.342000e+03 1.034518e+02
1.343000e+03 1.034518e+02
1.344000e+03 1.034518e+02
1.345000e+03 1.034503e+02
1.346000e+03 1.033616e+02
1.347000e+03 1.032245e+02
1.348000e+03 1.026155e+02
1.349000e+03 1.023597e+02
1.350000e+03 1.016087e+02
1.351000e+03 1.007725e+02
1.352000e+03 1.007794e+02
1.353000e+03 1.003595e+02
1.354000e+03 9.948370e+01
1.355000e+03 9.856380e+01
1.356000e+03 9.856540e+01
1.357000e+03 9.760640e+01
1.358000e+03 9.760680e+01
1.359000e+03 9.760710e+01
1.360000e+03 9.760710e+01
1.361000e+03 9.700960e+01
1.362000e+03 9.605970e+01
1.363000e+03 9.509080e+01
1.364000e+03 9.509100e+01
1.365000e+03 9.410480e+01
1.366000e+03 9.410490e+01
1.367000e+03 9.410490e+01
1.368000e+03 9.410490e+01
1.369000e+03 9.311420e+01
1.370000e+03 9.311420e+01
1.371000e+03 9.311420e+01
1.372000e+03 9.311420e+01
1.373000e+03 9.311420e+01
1.374000e+03 9.311420e+01
1.375000e+03 9.311420e+01
1.376000e+03 9.311420e+01
1.377000e+03 9.236100e+01
1.378000e+03 9.138130e+01
1.379000e+03 9.039080e+01
1.380000e+03 9.039080e+01
1.381000e+03 8.939440e+01
1.382000e+03 8.939440e+01
1.383000e+03 8.939440e+01
1.384000e+03 8.939440e+01
1.385000e+03 8.839650e+01
1.386000e+03 8.839650e+01
1.387000e+03 8.839650e+01
1.388000e+03 8.839650e+01
1.389000e+03 8.839650e+01
1.390000e+03 8.839650e+01
1.391000e+03 8.839650e+01
1.392000e+03 8.839650e+01
1.393000e+03 8.739710e+01
1.394000e+03 8.739710e+01
1.395000e+03 8.739710e+01
1.396000e+03 8.739710e+01
1.397000e+03 8.739710e+01
1.398000e+03 8.739710e+01
1.399000e+03 8.739710e+01
1.400000e+03 8.739710e+01
1.401000e+03 8.739710e+01
1.402000e+03 8.739710e+01
1.403000e+03 8.739710e+01
1.404000e+03 8.739710e+01
1.405000e+03 8.739710e+01
1.406000e+03 8.739710e+01
1.407000e+03 8.739710e+01
1.408000e+03 8.739710e+01
1.409000e+03 8.737000e+01
1.410000e+03 8.706270e+01
1.411000e+03 8.664590e+01
1.412000e+03 8.576990e+01
1.413000e+03 8.519090e+01
1.414000e+03 8.424990e+01
1.415000e+03 8.328010e+01
1.416000e+03 8.328030e+01
1.417000e+03 8.256320e+01
1.418000e+03 8.158860e+01
1.419000e+03 8.060290e+01
1.420000e+03 8.060290e+01
1.421000e+03 7.961010e+01
1.422000e+03 7.961010e+01
1.423000e+03 7.961010e+01
1.424000e+03 7.961010e+01
1.425000e+03 7.878120e+01
1.426000e+03 7.778970e+01
1.427000e+03 7.679400e+01
1.428000e+03 7.679400e+01
1.429000e+03 7.579660e+01
1.430000e+03 7.579660e+01
1.431000e+03 7.579660e+01
1.432000e+03 7.579660e+01
1.433000e+03 7.479710e+01
1.434000e+03 7.479710e+01
1.435000e+03 7.479710e+01
1.436000e+03 7.479710e+01
1.437000e+03 7.479710e+01
1.438000e+03 7.479710e+01
1.439000e+03 7.479710e+01
1.440000e+03 7.479710e+01
1.441000e+03 7.388490e+01
1.442000e+03 7.288710e+01
1.443000e+03 7.188840e+01
1.444000e+03 7.188840e+01
1.445000e+03 7.088960e+01
1.446000e+03 7.088960e+01
1.447000e+03 7.088960e+01
1.448000e+03 7.088960e+01
1.449000e+03 6.989000e+01
1.450000e+03 6.989000e+01
1.451000e+03 6.989000e+01
1.452000e+03 6.989000e+01
1.453000e+03 6.989000e+01
1.454000e+03 6.989000e+01
1.455000e+03 6.989000e+01
1.456000e+03 6.989000e+01
1.457000e+03 6.889060e+01
1.458000e+03 6.889060e+01
1.459000e+03 6.889060e+01
1.460000e+03 6.889060e+01
1.461000e+03 6.889060e+01
1.462000e+03 6.889060e+01
1.463000e+03 6.889060e+01
1.464000e+03 6.889060e+01
1.465000e+03 6.889060e+01
1.466000e+03 6.889060e+01
1.467000e+03 6.889060e+01
1.468000e+03 6.889060e+01
1.469000e+03 6.889060e+01
1.470000e+03 6.889060e+01
1.471000e+03 6.889060e+01
1.472000e+03 6.889060e+01
1.473000e+03 6.794100e+01
1.474000e+03 6.694270e+01
1.475000e+03 6.594390e+01
1.476000e+03 6.594390e+01
1.477000e+03 6.494520e+01
1.478000e+03 6.494520e+01
1.479000e+03 6.494520e+01
1.480000e+03 6.494520e+01
1.481000e+03 6.394640e+01
1.482000e+03 6.394640e+01
1.483000e+03 6.394640e+01
1.484000e+03 6.394640e+01
1.485000e+03 6.394640e+01
1.486000e+03 6.394640e+01
1.487000e+03 6.394640e+01
1.488000e+03 6.394640e+01
1.489000e+03 6.294810e+01
1.490000e+03 6.294810e+01
1.491000e+03 6.294810e+01
1.492000e+03 6.294810e+01
1.493000e+03 6.294810e+01
1.494000e+03 6.294810e+01
1.495000e+03 6.294810e+01
1.496000e+03 6.294810e+01
1.497000e+03 6.294810e+01
1.498000e+03 6.294810e+01
1.499000e+03 6.294810e+01
1.500000e+03 6.294810e+01
1.501000e+03 6.294810e+01
1.502000e+03 6.294810e+01
1.503000e+03 6.294810e+01
1.504000e+03 6.294810e+01
1.505000e+03 6.194980e+01
1.506000e+03 6.194980e+01
1.507000e+03 6.194980e+01
1.508000e+03 6.194980e+01
1.509000e+03 6.194980e+01
1.510000e+03 6.194980e+01
1.511000e+03 6.194980e+01
1.512000e+03 6.194980e+01
1.513000e+03 6.194980e+01
1.514000e+03 6.194980e+01
1.515000e+03 6.194980e+01
1.516000e+03 6.194980e+01
1.517000e+03 6.194980e+01
1.518000e+03 6.194980e+01
1.519000e+03 6.194980e+01
1.520000e+03 6.194980e+01
1.521000e+03 6.194980e+01
1.522000e+03 6.194980e+01
1.523000e+03 6.194980e+01
1.524000e+03 6.194980e+01
1.525000e+03 6.194980e+01
1.526000e+03 6.194980e+01
1.527000e+03 6.194980e+01
1.528000e+03 6.194980e+01
1.529000e+03 6.194980e+01
1.530000e+03 6.194980e+01
1.531000e+03 6.194980e+01
1.532000e+03 6.194980e+01
1.533000e+03 6.194980e+01
1.534000e+03 6.194980e+01
1.535000e+03 6.194980e+01
1.536000e+03 6.194980e+01
1.537000e+03 6.194980e+01
1.538000e+03 6.194980e+01
1.539000e+03 6.194970e+01
1.540000e+03 6.194510e+01
1.541000e+03 6.194510e+01
1.542000e+03 6.193670e+01
1.543000e+03 6.192430e+01
1.544000e+03 6.171240e+01
1.545000e+03 6.171220e+01
1.546000e+03 6.169170e+01
1.547000e+03 6.165350e+01
1.548000e+03 6.130180e+01
1.549000e+03 6.122380e+01
1.550000e+03 6.073430e+01
1.551000e+03 6.012790e+01
1.552000e+03 6.017210e+01
1.553000e+03 6.016990e+01
1.554000e+03 6.009720e+01
1.555000e+03 5.997540e+01
1.556000e+03 5.940940e+01
1.557000e+03 5.919080e+01
1.558000e+03 5.847860e+01
1.559000e+03 5.766440e+01
1.560000e+03 5.767410e+01
1.561000e+03 5.728880e+01
1.562000e+03 5.643480e+01
1.563000e+03 5.553350e+01
1.564000e+03 5.553540e+01
1.565000e+03 5.459100e+01
1.566000e+03 5.459150e+01
1.567000e+03 5.459160e+01
1.568000e+03 5.459160e+01
1.569000e+03 5.457840e+01
1.570000e+03 5.436140e+01
1.571000e+03 5.404350e+01
1.572000e+03 5.323980e+01
1.573000e+03 5.277510e+01
1.574000e+03 5.188510e+01
1.575000e+03 5.095440e+01
1.576000e+03 5.095500e+01
1.577000e+03 5.033080e+01
1.578000e+03 4.938720e+01
1.579000e+03 4.842390e+01
1.580000e+03 4.842410e+01
1.581000e+03 4.745050e+01
1.582000e+03 4.745050e+01
1.583000e+03 4.745050e+01
1.584000e+03 4.745050e+01
1.585000e+03 4.668790e+01
1.586000e+03 4.572160e+01
1.587000e+03 4.475050e+01
1.588000e+03 4.475050e+01
1.589000e+03 4.377750e+01
1.590000e+03 4.377750e+01
1.591000e+03 4.377750e+01
1.592000e+03 4.377750e+01
1.593000e+03 4.280470e+01
1.594000e+03 4.280470e+01
1.595000e+03 4.280470e+01
1.596000e+03 4.280470e+01
1.597000e+03 4.280470e+01
1.598000e+03 4.280470e+01
1.599000e+03 4.280470e+01
1.600000e+03 4.280470e+01
1.601000e+03 4.272580e+01
1.602000e+03 4.225630e+01
1.603000e+03 4.166700e+01
1.604000e+03 4.074550e+01
1.605000e+03 4.003480e+01
1.606000e+03 3.909440e+01
1.607000e+03 3.814930e+01
1.608000e+03 3.814930e+01
1.609000e+03 3.734070e+01
1.610000e+03 3.640000e+01
1.611000e+03 3.546020e+01
1.612000e+03 3.546020e+01
1.613000e+03 3.452250e+01
1.614000e+03 3.452250e+01
1.615000e+03 3.452250e+01
1.616000e+03 3.452250e+01
1.617000e+03 3.366980e+01
1.618000e+03 3.274370e+01
1.619000e+03 3.182330e+01
1.620000e+03 3.182330e+01
1.621000e+03 3.091060e+01
1.622000e+03 3.091060e+01
1.623000e+03 3.091060e+01
1.624000e+03 3.091060e+01
1.625000e+03 3.000540e+01
1.626000e+03 3.000540e+01
1.627000e+03 3.000540e+01
1.628000e+03 3.000540e+01
1.629000e+03 3.000540e+01
1.630000e+03 3.000540e+01
1.631000e+03 3.000540e+01
1.632000e+03 3.000540e+01
1.633000e+03 2.915090e+01
1.634000e+03 2.826210e+01
1.635000e+03 2.738140e+01
1.636000e+03 2.738140e+01
1.637000e+03 2.650870e+01
1.638000e+03 2.650870e+01
1.639000e+03 2.650870e+01
1.640000e+03 2.650870e+01
1.641000e+03 2.564850e+01
1.642000e+03 2.564850e+01
1.643000e+03 2.564850e+01
1.644000e+03 2.564850e+01
1.645000e+03 2.564850e+01
1.646000e+03 2.564850e+01
1.647000e+03 2.564850e+01
1.648000e+03 2.564850e+01
1.649000e+03 2.479660e+01
1.650000e+03 2.479660e+01
1.651000e+03 2.479660e+01
1.652000e+03 2.479660e+01
1.653000e+03 2.479660e+01
1.654000e+03 2.479660e+01
1.655000e+03 2.479660e+01
1.656000e+03 2.479660e+01
1.657000e+03 2.479660e+01
1.658000e+03 2.479660e+01
1.659000e+03 2.479660e+01
1.660000e+03 2.479660e+01
1.661000e+03 2.479660e+01
1.662000e+03 2.479660e+01
1.663000e+03 2.479660e+01
1.664000e+03 2.479660e+01
1.665000e+03 2.459460e+01
1.666000e+03 2.397020e+01
1.667000e+03 2.327900e+01
1.668000e+03 2.246450e+01
1.669000e+03 2.173670e+01
1.670000e+03 2.094210e+01
1.671000e+03 2.015870e+01
1.672000e+03 2.015870e+01
1.673000e+03 1.943100e+01
1.674000e+03 1.866930e+01
1.675000e+03 1.792140e+01
1.676000e+03 1.792140e+01
1.677000e+03 1.718780e+01
1.678000e+03 1.718780e+01
1.679000e+03 1.718780e+01
1.680000e+03 1.718780e+01
1.681000e+03 1.649130e+01
1.682000e+03 1.578690e+01
1.683000e+03 1.509810e+01
1.684000e+03 1.509810e+01
1.685000e+03 1.442450e+01
1.686000e+03 1.442450e+01
1.687000e+03 1.442450e+01
1.688000e+03 1.442450e+01
1.689000e+03 1.376780e+01
1.690000e+03 1.376780e+01
1.691000e+03 1.376780e+01
1.692000e+03 1.376780e+01
1.693000e+03 1.376780e+01
1.694000e+03 1.376780e+01
1.695000e+03 1.376780e+01
1.696000e+03 1.376780e+01
1.697000e+03 1.313970e+01
1.698000e+03 1.251470e+01
1.699000e+03 1.190960e+01
1.700000e+03 1.190960e+01
1.701000e+03 1.132030e+01
1.702000e+03 1.132030e+01
1.703000e+03 1.132030e+01
1.704000e+03 1.132030e+01
1.705000e+03 1.074690e+01
1.706000e+03 1.074690e+01
1.707000e+03 1.074690e+01
1.708000e+03 1.074690e+01
1.709000e+03 1.074690e+01
1.710000e+03 1.074690e+01
1.711000e+03 1.074690e+01
1.712000e+03 1.074690e+01
1.713000e+03 1.019230e+01
1.714000e+03 1.019230e+01
1.715000e+03 1.019230e+01
1.716000e+03 1.019230e+01
1.717000e+03 1.019230e+01
1.718000e+03 1.019230e+01
1.719000e+03 1.019230e+01
1.720000e+03 1.019230e+01
1.721000e+03 1.019230e+01
1.722000e+03 1.019230e+01
1.723000e+03 1.019230e+01
1.724000e+03 1.019230e+01
1.725000e+03 1.019230e+01
1.726000e+03 1.019230e+01
1.727000e+03 1.019230e+01
1.728000e+03 1.019230e+01
1.729000e+03 9.656700e+00
1.730000e+03 9.135900e+00
1.731000e+03 8.634700e+00
1.732000e+03 8.634700e+00
1.733000e+03 8.152800e+00
1.734000e+03 8.152800e+00
1.735000e+03 8.152800e+00
1.736000e+03 8.152800e+00
1.737000e+03 7.685700e+00
1.738000e+03 7.685700e+00
1.739000e+03 7.685700e+00
1.740000e+03 7.685700e+00
1.741000e+03 7.685700e+00
1.742000e+03 7.685700e+00
1.743000e+03 7.685700e+00
1.744000e+03 7.685700e+00
1.745000e+03 7.240900e+00
1.746000e+03 7.240900e+00
1.747000e+03 7.240900e+00
1.748000e+03 7.240900e+00
1.749000e+03 7.240900e+00
1.750000e+03 7.240900e+00
1.751000e+03 7.240900e+00
1.752000e+03 7.240900e+00
1.753000e+03 7.240900e+00
1.754000e+03 7.240900e+00
1.755000e+03 7.240900e+00
1.756000e+03 7.240900e+00
1.757000e+03 7.240900e+00
1.758000e+03 7.240900e+00
1.759000e+03 7.240900e+00
1.760000e+03 7.240900e+00
1.761000e+03 6.812000e+00
1.762000e+03 6.812000e+00
1.763000e+03 6.812000e+00
1.764000e+03 6.812000e+00
1.765000e+03 6.812000e+00
1.766000e+03 6.812000e+00
1.767000e+03 6.812000e+00
1.768000e+03 6.812000e+00
1.769000e+03 6.812000e+00
1.770000e+03 6.812000e+00
1.771000e+03 6.812000e+00
1.772000e+03 6.812000e+00
1.773000e+03 6.812000e+00
1.774000e+03 6.812000e+00
1.775000e+03 6.812000e+00
1.776000e+03 6.812000e+00
1.777000e+03 6.812000e+00
1.778000e+03 6.812000e+00
1.779000e+03 6.812000e+00
1.780000e+03 6.812000e+00
1.781000e+03 6.812000e+00
1.782000e+03 6.812000e+00
1.783000e+03 6.812000e+00
1.784000e+03 6.812000e+00
1.785000e+03 6.812000e+00
1.786000e+03 6.812000e+00
1.787000e+03 6.812000e+00
1.788000e+03 6.812000e+00
1.789000e+03 6.812000e+00
1.790000e+03 6.812000e+00
1.791000e+03 6.812000e+00
1.792000e+03 6.812000e+00
1.793000e+03 6.630600e+00
1.794000e+03 6.269600e+00
1.795000e+03 5.905800e+00
1.796000e+03 5.535000e+00
1.797000e+03 5.195400e+00
1.798000e+03 4.858000e+00
1.799000e+03 4.538000e+00
1.800000e+03 4.538000e+00
1.801000e+03 4.236300e+00
1.802000e+03 3.945800e+00
1.803000e+03 3.670500e+00
1.804000e+03 3.670500e+00
1.805000e+03 3.410000e+00
1.806000e+03 3.410000e+00
1.807000e+03 3.410000e+00
1.808000e+03 3.410000e+00
1.809000e+03 3.167400e+00
1.810000e+03 2.933200e+00
1.811000e+03 2.713100e+00
1.812000e+03 2.713100e+00
1.813000e+03 2.503600e+00
1.814000e+03 2.503600e+00
1.815000e+03 2.503600e+00
1.816000e+03 2.503600e+00
1.817000e+03 2.305000e+00
1.818000e+03 2.305000e+00
1.819000e+03 2.305000e+00
1.820000e+03 2.305000e+00
1.821000e+03 2.305000e+00
1.822000e+03 2.305000e+00
1.823000e+03 2.305000e+00
1.824000e+03 2.305000e+00
1.825000e+03 2.120900e+00
1.826000e+03 1.947400e+00
1.827000e+03 1.786500e+00
1.828000e+03 1.786500e+00
1.829000e+03 1.634700e+00
1.830000e+03 1.634700e+00
1.831000e+03 1.634700e+00
1.832000e+03 1.634700e+00
1.833000e+03 1.496200e+00
1.834000e+03 1.496200e+00
1.835000e+03 1.496200e+00
1.836000e+03 1.496200e+00
1.837000e+03 1.496200e+00
1.838000e+03 1.496200e+00
1.839000e+03 1.496200e+00
1.840000e+03 1.496200e+00
1.841000e+03 1.366400e+00
1.842000e+03 1.366400e+00
1.843000e+03 1.366400e+00
1.844000e+03 1.366400e+00
1.845000e+03 1.366400e+00
1.846000e+03 1.366400e+00
1.847000e+03 1.366400e+00
1.848000e+03 1.366400e+00
1.849000e+03 1.366400e+00
1.850000e+03 1.366400e+00
1.851000e+03 1.366400e+00
1.852000e+03 1.366400e+00
1.853000e+03 1.366400e+00
1.854000e+03 1.366400e+00
1.855000e+03 1.366400e+00
1.856000e+03 1.366400e+00
1.857000e+03 1.248300e+00
1.858000e+03 1.138800e+00
1.859000e+03 1.036200e+00
1.860000e+03 1.036200e+00
1.861000e+03 9.417000e-01
1.862000e+03 9.417000e-01
1.863000e+03 9.417000e-01
1.864000e+03 9.417000e-01
1.865000e+03 8.565000e-01
1.866000e+03 8.565000e-01
1.867000e+03 8.565000e-01
1.868000e+03 8.565000e-01
1.869000e+03 8.565000e-01
1.870000e+03 8.565000e-01
1.871000e+03 8.565000e-01
1.872000e+03 8.565000e-01
1.873000e+03 7.761000e-01
1.874000e+03 7.761000e-01
1.875000e+03 7.761000e-01
1.876000e+03 7.761000e-01
1.877000e+03 7.761000e-01
1.878000e+03 7.761000e-01
1.879000e+03 7.761000e-01
1.880000e+03 7.761000e-01
1.881000e+03 7.761000e-01
1.882000e+03 7.761000e-01
1.883000e+03 7.761000e-01
1.884000e+03 7.761000e-01
1.885000e+03 7.761000e-01
1.886000e+03 7.761000e-01
1.887000e+03 7.761000e-01
1.888000e+03 7.761000e-01
1.889000e+03 7.023000e-01
1.890000e+03 7.023000e-01
1.891000e+03 7.023000e-01
1.892000e+03 7.023000e-01
1.893000e+03 7.023000e-01
1.894000e+03 7.023000e-01
1.895000e+03 7.023000e-01
1.896000e+03 7.023000e-01
1.897000e+03 7.023000e-01
1.898000e+03 7.023000e-01
1.899000e+03 7.023000e-01
1.900000e+03 7.023000e-01
1.901000e+03 7.023000e-01
1.902000e+03 7.023000e-01
1.903000e+03 7.023000e-01
1.904000e+03 7.023000e-01
1.905000e+03 7.023000e-01
1.906000e+03 7.023000e-01
1.907000e+03 7.023000e-01
1.908000e+03 7.023000e-01
1.909000e+03 7.023000e-01
1.910000e+03 7.023000e-01
1.911000e+03 7.023000e-01
1.912000e+03 7.023000e-01
1.913000e+03 7.023000e-01
1.914000e+03 7.023000e-01
1.915000e+03 7.023000e-01
1.916000e+03 7.023000e-01
1.917000e+03 7.023000e-01
1.918000e+03 7.023000e-01
1.919000e+03 7.023000e-01
1.920000e+03 7.023000e-01
1.921000e+03 6.351000e-01
1.922000e+03 5.726000e-01
1.923000e+03 5.176000e-01
1.924000e+03 5.176000e-01
1.925000e+03 4.662000e-01
1.926000e+03 4.662000e-01
1.927000e+03 4.662000e-01
1.928000e+03 4.662000e-01
1.929000e+03 4.197000e-01
1.930000e+03 4.197000e-01
1.931000e+03 4.197000e-01
1.932000e+03 4.197000e-01
1.933000e+03 4.197000e-01
1.934000e+03 4.197000e-01
1.935000e+03 4.197000e-01
1.936000e+03 4.197000e-01
1.937000e+03 3.776000e-01
1.938000e+03 3.776000e-01
1.939000e+03 3.776000e-01
1.940000e+03 3.776000e-01
1.941000e+03 3.776000e-01
1.942000e+03 3.776000e-01
1.943000e+03 3.776000e-01
1.944000e+03 3.776000e-01
1.945000e+03 3.776000e-01
1.946000e+03 3.776000e-01
1.947000e+03 3.776000e-01
1.948000e+03 3.776000e-01
1.949000e+03 3.776000e-01
1.950000e+03 3.776000e-01
1.951000e+03 3.776000e-01
1.952000e+03 3.776000e-01
1.953000e+03 3.394000e-01
1.954000e+03 3.394000e-01
1.955000e+03 3.394000e-01
1.956000e+03 3.394000e-01
1.957000e+03 3.394000e-01
1.958000e+03 3.394000e-01
1.959000e+03 3.394000e-01
1.960000e+03 3.394000e-01
1.961000e+03 3.394000e-01
1.962000e+03 3.394000e-01
1.963000e+03 3.394000e-01
1.964000e+03 3.394000e-01
1.965000e+03 3.394000e-01
1.966000e+03 3.394000e-01
1.967000e+03 3.394000e-01
1.968000e+03 3.394000e-01
1.969000e+03 3.394000e-01
1.970000e+03 3.394000e-01
1.971000e+03 3.394000e-01
1.972000e+03 3.394000e-01
1.973000e+03 3.394000e-01
1.974000e+03 3.394000e-01
1.975000e+03 3.394000e-01
1.976000e+03 3.394000e-01
1.977000e+03 3.394000e-01
1.978000e+03 3.394000e-01
1.979000e+03 3.394000e-01
1.980000e+03 3.394000e-01
1.981000e+03 3.394000e-01
1.982000e+03 3.394000e-01
1.983000e+03 3.394000e-01
1.984000e+03 3.394000e-01
1.985000e+03 3.054000e-01
1.986000e+03 3.054000e-01
1.987000e+03 3.054000e-01
1.988000e+03 3.054000e-01
1.989000e+03 3.054000e-01
1.990000e+03 3.054000e-01
1.991000e+03 3.054000e-01
1.992000e+03 3.054000e-01
1.993000e+03 3.054000e-01
1.994000e+03 3.054000e-01
1.995000e+03 3.054000e-01
1.996000e+03 3.054000e-01
1.997000e+03 3.054000e-01
1.998000e+03 3.054000e-01
1.999000e+03 3.054000e-01
2.000000e+03 3.054000e-01
2.001000e+03 3.054000e-01
2.002000e+03 3.054000e-01
2.003000e+03 3.054000e-01
2.004000e+03 3.054000e-01
2.005000e+03 3.054000e-01
2.006000e+03 3.054000e-01
2.007000e+03 3.054000e-01
2.008000e+03 3.054000e-01
2.009000e+03 3.054000e-01
2.010000e+03 3.054000e-01
2.011000e+03 3.054000e-01
2.012000e+03 3.054000e-01
2.013000e+03 3.054000e-01
2.014000e+03 3.054000e-01
2.015000e+03 3.054000e-01
2.016000e+03 3.054000e-01
2.017000e+03 3.054000e-01
2.018000e+03 3.054000e-01
2.019000e+03 3.054000e-01
2.020000e+03 3.054000e-01
2.021000e+03 3.054000e-01
2.022000e+03 3.054000e-01
2.023000e+03 3.054000e-01
2.024000e+03 3.054000e-01
2.025000e+03 3.054000e-01
2.026000e+03 3.054000e-01
2.027000e+03 3.054000e-01
2.028000e+03 3.054000e-01
2.029000e+03 3.054000e-01
2.030000e+03 3.054000e-01
2.031000e+03 3.054000e-01
2.032000e+03 3.054000e-01
2.033000e+03 3.054000e-01
2.034000e+03 3.054000e-01
2.035000e+03 3.054000e-01
2.036000e+03 3.054000e-01
2.037000e+03 3.054000e-01
2.038000e+03 3.054000e-01
2.039000e+03 3.054000e-01
2.040000e+03 3.054000e-01
2.041000e+03 3.054000e-01
2.042000e+03 3.054000e-01
2.043000e+03 3.054000e-01
2.044000e+03 3.054000e-01
2.045000e+03 3.054000e-01
2.046000e+03 3.054000e-01
2.047000e+03 3.054000e-01
2.048000e+03 3.054000e-01


==> figures/results_ExpectedEqRM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 5.980000e+00
64 6.780000e+00
65 6.780000e+00
66 6.780000e+00
67 6.780000e+00
68 6.780000e+00
69 6.780000e+00
70 6.780000e+00
71 6.780000e+00
72 6.780000e+00
73 6.780000e+00
74 6.780000e+00
75 6.780000e+00
76 6.780000e+00
77 6.780000e+00
78 6.780000e+00
79 6.780000e+00
80 7.780000e+00
81 7.780000e+00
82 7.780000e+00
83 7.780000e+00
84 7.780000e+00
85 7.780000e+00
86 7.780000e+00
87 7.780000e+00
88 8.760000e+00
89 8.760000e+00
90 8.760000e+00
91 8.760000e+00
92 9.760000e+00
93 9.760000e+00
94 1.074000e+01
95 1.165000e+01
96 1.212000e+01
97 1.212000e+01
98 1.212000e+01
99 1.212000e+01
100 1.212000e+01
101 1.212000e+01
102 1.212000e+01
103 1.212000e+01
104 1.308000e+01
105 1.308000e+01
106 1.308000e+01
107 1.307000e+01
108 1.400000e+01
109 1.400000e+01
110 1.487000e+01
111 1.568000e+01
112 1.592000e+01
113 1.592000e+01
114 1.592000e+01
115 1.592000e+01
116 1.683000e+01
117 1.682000e+01
118 1.758000e+01
119 1.828000e+01
120 1.842000e+01
121 1.837000e+01
122 1.897000e+01
123 1.941000e+01
124 1.946000e+01
125 1.969000e+01
126 1.970000e+01
127 1.971000e+01
128 1.971000e+01
129 1.971000e+01
130 1.971000e+01
131 1.971000e+01
132 1.971000e+01
133 1.971000e+01
134 1.971000e+01
135 1.971000e+01
136 1.971000e+01
137 1.971000e+01
138 1.971000e+01
139 1.971000e+01
140 1.971000e+01
141 1.971000e+01
142 1.971000e+01
143 1.971000e+01
144 2.070000e+01
145 2.070000e+01
146 2.070000e+01
147 2.070000e+01
148 2.070000e+01
149 2.070000e+01
150 2.070000e+01
151 2.070000e+01
152 2.162000e+01
153 2.162000e+01
154 2.162000e+01
155 2.162000e+01
156 2.249000e+01
157 2.249000e+01
158 2.334000e+01
159 2.406000e+01
160 2.427000e+01
161 2.427000e+01
162 2.427000e+01
163 2.427000e+01
164 2.427000e+01
165 2.427000e+01
166 2.427000e+01
167 2.427000e+01
168 2.512000e+01
169 2.512000e+01
170 2.512000e+01
171 2.510000e+01
172 2.587000e+01
173 2.585000e+01
174 2.640000e+01
175 2.696000e+01
176 2.704000e+01
177 2.704000e+01
178 2.703000e+01
179 2.698000e+01
180 2.750000e+01
181 2.737000e+01
182 2.774000e+01
183 2.795000e+01
184 2.795000e+01
185 2.762000e+01
186 2.786000e+01
187 2.797000e+01
188 2.797000e+01
189 2.801000e+01
190 2.801000e+01
191 2.801000e+01
192 2.801000e+01
193 2.801000e+01
194 2.801000e+01
195 2.801000e+01
196 2.801000e+01
197 2.801000e+01
198 2.799000e+01
199 2.795000e+01
200 2.854000e+01
201 2.853000e+01
202 2.843000e+01
203 2.824000e+01
204 2.854000e+01
205 2.829000e+01
206 2.853000e+01
207 2.863000e+01
208 2.864000e+01
209 2.863000e+01
210 2.847000e+01
211 2.820000e+01
212 2.832000e+01
213 2.790000e+01
214 2.801000e+01
215 2.807000e+01
216 2.807000e+01
217 2.746000e+01
218 2.748000e+01
219 2.749000e+01
220 2.749000e+01
221 2.750000e+01
222 2.750000e+01
223 2.750000e+01
224 2.750000e+01
225 2.746000e+01
226 2.703000e+01
227 2.644000e+01
228 2.649000e+01
229 2.578000e+01
230 2.581000e+01
231 2.581000e+01
232 2.581000e+01
233 2.490000e+01
234 2.490000e+01
235 2.491000e+01
236 2.491000e+01
237 2.491000e+01
238 2.491000e+01
239 2.491000e+01
240 2.491000e+01
241 2.400000e+01
242 2.400000e+01
243 2.400000e+01
244 2.400000e+01
245 2.400000e+01
246 2.400000e+01
247 2.400000e+01
248 2.400000e+01
249 2.400000e+01
250 2.400000e+01
251 2.400000e+01
252 2.400000e+01
253 2.400000e+01
254 2.400000e+01
255 2.400000e+01
256 2.400000e+01
257 2.400000e+01
258 2.400000e+01
259 2.400000e+01
260 2.400000e+01
261 2.400000e+01
262 2.400000e+01
263 2.400000e+01
264 2.399000e+01
265 2.399000e+01
266 2.399000e+01
267 2.399000e+01
268 2.399000e+01
269 2.399000e+01
270 2.399000e+01
271 2.398000e+01
272 2.480000e+01
273 2.480000e+01
274 2.480000e+01
275 2.480000e+01
276 2.480000e+01
277 2.480000e+01
278 2.478000e+01
279 2.477000e+01
280 2.543000e+01
281 2.543000e+01
282 2.540000e+01
283 2.532000e+01
284 2.572000e+01
285 2.555000e+01
286 2.588000e+01
287 2.612000e+01
288 2.613000e+01
289 2.613000e+01
290 2.613000e+01
291 2.613000e+01
292 2.611000e+01
293 2.610000e+01
294 2.601000e+01
295 2.578000e+01
296 2.611000e+01
297 2.610000e+01
298 2.586000e+01
299 2.566000e+01
300 2.583000e+01
301 2.537000e+01
302 2.543000e+01
303 2.547000e+01
304 2.547000e+01
305 2.545000e+01
306 2.515000e+01
307 2.470000e+01
308 2.478000e+01
309 2.413000e+01
310 2.415000e+01
311 2.418000e+01
312 2.418000e+01
313 2.341000e+01
314 2.341000e+01
315 2.342000e+01
316 2.342000e+01
317 2.342000e+01
318 2.342000e+01
319 2.342000e+01
320 2.342000e+01
321 2.342000e+01
322 2.342000e+01
323 2.341000e+01
324 2.324000e+01
325 2.322000e+01
326 2.290000e+01
327 2.250000e+01
328 2.260000e+01
329 2.255000e+01
330 2.203000e+01
331 2.147000e+01
332 2.151000e+01
333 2.072000e+01
334 2.072000e+01
335 2.072000e+01
336 2.072000e+01
337 2.051000e+01
338 1.983000e+01
339 1.906000e+01
340 1.906000e+01
341 1.815000e+01
342 1.815000e+01
343 1.815000e+01
344 1.815000e+01
345 1.721000e+01
346 1.721000e+01
347 1.721000e+01
348 1.721000e+01
349 1.721000e+01
350 1.721000e+01
351 1.721000e+01
352 1.721000e+01
353 1.685000e+01
354 1.600000e+01
355 1.505000e+01
356 1.505000e+01
357 1.406000e+01
358 1.406000e+01
359 1.406000e+01
360 1.406000e+01
361 1.309000e+01
362 1.309000e+01
363 1.309000e+01
364 1.309000e+01
365 1.309000e+01
366 1.309000e+01
367 1.309000e+01
368 1.309000e+01
369 1.209000e+01
370 1.209000e+01
371 1.209000e+01
372 1.209000e+01
373 1.209000e+01
374 1.209000e+01
375 1.209000e+01
376 1.209000e+01
377 1.209000e+01
378 1.209000e+01
379 1.209000e+01
380 1.209000e+01
381 1.209000e+01
382 1.209000e+01
383 1.209000e+01
384 1.209000e+01
385 1.209000e+01
386 1.198000e+01
387 1.190000e+01
388 1.137000e+01
389 1.125000e+01
390 1.055000e+01
391 9.820000e+00
392 9.840000e+00
393 9.440000e+00
394 8.600000e+00
395 7.740000e+00
396 7.760000e+00
397 6.830000e+00
398 6.830000e+00
399 6.830000e+00
400 6.830000e+00
401 6.350000e+00
402 5.410000e+00
403 4.480000e+00
404 4.480000e+00
405 3.520000e+00
406 3.520000e+00
407 3.520000e+00
408 3.520000e+00
409 2.680000e+00
410 2.680000e+00
411 2.680000e+00
412 2.680000e+00
413 2.680000e+00
414 2.680000e+00
415 2.680000e+00
416 2.680000e+00
417 2.030000e+00
418 1.350000e+00
419 8.300000e-01
420 8.300000e-01
421 4.300000e-01
422 4.300000e-01
423 4.300000e-01
424 4.300000e-01
425 2.000000e-01
426 2.000000e-01
427 2.000000e-01
428 2.000000e-01
429 2.000000e-01
430 2.000000e-01
431 2.000000e-01
432 2.000000e-01
433 1.100000e-01
434 1.100000e-01
435 1.100000e-01
436 1.100000e-01
437 1.100000e-01
438 1.100000e-01
439 1.100000e-01
440 1.100000e-01
441 1.100000e-01
442 1.100000e-01
443 1.100000e-01
444 1.100000e-01
445 1.100000e-01
446 1.100000e-01
447 1.100000e-01
448 1.100000e-01
449 4.000000e-02
450 1.000000e-02
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_ExpectedEqRM_n=512_BEC.txt <==
index entropy
1.000000e+00 0.000000e+00
2.000000e+00 0.000000e+00
3.000000e+00 0.000000e+00
4.000000e+00 0.000000e+00
5.000000e+00 0.000000e+00
6.000000e+00 0.000000e+00
7.000000e+00 0.000000e+00
8.000000e+00 0.000000e+00
9.000000e+00 0.000000e+00
1.000000e+01 0.000000e+00
1.100000e+01 0.000000e+00
1.200000e+01 0.000000e+00
1.300000e+01 0.000000e+00
1.400000e+01 0.000000e+00
1.500000e+01 0.000000e+00
1.600000e+01 0.000000e+00
1.700000e+01 0.000000e+00
1.800000e+01 0.000000e+00
1.900000e+01 0.000000e+00
2.000000e+01 0.000000e+00
2.100000e+01 0.000000e+00
2.200000e+01 0.000000e+00
2.300000e+01 0.000000e+00
2.400000e+01 0.000000e+00
2.500000e+01 0.000000e+00
2.600000e+01 0.000000e+00
2.700000e+01 0.000000e+00
2.800000e+01 0.000000e+00
2.900000e+01 0.000000e+00
3.000000e+01 0.000000e+00
3.100000e+01 0.000000e+00
3.200000e+01 9.991000e-01
3.300000e+01 9.991000e-01
3.400000e+01 9.991000e-01
3.500000e+01 9.991000e-01
3.600000e+01 9.991000e-01
3.700000e+01 9.991000e-01
3.800000e+01 9.991000e-01
3.900000e+01 9.991000e-01
4.000000e+01 9.991000e-01
4.100000e+01 9.991000e-01
4.200000e+01 9.991000e-01
4.300000e+01 9.991000e-01
4.400000e+01 9.991000e-01
4.500000e+01 9.991000e-01
4.600000e+01 9.991000e-01
4.700000e+01 9.991000e-01
4.800000e+01 1.997100e+00
4.900000e+01 1.997100e+00
5.000000e+01 1.997100e+00
5.100000e+01 1.997100e+00
5.200000e+01 1.997100e+00
5.300000e+01 1.997100e+00
5.400000e+01 1.997100e+00
5.500000e+01 1.997100e+00
5.600000e+01 2.993800e+00
5.700000e+01 2.993800e+00
5.800000e+01 2.993800e+00
5.900000e+01 2.993800e+00
6.000000e+01 3.987600e+00
6.100000e+01 3.987600e+00
6.200000e+01 4.974300e+00
6.300000e+01 5.950100e+00
6.400000e+01 6.664800e+00
6.500000e+01 6.664800e+00
6.600000e+01 6.664800e+00
6.700000e+01 6.664800e+00
6.800000e+01 6.664800e+00
6.900000e+01 6.664800e+00
7.000000e+01 6.664800e+00
7.100000e+01 6.664800e+00
7.200000e+01 6.664800e+00
7.300000e+01 6.664800e+00
7.400000e+01 6.664800e+00
7.500000e+01 6.664800e+00
7.600000e+01 6.664800e+00
7.700000e+01 6.664800e+00
7.800000e+01 6.664800e+00
7.900000e+01 6.664800e+00
8.000000e+01 7.659100e+00
8.100000e+01 7.659100e+00
8.200000e+01 7.659100e+00
8.300000e+01 7.659100e+00
8.400000e+01 7.659100e+00
8.500000e+01 7.659100e+00
8.600000e+01 7.659100e+00
8.700000e+01 7.659000e+00
8.800000e+01 8.647500e+00
8.900000e+01 8.647500e+00
9.000000e+01 8.647500e+00
9.100000e+01 8.647500e+00
9.200000e+01 9.625200e+00
9.300000e+01 9.624700e+00
9.400000e+01 1.058250e+01
9.500000e+01 1.150060e+01
9.600000e+01 1.203540e+01
9.700000e+01 1.203540e+01
9.800000e+01 1.203540e+01
9.900000e+01 1.203540e+01
1.000000e+02 1.203530e+01
1.010000e+02 1.203530e+01
1.020000e+02 1.203510e+01
1.030000e+02 1.203480e+01
1.040000e+02 1.299830e+01
1.050000e+02 1.299830e+01
1.060000e+02 1.299760e+01
1.070000e+02 1.299650e+01
1.080000e+02 1.392740e+01
1.090000e+02 1.392280e+01
1.100000e+02 1.480300e+01
1.110000e+02 1.561030e+01
1.120000e+02 1.593120e+01
1.130000e+02 1.593120e+01
1.140000e+02 1.592690e+01
1.150000e+02 1.592050e+01
1.160000e+02 1.676600e+01
1.170000e+02 1.674510e+01
1.180000e+02 1.748600e+01
1.190000e+02 1.812000e+01
1.200000e+02 1.827650e+01
1.210000e+02 1.821320e+01
1.220000e+02 1.878130e+01
1.230000e+02 1.922240e+01
1.240000e+02 1.928450e+01
1.250000e+02 1.958270e+01
1.260000e+02 1.960910e+01
1.270000e+02 1.962310e+01
1.280000e+02 1.962310e+01
1.290000e+02 1.962310e+01
1.300000e+02 1.962310e+01
1.310000e+02 1.962310e+01
1.320000e+02 1.962310e+01
1.330000e+02 1.962310e+01
1.340000e+02 1.962310e+01
1.350000e+02 1.962310e+01
1.360000e+02 1.962290e+01
1.370000e+02 1.962290e+01
1.380000e+02 1.962290e+01
1.390000e+02 1.962290e+01
1.400000e+02 1.962280e+01
1.410000e+02 1.962280e+01
1.420000e+02 1.962260e+01
1.430000e+02 1.962230e+01
1.440000e+02 2.058600e+01
1.450000e+02 2.058600e+01
1.460000e+02 2.058600e+01
1.470000e+02 2.058600e+01
1.480000e+02 2.058560e+01
1.490000e+02 2.058560e+01
1.500000e+02 2.058440e+01
1.510000e+02 2.058390e+01
1.520000e+02 2.151420e+01
1.530000e+02 2.151420e+01
1.540000e+02 2.151220e+01
1.550000e+02 2.150850e+01
1.560000e+02 2.239030e+01
1.570000e+02 2.238030e+01
1.580000e+02 2.318140e+01
1.590000e+02 2.388790e+01
1.600000e+02 2.409550e+01
1.610000e+02 2.409550e+01
1.620000e+02 2.409550e+01
1.630000e+02 2.409550e+01
1.640000e+02 2.409290e+01
1.650000e+02 2.409290e+01
1.660000e+02 2.408960e+01
1.670000e+02 2.408210e+01
1.680000e+02 2.491580e+01
1.690000e+02 2.491580e+01
1.700000e+02 2.490370e+01
1.710000e+02 2.488140e+01
1.720000e+02 2.560310e+01
1.730000e+02 2.555130e+01
1.740000e+02 2.613830e+01
1.750000e+02 2.660630e+01
1.760000e+02 2.668060e+01
1.770000e+02 2.668000e+01
1.780000e+02 2.663310e+01
1.790000e+02 2.655510e+01
1.800000e+02 2.706600e+01
1.810000e+02 2.691150e+01
1.820000e+02 2.727380e+01
1.830000e+02 2.753370e+01
1.840000e+02 2.755110e+01
1.850000e+02 2.724140e+01
1.860000e+02 2.744020e+01
1.870000e+02 2.756850e+01
1.880000e+02 2.757240e+01
1.890000e+02 2.764650e+01
1.900000e+02 2.764940e+01
1.910000e+02 2.765010e+01
1.920000e+02 2.765010e+01
1.930000e+02 2.765010e+01
1.940000e+02 2.765010e+01
1.950000e+02 2.764990e+01
1.960000e+02 2.762800e+01
1.970000e+02 2.762760e+01
1.980000e+02 2.759180e+01
1.990000e+02 2.753190e+01
2.000000e+02 2.808980e+01
2.010000e+02 2.808760e+01
2.020000e+02 2.800590e+01
2.030000e+02 2.786820e+01
2.040000e+02 2.826840e+01
2.050000e+02 2.801940e+01
2.060000e+02 2.827500e+01
2.070000e+02 2.844590e+01
2.080000e+02 2.845290e+01
2.090000e+02 2.844020e+01
2.100000e+02 2.821880e+01
2.110000e+02 2.789970e+01
2.120000e+02 2.808760e+01
2.130000e+02 2.762700e+01
2.140000e+02 2.772870e+01
2.150000e+02 2.779230e+01
2.160000e+02 2.779330e+01
2.170000e+02 2.716070e+01
2.180000e+02 2.720370e+01
2.190000e+02 2.722880e+01
2.200000e+02 2.722890e+01
2.210000e+02 2.723990e+01
2.220000e+02 2.723990e+01
2.230000e+02 2.723990e+01
2.240000e+02 2.723990e+01
2.250000e+02 2.717360e+01
2.260000e+02 2.672060e+01
2.270000e+02 2.614070e+01
2.280000e+02 2.619720e+01
2.290000e+02 2.548680e+01
2.300000e+02 2.551230e+01
2.310000e+02 2.552370e+01
2.320000e+02 2.552370e+01
2.330000e+02 2.469670e+01
2.340000e+02 2.470570e+01
2.350000e+02 2.471020e+01
2.360000e+02 2.471020e+01
2.370000e+02 2.471140e+01
2.380000e+02 2.471140e+01
2.390000e+02 2.471140e+01
2.400000e+02 2.471140e+01
2.410000e+02 2.380960e+01
2.420000e+02 2.381230e+01
2.430000e+02 2.381330e+01
2.440000e+02 2.381330e+01
2.450000e+02 2.381390e+01
2.460000e+02 2.381390e+01
2.470000e+02 2.381390e+01
2.480000e+02 2.381390e+01
2.490000e+02 2.381410e+01
2.500000e+02 2.381410e+01
2.510000e+02 2.381410e+01
2.520000e+02 2.381410e+01
2.530000e+02 2.381410e+01
2.540000e+02 2.381410e+01
2.550000e+02 2.381410e+01
2.560000e+02 2.381410e+01
2.570000e+02 2.381410e+01
2.580000e+02 2.381410e+01
2.590000e+02 2.381410e+01
2.600000e+02 2.381410e+01
2.610000e+02 2.381410e+01
2.620000e+02 2.381410e+01
2.630000e+02 2.381410e+01
2.640000e+02 2.381230e+01
2.650000e+02 2.381230e+01
2.660000e+02 2.381230e+01
2.670000e+02 2.381230e+01
2.680000e+02 2.380900e+01
2.690000e+02 2.380900e+01
2.700000e+02 2.380060e+01
2.710000e+02 2.378960e+01
2.720000e+02 2.456800e+01
2.730000e+02 2.456800e+01
2.740000e+02 2.456800e+01
2.750000e+02 2.456790e+01
2.760000e+02 2.455660e+01
2.770000e+02 2.455610e+01
2.780000e+02 2.453660e+01
2.790000e+02 2.449730e+01
2.800000e+02 2.514970e+01
2.810000e+02 2.514890e+01
2.820000e+02 2.508910e+01
2.830000e+02 2.499560e+01
2.840000e+02 2.546770e+01
2.850000e+02 2.528580e+01
2.860000e+02 2.562010e+01
2.870000e+02 2.584950e+01
2.880000e+02 2.586330e+01
2.890000e+02 2.586330e+01
2.900000e+02 2.586290e+01
2.910000e+02 2.586230e+01
2.920000e+02 2.581310e+01
2.930000e+02 2.581050e+01
2.940000e+02 2.572050e+01
2.950000e+02 2.557620e+01
2.960000e+02 2.596520e+01
2.970000e+02 2.595520e+01
2.980000e+02 2.576980e+01
2.990000e+02 2.548910e+01
3.000000e+02 2.571040e+01
3.010000e+02 2.528940e+01
3.020000e+02 2.541160e+01
3.030000e+02 2.548680e+01
3.040000e+02 2.548820e+01
3.050000e+02 2.544520e+01
3.060000e+02 2.507240e+01
3.070000e+02 2.457660e+01
3.080000e+02 2.466340e+01
3.090000e+02 2.403480e+01
3.100000e+02 2.407880e+01
3.110000e+02 2.410350e+01
3.120000e+02 2.410390e+01
3.130000e+02 2.333820e+01
3.140000e+02 2.335280e+01
3.150000e+02 2.336050e+01
3.160000e+02 2.336050e+01
3.170000e+02 2.336330e+01
3.180000e+02 2.336330e+01
3.190000e+02 2.336330e+01
3.200000e+02 2.336330e+01
3.210000e+02 2.336310e+01
3.220000e+02 2.335630e+01
3.230000e+02 2.334420e+01
3.240000e+02 2.314040e+01
3.250000e+02 2.311420e+01
3.260000e+02 2.281010e+01
3.270000e+02 2.239230e+01
3.280000e+02 2.250960e+01
3.290000e+02 2.242860e+01
3.300000e+02 2.194720e+01
3.310000e+02 2.134450e+01
3.320000e+02 2.139130e+01
3.330000e+02 2.066570e+01
3.340000e+02 2.068510e+01
3.350000e+02 2.069470e+01
3.360000e+02 2.069470e+01
3.370000e+02 2.050410e+01
3.380000e+02 1.982340e+01
3.390000e+02 1.904790e+01
3.400000e+02 1.905990e+01
3.410000e+02 1.822460e+01
3.420000e+02 1.822850e+01
3.430000e+02 1.823070e+01
3.440000e+02 1.823070e+01
3.450000e+02 1.734740e+01
3.460000e+02 1.734920e+01
3.470000e+02 1.734990e+01
3.480000e+02 1.734990e+01
3.490000e+02 1.735020e+01
3.500000e+02 1.735020e+01
3.510000e+02 1.735020e+01
3.520000e+02 1.735020e+01
3.530000e+02 1.696960e+01
3.540000e+02 1.616110e+01
3.550000e+02 1.531670e+01
3.560000e+02 1.531810e+01
3.570000e+02 1.445160e+01
3.580000e+02 1.445190e+01
3.590000e+02 1.445220e+01
3.600000e+02 1.445220e+01
3.610000e+02 1.357880e+01
3.620000e+02 1.357910e+01
3.630000e+02 1.357920e+01
3.640000e+02 1.357920e+01
3.650000e+02 1.357920e+01
3.660000e+02 1.357920e+01
3.670000e+02 1.357920e+01
3.680000e+02 1.357920e+01
3.690000e+02 1.271550e+01
3.700000e+02 1.271550e+01
3.710000e+02 1.271550e+01
3.720000e+02 1.271550e+01
3.730000e+02 1.271550e+01
3.740000e+02 1.271550e+01
3.750000e+02 1.271550e+01
3.760000e+02 1.271550e+01
3.770000e+02 1.271550e+01
3.780000e+02 1.271550e+01
3.790000e+02 1.271550e+01
3.800000e+02 1.271550e+01
3.810000e+02 1.271550e+01
3.820000e+02 1.271550e+01
3.830000e+02 1.271550e+01
3.840000e+02 1.271550e+01
3.850000e+02 1.271510e+01
3.860000e+02 1.267270e+01
3.870000e+02 1.260220e+01
3.880000e+02 1.216460e+01
3.890000e+02 1.202160e+01
3.900000e+02 1.147680e+01
3.910000e+02 1.085790e+01
3.920000e+02 1.086970e+01
3.930000e+02 1.062220e+01
3.940000e+02 9.987800e+00
3.950000e+02 9.319800e+00
3.960000e+02 9.323400e+00
3.970000e+02 8.638500e+00
3.980000e+02 8.639400e+00
3.990000e+02 8.640200e+00
4.000000e+02 8.640200e+00
4.010000e+02 8.288600e+00
4.020000e+02 7.653400e+00
4.030000e+02 7.024000e+00
4.040000e+02 7.024500e+00
4.050000e+02 6.406300e+00
4.060000e+02 6.406300e+00
4.070000e+02 6.406300e+00
4.080000e+02 6.406300e+00
4.090000e+02 5.816700e+00
4.100000e+02 5.816700e+00
4.110000e+02 5.816800e+00
4.120000e+02 5.816800e+00
4.130000e+02 5.816800e+00
4.140000e+02 5.816800e+00
4.150000e+02 5.816800e+00
4.160000e+02 5.816800e+00
4.170000e+02 5.440100e+00
4.180000e+02 4.916700e+00
4.190000e+02 4.415200e+00
4.200000e+02 4.415400e+00
4.210000e+02 3.944800e+00
4.220000e+02 3.944800e+00
4.230000e+02 3.944800e+00
4.240000e+02 3.944800e+00
4.250000e+02 3.504500e+00
4.260000e+02 3.504500e+00
4.270000e+02 3.504500e+00
4.280000e+02 3.504500e+00
4.290000e+02 3.504500e+00
4.300000e+02 3.504500e+00
4.310000e+02 3.504500e+00
4.320000e+02 3.504500e+00
4.330000e+02 3.101200e+00
4.340000e+02 3.101200e+00
4.350000e+02 3.101200e+00
4.360000e+02 3.101200e+00
4.370000e+02 3.101200e+00
4.380000e+02 3.101200e+00
4.390000e+02 3.101200e+00
4.400000e+02 3.101200e+00
4.410000e+02 3.101200e+00
4.420000e+02 3.101200e+00
4.430000e+02 3.101200e+00
4.440000e+02 3.101200e+00
4.450000e+02 3.101200e+00
4.460000e+02 3.101200e+00
4.470000e+02 3.101200e+00
4.480000e+02 3.101200e+00
4.490000e+02 2.807200e+00
4.500000e+02 2.468300e+00
4.510000e+02 2.158000e+00
4.520000e+02 2.158000e+00
4.530000e+02 1.876600e+00
4.540000e+02 1.876600e+00
4.550000e+02 1.876600e+00
4.560000e+02 1.876600e+00
4.570000e+02 1.618900e+00
4.580000e+02 1.618900e+00
4.590000e+02 1.618900e+00
4.600000e+02 1.618900e+00
4.610000e+02 1.618900e+00
4.620000e+02 1.618900e+00
4.630000e+02 1.618900e+00
4.640000e+02 1.618900e+00
4.650000e+02 1.393100e+00
4.660000e+02 1.393100e+00
4.670000e+02 1.393100e+00
4.680000e+02 1.393100e+00
4.690000e+02 1.393100e+00
4.700000e+02 1.393100e+00
4.710000e+02 1.393100e+00
4.720000e+02 1.393100e+00
4.730000e+02 1.393100e+00
4.740000e+02 1.393100e+00
4.750000e+02 1.393100e+00
4.760000e+02 1.393100e+00
4.770000e+02 1.393100e+00
4.780000e+02 1.393100e+00
4.790000e+02 1.393100e+00
4.800000e+02 1.393100e+00
4.810000e+02 1.197500e+00
4.820000e+02 1.197500e+00
4.830000e+02 1.197500e+00
4.840000e+02 1.197500e+00
4.850000e+02 1.197500e+00
4.860000e+02 1.197500e+00
4.870000e+02 1.197500e+00
4.880000e+02 1.197500e+00
4.890000e+02 1.197500e+00
4.900000e+02 1.197500e+00
4.910000e+02 1.197500e+00
4.920000e+02 1.197500e+00
4.930000e+02 1.197500e+00
4.940000e+02 1.197500e+00
4.950000e+02 1.197500e+00
4.960000e+02 1.197500e+00
4.970000e+02 1.197500e+00
4.980000e+02 1.197500e+00
4.990000e+02 1.197500e+00
5.000000e+02 1.197500e+00
5.010000e+02 1.197500e+00
5.020000e+02 1.197500e+00
5.030000e+02 1.197500e+00
5.040000e+02 1.197500e+00
5.050000e+02 1.197500e+00
5.060000e+02 1.197500e+00
5.070000e+02 1.197500e+00
5.080000e+02 1.197500e+00
5.090000e+02 1.197500e+00
5.100000e+02 1.197500e+00
5.110000e+02 1.197500e+00
5.120000e+02 1.197500e+00

==> figures/results_H_num_df_RM_n=128_SNR=0.5_L=16384.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 8.476575e-01
17 8.476575e-01
18 8.476656e-01
19 8.476742e-01
20 8.456256e-01
21 8.456078e-01
22 8.421459e-01
23 8.361368e-01
24 1.586395e+00
25 1.586498e+00
26 1.576490e+00
27 1.557791e+00
28 2.197512e+00
29 2.155781e+00
30 2.678072e+00
31 3.098447e+00
32 3.165868e+00
33 3.165868e+00
34 3.165668e+00
35 3.165771e+00
36 3.153393e+00
37 3.153219e+00
38 3.128050e+00
39 3.087883e+00
40 3.664727e+00
41 3.664099e+00
42 3.613169e+00
43 3.541112e+00
44 3.982054e+00
45 3.849791e+00
46 4.170287e+00
47 4.405845e+00
48 4.425551e+00
49 4.422766e+00
50 4.310120e+00
51 4.146705e+00
52 4.419423e+00
53 4.190139e+00
54 4.368396e+00
55 4.488345e+00
56 4.491810e+00
57 4.186823e+00
58 4.278584e+00
59 4.328935e+00
60 4.328008e+00
61 4.351848e+00
62 4.351505e+00
63 4.351335e+00
64 4.351335e+00
65 4.351336e+00
66 4.351224e+00
67 4.349545e+00
68 4.307522e+00
69 4.306263e+00
70 4.239748e+00
71 4.132717e+00
72 4.442261e+00
73 4.435180e+00
74 4.316813e+00
75 4.162071e+00
76 4.347572e+00
77 4.117159e+00
78 4.219872e+00
79 4.277059e+00
80 4.276236e+00
81 4.258570e+00
82 4.065161e+00
83 3.820123e+00
84 3.896457e+00
85 3.600769e+00
86 3.639012e+00
87 3.657605e+00
88 3.657402e+00
89 3.296676e+00
90 3.314301e+00
91 3.321736e+00
92 3.321698e+00
93 3.325224e+00
94 3.325213e+00
95 3.325207e+00
96 3.325207e+00
97 3.286418e+00
98 3.039676e+00
99 2.767039e+00
100 2.795800e+00
101 2.502034e+00
102 2.514916e+00
103 2.520572e+00
104 2.520553e+00
105 2.196694e+00
106 2.201970e+00
107 2.204658e+00
108 2.204655e+00
109 2.205695e+00
110 2.205694e+00
111 2.205694e+00
112 2.205694e+00
113 1.880695e+00
114 1.882807e+00
115 1.883787e+00
116 1.883787e+00
117 1.884210e+00
118 1.884210e+00
119 1.884210e+00
120 1.884210e+00
121 1.884389e+00
122 1.884389e+00
123 1.884389e+00
124 1.884389e+00
125 1.884389e+00
126 1.884389e+00
127 1.884389e+00
128 1.884389e+00

==> figures/results_H_num_henry_propsed_df_RM_n=128_SNR=0.5_L=16384.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 9.999999e-01
5 9.999999e-01
6 9.999998e-01
7 9.999995e-01
8 9.993221e-01
9 9.993221e-01
10 9.993238e-01
11 9.993233e-01
12 9.980991e-01
13 9.980933e-01
14 9.958468e-01
15 9.925102e-01
16 1.840626e+00
17 1.840626e+00
18 1.840633e+00
19 1.840579e+00
20 1.836428e+00
21 1.836363e+00
22 1.829006e+00
23 1.815208e+00
24 2.566488e+00
25 2.566266e+00
26 2.548035e+00
27 2.516538e+00
28 3.150591e+00
29 3.089630e+00
30 2.722357e+00
31 3.140286e+00
32 3.207166e+00
33 3.207166e+00
34 3.207132e+00
35 3.206901e+00
36 3.193581e+00
37 3.193446e+00
38 3.168994e+00
39 3.132698e+00
40 2.849819e+00
41 2.849480e+00
42 2.810122e+00
43 2.741658e+00
44 3.177604e+00
45 3.064389e+00
46 3.385138e+00
47 3.619637e+00
48 3.638989e+00
49 3.634469e+00
50 3.537742e+00
51 3.402005e+00
52 3.672337e+00
53 3.480342e+00
54 3.657504e+00
55 3.778054e+00
56 3.783036e+00
57 4.274379e+00
58 4.364919e+00
59 4.414125e+00
60 4.413249e+00
61 4.437778e+00
62 4.437452e+00
63 4.437286e+00
64 4.437286e+00
65 4.437290e+00
66 4.436331e+00
67 4.435528e+00
68 4.395195e+00
69 4.394086e+00
70 4.324347e+00
71 4.213267e+00
72 4.522156e+00
73 4.517552e+00
74 4.389664e+00
75 4.213413e+00
76 4.397830e+00
77 4.159261e+00
78 4.264243e+00
79 4.321374e+00
80 4.320586e+00
81 4.300397e+00
82 4.099842e+00
83 3.855329e+00
84 3.933748e+00
85 3.633184e+00
86 3.671433e+00
87 3.689871e+00
88 3.689664e+00
89 3.311146e+00
90 3.327926e+00
91 3.335805e+00
92 3.335767e+00
93 3.339024e+00
94 3.339013e+00
95 3.339007e+00
96 3.339007e+00
97 3.295072e+00
98 3.047606e+00
99 2.777185e+00
100 2.805640e+00
101 2.510135e+00
102 2.523638e+00
103 2.529812e+00
104 2.529794e+00
105 2.195658e+00
106 2.200764e+00
107 2.203195e+00
108 2.203192e+00
109 2.204568e+00
110 2.204567e+00
111 2.204567e+00
112 2.204567e+00
113 1.889286e+00
114 1.891576e+00
115 1.892514e+00
116 1.892514e+00
117 1.892970e+00
118 1.892970e+00
119 1.892970e+00
120 1.892970e+00
121 1.893178e+00
122 1.893177e+00
123 1.893177e+00
124 1.893177e+00
125 1.893177e+00
126 1.893177e+00
127 1.893177e+00
128 1.893177e+00


==> figures/results_LB_df_RM_n=128_SNR=0.5.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 8.431560e-01
17 8.431560e-01
18 8.431393e-01
19 8.431094e-01
20 8.355085e-01
21 8.354258e-01
22 8.223073e-01
23 8.003247e-01
24 1.556064e+00
25 1.555696e+00
26 1.526576e+00
27 1.479342e+00
28 2.125574e+00
29 2.037797e+00
30 2.567402e+00
31 2.993389e+00
32 3.063839e+00
33 3.063839e+00
34 3.063681e+00
35 3.063399e+00
36 3.038139e+00
37 3.037402e+00
38 2.995279e+00
39 2.928286e+00
40 3.511991e+00
41 3.509261e+00
42 3.425221e+00
43 3.297735e+00
44 3.744482e+00
45 3.537691e+00
46 3.864822e+00
47 4.105483e+00
48 4.126816e+00
49 4.115163e+00
50 3.937435e+00
51 3.686595e+00
52 3.963322e+00
53 3.601778e+00
54 3.782537e+00
55 3.905771e+00
56 3.911470e+00
57 3.410795e+00
58 3.511270e+00
59 3.576228e+00
60 3.577899e+00
61 3.617626e+00
62 3.618285e+00
63 3.618657e+00
64 3.618657e+00
65 3.618655e+00
66 3.616902e+00
67 3.613833e+00
68 3.524487e+00
69 3.517281e+00
70 3.378215e+00
71 3.176661e+00
72 3.510406e+00
73 3.489765e+00
74 3.253006e+00
75 2.930477e+00
76 3.140981e+00
77 2.699193e+00
78 2.829401e+00
79 2.915395e+00
80 2.918247e+00
81 2.858227e+00
82 2.462495e+00
83 1.963987e+00
84 2.065461e+00
85 1.447736e+00
86 1.503449e+00
87 1.538103e+00
88 1.538613e+00
89 8.057988e-01
90 8.321751e-01
91 8.480206e-01
92 8.481382e-01
93 8.573581e-01
94 8.574009e-01
95 8.574248e-01
96 8.574248e-01
97 7.069269e-01
98 1.140087e-01
99 0.000000e+00
100 3.595913e-02
101 0.000000e+00
102 1.742950e-02
103 2.775152e-02
104 2.780439e-02
105 0.000000e+00
106 7.454946e-03
107 1.177567e-02
108 1.178611e-02
109 1.424520e-02
110 1.424886e-02
111 1.425089e-02
112 1.425089e-02
113 0.000000e+00
114 2.909238e-03
115 4.569521e-03
116 4.571284e-03
117 5.507689e-03
118 5.508297e-03
119 5.508635e-03
120 5.508635e-03
121 6.033240e-03
122 6.033447e-03
123 6.033562e-03
124 6.033562e-03
125 6.033626e-03
126 6.033626e-03
127 6.033626e-03
128 6.033626e-03


==> figures/results_LB_df_RM_n=512_SNR=0.5.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 9.933069e-01
33 9.933069e-01
34 9.933069e-01
35 9.933069e-01
36 9.933069e-01
37 9.933069e-01
38 9.933069e-01
39 9.933069e-01
40 9.932951e-01
41 9.932951e-01
42 9.932951e-01
43 9.932951e-01
44 9.932739e-01
45 9.932739e-01
46 9.932359e-01
47 9.931676e-01
48 1.981334e+00
49 1.981334e+00
50 1.981334e+00
51 1.981334e+00
52 1.981274e+00
53 1.981274e+00
54 1.981166e+00
55 1.980973e+00
56 2.960333e+00
57 2.960333e+00
58 2.960038e+00
59 2.959513e+00
60 3.924321e+00
61 3.922978e+00
62 4.865104e+00
63 5.774870e+00
64 6.298665e+00
65 6.298665e+00
66 6.298665e+00
67 6.298665e+00
68 6.298665e+00
69 6.298665e+00
70 6.298665e+00
71 6.298665e+00
72 6.298599e+00
73 6.298599e+00
74 6.298599e+00
75 6.298599e+00
76 6.298482e+00
77 6.298482e+00
78 6.298271e+00
79 6.297896e+00
80 7.268460e+00
81 7.268460e+00
82 7.268460e+00
83 7.268460e+00
84 7.268134e+00
85 7.268134e+00
86 7.267553e+00
87 7.266525e+00
88 8.216255e+00
89 8.216253e+00
90 8.214738e+00
91 8.212079e+00
92 9.129190e+00
93 9.122895e+00
94 9.993165e+00
95 1.080383e+01
96 1.115359e+01
97 1.115359e+01
98 1.115359e+01
99 1.115359e+01
100 1.115215e+01
101 1.115214e+01
102 1.114959e+01
103 1.114514e+01
104 1.203670e+01
105 1.203668e+01
106 1.203041e+01
107 1.201966e+01
108 1.284912e+01
109 1.282601e+01
110 1.357564e+01
111 1.423712e+01
112 1.443496e+01
113 1.443478e+01
114 1.441496e+01
115 1.438225e+01
116 1.508553e+01
117 1.502216e+01
118 1.561635e+01
119 1.610742e+01
120 1.620415e+01
121 1.607507e+01
122 1.651890e+01
123 1.686305e+01
124 1.690762e+01
125 1.715247e+01
126 1.717456e+01
127 1.718775e+01
128 1.718783e+01
129 1.718783e+01
130 1.718783e+01
131 1.718783e+01
132 1.718783e+01
133 1.718783e+01
134 1.718783e+01
135 1.718783e+01
136 1.718721e+01
137 1.718721e+01
138 1.718721e+01
139 1.718721e+01
140 1.718610e+01
141 1.718610e+01
142 1.718413e+01
143 1.718070e+01
144 1.808601e+01
145 1.808601e+01
146 1.808600e+01
147 1.808600e+01
148 1.808311e+01
149 1.808309e+01
150 1.807802e+01
151 1.806929e+01
152 1.891589e+01
153 1.891582e+01
154 1.890381e+01
155 1.888363e+01
156 1.964948e+01
157 1.960841e+01
158 2.027735e+01
159 2.084775e+01
160 2.098484e+01
161 2.098484e+01
162 2.098480e+01
163 2.098475e+01
164 2.097407e+01
165 2.097392e+01
166 2.095563e+01
167 2.092536e+01
168 2.163958e+01
169 2.163892e+01
170 2.159940e+01
171 2.153632e+01
172 2.213138e+01
173 2.201828e+01
174 2.249260e+01
175 2.286526e+01
176 2.291802e+01
177 2.291451e+01
178 2.281856e+01
179 2.267460e+01
180 2.309245e+01
181 2.286343e+01
182 2.316403e+01
183 2.338238e+01
184 2.339992e+01
185 2.304400e+01
186 2.322882e+01
187 2.335512e+01
188 2.336110e+01
189 2.344163e+01
190 2.344415e+01
191 2.344558e+01
192 2.344558e+01
193 2.344558e+01
194 2.344511e+01
195 2.344429e+01
196 2.339951e+01
197 2.339744e+01
198 2.332466e+01
199 2.321302e+01
200 2.369028e+01
201 2.368337e+01
202 2.354728e+01
203 2.334960e+01
204 2.368834e+01
205 2.339047e+01
206 2.362189e+01
207 2.378419e+01
208 2.379394e+01
209 2.376899e+01
210 2.350898e+01
211 2.315926e+01
212 2.334863e+01
213 2.287785e+01
214 2.299273e+01
215 2.306779e+01
216 2.307000e+01
217 2.246402e+01
218 2.252348e+01
219 2.256060e+01
220 2.256118e+01
221 2.258334e+01
222 2.258356e+01
223 2.258368e+01
224 2.258368e+01
225 2.250454e+01
226 2.205546e+01
227 2.150259e+01
228 2.158097e+01
229 2.091386e+01
230 2.095541e+01
231 2.098087e+01
232 2.098115e+01
233 2.020894e+01
234 2.022804e+01
235 2.023938e+01
236 2.023944e+01
237 2.024600e+01
238 2.024602e+01
239 2.024603e+01
240 2.024603e+01
241 1.939129e+01
242 1.939913e+01
243 1.940368e+01
244 1.940370e+01
245 1.940629e+01
246 1.940629e+01
247 1.940629e+01
248 1.940629e+01
249 1.940775e+01
250 1.940776e+01
251 1.940776e+01
252 1.940776e+01
253 1.940776e+01
254 1.940776e+01
255 1.940776e+01
256 1.940776e+01
257 1.940776e+01
258 1.940776e+01
259 1.940776e+01
260 1.940775e+01
261 1.940775e+01
262 1.940774e+01
263 1.940771e+01
264 1.940084e+01
265 1.940084e+01
266 1.940080e+01
267 1.940073e+01
268 1.938874e+01
269 1.938855e+01
270 1.936806e+01
271 1.933431e+01
272 2.003304e+01
273 2.003304e+01
274 2.003285e+01
275 2.003251e+01
276 2.000458e+01
277 2.000370e+01
278 1.995731e+01
279 1.988395e+01
280 2.045006e+01
281 2.044684e+01
282 2.035527e+01
283 2.021733e+01
284 2.064545e+01
285 2.042449e+01
286 2.073443e+01
287 2.096059e+01
288 2.097941e+01
289 2.097941e+01
290 2.097806e+01
291 2.097569e+01
292 2.089768e+01
293 2.089203e+01
294 2.076940e+01
295 2.058945e+01
296 2.095212e+01
297 2.093543e+01
298 2.072245e+01
299 2.042833e+01
300 2.066308e+01
301 2.025239e+01
302 2.040068e+01
303 2.049978e+01
304 2.050352e+01
305 2.045281e+01
306 2.008701e+01
307 1.961997e+01
308 1.973675e+01
309 1.914859e+01
310 1.921404e+01
311 1.925513e+01
312 1.925583e+01
313 1.854735e+01
314 1.857888e+01
315 1.859796e+01
316 1.859813e+01
317 1.860928e+01
318 1.860934e+01
319 1.860938e+01
320 1.860938e+01
321 1.860933e+01
322 1.859954e+01
323 1.858297e+01
324 1.837080e+01
325 1.833647e+01
326 1.803272e+01
327 1.763327e+01
328 1.778853e+01
329 1.771060e+01
330 1.726465e+01
331 1.671490e+01
332 1.679451e+01
333 1.613018e+01
334 1.617246e+01
335 1.619839e+01
336 1.619868e+01
337 1.603059e+01
338 1.541038e+01
339 1.469666e+01
340 1.472704e+01
341 1.392539e+01
342 1.393987e+01
343 1.394840e+01
344 1.394844e+01
345 1.307625e+01
346 1.308236e+01
347 1.308589e+01
348 1.308590e+01
349 1.308790e+01
350 1.308791e+01
351 1.308791e+01
352 1.308791e+01
353 1.277543e+01
354 1.199425e+01
355 1.114668e+01
356 1.115530e+01
357 1.025399e+01
358 1.025770e+01
359 1.025983e+01
360 1.025983e+01
361 9.320245e+00
362 9.321702e+00
363 9.322527e+00
364 9.322527e+00
365 9.322990e+00
366 9.322990e+00
367 9.322991e+00
368 9.322991e+00
369 8.358584e+00
370 8.359120e+00
371 8.359421e+00
372 8.359422e+00
373 8.359590e+00
374 8.359590e+00
375 8.359590e+00
376 8.359590e+00
377 8.359684e+00
378 8.359684e+00
379 8.359684e+00
380 8.359684e+00
381 8.359684e+00
382 8.359684e+00
383 8.359684e+00
384 8.359684e+00
385 8.358521e+00
386 8.304877e+00
387 8.220816e+00
388 7.759423e+00
389 7.614399e+00
390 7.030476e+00
391 6.349213e+00
392 6.387158e+00
393 6.137046e+00
394 5.414539e+00
395 4.613829e+00
396 4.628449e+00
397 3.760776e+00
398 3.767319e+00
399 3.771101e+00
400 3.771109e+00
401 3.373936e+00
402 2.530647e+00
403 1.635942e+00
404 1.640148e+00
405 7.064097e-01
406 7.081452e-01
407 7.091298e-01
408 7.091305e-01
409 0.000000e+00
410 6.606894e-04
411 1.032611e-03
412 1.032720e-03
413 1.240858e-03
414 1.240895e-03
415 1.240916e-03
416 1.240916e-03
417 0.000000e+00
418 0.000000e+00
419 0.000000e+00
420 9.386370e-04
421 0.000000e+00
422 3.621014e-04
423 5.652675e-04
424 5.653031e-04
425 0.000000e+00
426 1.319231e-04
427 2.056626e-04
428 2.056680e-04
429 2.467727e-04
430 2.467745e-04
431 2.467756e-04
432 2.467756e-04
433 0.000000e+00
434 4.640542e-05
435 7.228230e-05
436 7.228308e-05
437 8.668880e-05
438 8.668906e-05
439 8.668920e-05
440 8.668920e-05
441 9.470165e-05
442 9.470173e-05
443 9.470178e-05
444 9.470178e-05
445 9.470181e-05
446 9.470181e-05
447 9.470181e-05
448 9.470181e-05
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 1.726598e-04
453 0.000000e+00
454 6.337948e-05
455 9.874242e-05
456 9.874380e-05
457 0.000000e+00
458 2.239272e-05
459 3.486602e-05
460 3.486622e-05
461 4.180606e-05
462 4.180612e-05
463 4.180616e-05
464 4.180616e-05
465 0.000000e+00
466 7.735507e-06
467 1.203996e-05
468 1.203998e-05
469 1.443353e-05
470 1.443354e-05
471 1.443355e-05
472 1.443355e-05
473 1.576401e-05
474 1.576401e-05
475 1.576401e-05
476 1.576401e-05
477 1.576401e-05
478 1.576401e-05
479 1.576401e-05
480 1.576401e-05
481 0.000000e+00
482 2.638108e-06
483 4.105182e-06
484 4.105186e-06
485 4.920698e-06
486 4.920699e-06
487 4.920700e-06
488 4.920700e-06
489 5.373922e-06
490 5.373922e-06
491 5.373923e-06
492 5.373923e-06
493 5.373923e-06
494 5.373923e-06
495 5.373923e-06
496 5.373923e-06
497 5.625770e-06
498 5.625771e-06
499 5.625771e-06
500 5.625771e-06
501 5.625771e-06
502 5.625771e-06
503 5.625771e-06
504 5.625771e-06
505 5.625771e-06
506 5.625771e-06
507 5.625771e-06
508 5.625771e-06
509 5.625771e-06
510 5.625771e-06
511 5.625771e-06
512 5.625771e-06


==> figures/results_LB_df_beta_n=512_SNR=0.5.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 0.000000e+00
33 0.000000e+00
34 0.000000e+00
35 0.000000e+00
36 0.000000e+00
37 0.000000e+00
38 0.000000e+00
39 0.000000e+00
40 0.000000e+00
41 0.000000e+00
42 0.000000e+00
43 0.000000e+00
44 0.000000e+00
45 0.000000e+00
46 0.000000e+00
47 0.000000e+00
48 0.000000e+00
49 0.000000e+00
50 0.000000e+00
51 0.000000e+00
52 0.000000e+00
53 0.000000e+00
54 0.000000e+00
55 0.000000e+00
56 0.000000e+00
57 0.000000e+00
58 0.000000e+00
59 0.000000e+00
60 0.000000e+00
61 0.000000e+00
62 0.000000e+00
63 0.000000e+00
64 0.000000e+00
65 0.000000e+00
66 0.000000e+00
67 0.000000e+00
68 0.000000e+00
69 0.000000e+00
70 0.000000e+00
71 0.000000e+00
72 0.000000e+00
73 0.000000e+00
74 0.000000e+00
75 0.000000e+00
76 0.000000e+00
77 0.000000e+00
78 0.000000e+00
79 0.000000e+00
80 0.000000e+00
81 0.000000e+00
82 0.000000e+00
83 0.000000e+00
84 0.000000e+00
85 0.000000e+00
86 0.000000e+00
87 0.000000e+00
88 0.000000e+00
89 0.000000e+00
90 0.000000e+00
91 0.000000e+00
92 0.000000e+00
93 0.000000e+00
94 0.000000e+00
95 0.000000e+00
96 3.497669e-01
97 3.497669e-01
98 3.497661e-01
99 3.497647e-01
100 3.483182e-01
101 3.483143e-01
102 3.457586e-01
103 3.413078e-01
104 2.328771e-01
105 2.328562e-01
106 2.265788e-01
107 2.158363e-01
108 4.529526e-02
109 2.218435e-02
110 0.000000e+00
111 0.000000e+00
112 1.978448e-01
113 1.976659e-01
114 1.778446e-01
115 1.451356e-01
116 0.000000e+00
117 0.000000e+00
118 0.000000e+00
119 0.000000e+00
120 9.672846e-02
121 0.000000e+00
122 0.000000e+00
123 3.441536e-01
124 3.887174e-01
125 6.335722e-01
126 6.556631e-01
127 6.688484e-01
128 6.689318e-01
129 6.689318e-01
130 6.689318e-01
131 6.689318e-01
132 6.689318e-01
133 6.689318e-01
134 6.689316e-01
135 6.689313e-01
136 6.683101e-01
137 6.683101e-01
138 6.683096e-01
139 6.683088e-01
140 6.672006e-01
141 6.671982e-01
142 6.652360e-01
143 6.618052e-01
144 5.671080e-01
145 5.671080e-01
146 5.671053e-01
147 5.671003e-01
148 5.642065e-01
149 5.641924e-01
150 5.591180e-01
151 5.503919e-01
152 3.969960e-01
153 3.969258e-01
154 3.849156e-01
155 3.647313e-01
156 1.305835e-01
157 8.950929e-02
158 0.000000e+00
159 0.000000e+00
160 1.370821e-01
161 1.370821e-01
162 1.370506e-01
163 1.369943e-01
164 1.263172e-01
165 1.261634e-01
166 1.078774e-01
167 7.760420e-02
168 0.000000e+00
169 0.000000e+00
170 0.000000e+00
171 0.000000e+00
172 0.000000e+00
173 0.000000e+00
174 0.000000e+00
175 3.726646e-01
176 4.254238e-01
177 4.219057e-01
178 3.259592e-01
179 1.819972e-01
180 5.998488e-01
181 3.708299e-01
182 6.714268e-01
183 8.897775e-01
184 9.073199e-01
185 5.514040e-01
186 7.362210e-01
187 8.625217e-01
188 8.684985e-01
189 9.490301e-01
190 9.515463e-01
191 9.529796e-01
192 9.529810e-01
193 9.529808e-01
194 9.525149e-01
195 9.516884e-01
196 9.069112e-01
197 9.048366e-01
198 8.320578e-01
199 7.204165e-01
200 1.976766e-01
201 1.907674e-01
202 5.467565e-02
203 0.000000e+00
204 3.387388e-01
205 4.086869e-02
206 2.722888e-01
207 4.345931e-01
208 4.443397e-01
209 4.193872e-01
210 1.593791e-01
211 0.000000e+00
212 1.893711e-01
213 0.000000e+00
214 1.148806e-01
215 1.899462e-01
216 1.921467e-01
217 0.000000e+00
218 5.946206e-02
219 9.658419e-02
220 9.716467e-02
221 1.193184e-01
222 1.195387e-01
223 1.196620e-01
224 1.196620e-01
225 4.051626e-02
226 0.000000e+00
227 0.000000e+00
228 7.838648e-02
229 4.112737e-01
230 4.528257e-01
231 4.782802e-01
232 4.785660e-01
233 7.063550e-01
234 7.254516e-01
235 7.367938e-01
236 7.368569e-01
237 7.434092e-01
238 7.434319e-01
239 7.434445e-01
240 7.434445e-01
241 8.887015e-01
242 8.965459e-01
243 9.010972e-01
244 9.011087e-01
245 9.037006e-01
246 9.037047e-01
247 9.037069e-01
248 9.037069e-01
249 9.051670e-01
250 9.051684e-01
251 9.051692e-01
252 9.051692e-01
253 9.051696e-01
254 9.051696e-01
255 9.051696e-01
256 9.051696e-01
257 9.051696e-01
258 9.051696e-01
259 9.051696e-01
260 9.051619e-01
261 9.051619e-01
262 9.051481e-01
263 9.051234e-01
264 8.982533e-01
265 8.982533e-01
266 8.982143e-01
267 8.981443e-01
268 8.861493e-01
269 8.859591e-01
270 8.654767e-01
271 8.317224e-01
272 5.304520e-01
273 5.304520e-01
274 5.302612e-01
275 5.299212e-01
276 5.019928e-01
277 5.011093e-01
278 4.547221e-01
279 3.813674e-01
280 0.000000e+00
281 0.000000e+00
282 0.000000e+00
283 0.000000e+00
284 0.000000e+00
285 0.000000e+00
286 3.099419e-01
287 5.360986e-01
288 5.549212e-01
289 5.549200e-01
290 5.535719e-01
291 5.512036e-01
292 4.731884e-01
293 4.675436e-01
294 3.449158e-01
295 1.649612e-01
296 5.276324e-01
297 5.109429e-01
298 2.979654e-01
299 3.839918e-03
300 2.385948e-01
301 0.000000e+00
302 1.482835e-01
303 2.473856e-01
304 2.511292e-01
305 2.004197e-01
306 0.000000e+00
307 0.000000e+00
308 1.167780e-01
309 0.000000e+00
310 6.544371e-02
311 1.065332e-01
312 1.072360e-01
313 3.987515e-01
314 4.302880e-01
315 4.493694e-01
316 4.495360e-01
317 4.606896e-01
318 4.607507e-01
319 4.607848e-01
320 4.607848e-01
321 4.607368e-01
322 4.509429e-01
323 4.343791e-01
324 2.222058e-01
325 1.878734e-01
326 0.000000e+00
327 0.000000e+00
328 1.552675e-01
329 7.733667e-02
330 0.000000e+00
331 0.000000e+00
332 7.960664e-02
333 0.000000e+00
334 4.228401e-02
335 6.820875e-02
336 6.850449e-02
337 0.000000e+00
338 0.000000e+00
339 2.862744e-01
340 3.166549e-01
341 5.150041e-01
342 5.294867e-01
343 5.380165e-01
344 5.380536e-01
345 6.658610e-01
346 6.719769e-01
347 6.755079e-01
348 6.755151e-01
349 6.775201e-01
350 6.775226e-01
351 6.775239e-01
352 6.775239e-01
353 3.650502e-01
354 5.838707e-01
355 7.362996e-01
356 7.449184e-01
357 8.436042e-01
358 8.473176e-01
359 8.494439e-01
360 8.494467e-01
361 9.098612e-01
362 9.113176e-01
363 9.121424e-01
364 9.121429e-01
365 9.126061e-01
366 9.126062e-01
367 9.126063e-01
368 9.126063e-01
369 9.481994e-01
370 9.487357e-01
371 9.490372e-01
372 9.490373e-01
373 9.492059e-01
374 9.492059e-01
375 9.492060e-01
376 9.492060e-01
377 9.493000e-01
378 9.493000e-01
379 9.493000e-01
380 9.493000e-01
381 9.493000e-01
382 9.493000e-01
383 9.493000e-01
384 9.493000e-01
385 9.481372e-01
386 8.944927e-01
387 8.104321e-01
388 3.490385e-01
389 2.040150e-01
390 0.000000e+00
391 3.187365e-01
392 3.566813e-01
393 1.065702e-01
394 3.840627e-01
395 5.833531e-01
396 5.979727e-01
397 7.302999e-01
398 7.368425e-01
399 7.406247e-01
400 7.406328e-01
401 3.434593e-01
402 5.001711e-01
403 6.054655e-01
404 6.096718e-01
405 6.759334e-01
406 6.776689e-01
407 6.786535e-01
408 6.786542e-01
409 7.184179e-01
410 7.190786e-01
411 7.194505e-01
412 7.194506e-01
413 7.196588e-01
414 7.196588e-01
415 7.196588e-01
416 7.196588e-01
417 1.595267e-01
418 2.351258e-01
419 2.830262e-01
420 2.839649e-01
421 3.128437e-01
422 3.132058e-01
423 3.134090e-01
424 3.134090e-01
425 3.302526e-01
426 3.303845e-01
427 3.304583e-01
428 3.304583e-01
429 3.304994e-01
430 3.304994e-01
431 3.304994e-01
432 3.304994e-01
433 3.401237e-01
434 3.401701e-01
435 3.401960e-01
436 3.401960e-01
437 3.402104e-01
438 3.402104e-01
439 3.402104e-01
440 3.402104e-01
441 3.402184e-01
442 3.402184e-01
443 3.402184e-01
444 3.402184e-01
445 3.402184e-01
446 3.402184e-01
447 3.402184e-01
448 3.402184e-01
449 6.343445e-01
450 6.664660e-01
451 6.859164e-01
452 6.860890e-01
453 6.974640e-01
454 6.975274e-01
455 6.975628e-01
456 6.975628e-01
457 7.040723e-01
458 7.040947e-01
459 7.041072e-01
460 7.041072e-01
461 7.041141e-01
462 7.041141e-01
463 7.041141e-01
464 7.041141e-01
465 7.077917e-01
466 7.077994e-01
467 7.078037e-01
468 7.078037e-01
469 7.078061e-01
470 7.078061e-01
471 7.078061e-01
472 7.078061e-01
473 7.078075e-01
474 7.078075e-01
475 7.078075e-01
476 7.078075e-01
477 7.078075e-01
478 7.078075e-01
479 7.078075e-01
480 7.078075e-01
481 7.098699e-01
482 7.098725e-01
483 7.098740e-01
484 7.098740e-01
485 7.098748e-01
486 7.098748e-01
487 7.098748e-01
488 7.098748e-01
489 7.098752e-01
490 7.098752e-01
491 7.098752e-01
492 7.098752e-01
493 7.098752e-01
494 7.098752e-01
495 7.098752e-01
496 7.098752e-01
497 7.098755e-01
498 7.098755e-01
499 7.098755e-01
500 7.098755e-01
501 7.098755e-01
502 7.098755e-01
503 7.098755e-01
504 7.098755e-01
505 7.098755e-01
506 7.098755e-01
507 7.098755e-01
508 7.098755e-01
509 7.098755e-01
510 7.098755e-01
511 7.098755e-01
512 7.098755e-01


==> figures/results_LB_henry_propsed_df_RM_n=128_SNR=0.5_L=16192.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 9.999994e-01
5 9.999994e-01
6 9.999984e-01
7 9.999965e-01
8 9.982893e-01
9 9.982893e-01
10 9.982863e-01
11 9.982809e-01
12 9.952536e-01
13 9.952383e-01
14 9.899331e-01
15 9.808189e-01
16 1.823975e+00
17 1.823975e+00
18 1.823958e+00
19 1.823928e+00
20 1.816327e+00
21 1.816245e+00
22 1.803126e+00
23 1.781144e+00
24 2.536882e+00
25 2.536515e+00
26 2.507395e+00
27 2.460161e+00
28 3.106393e+00
29 3.018616e+00
30 2.548221e+00
31 2.974208e+00
32 3.044658e+00
33 3.044658e+00
34 3.044500e+00
35 3.044218e+00
36 3.018958e+00
37 3.018221e+00
38 2.976098e+00
39 2.909105e+00
40 2.492810e+00
41 2.490080e+00
42 2.406040e+00
43 2.278554e+00
44 2.725301e+00
45 2.518510e+00
46 2.845641e+00
47 3.086302e+00
48 3.107634e+00
49 3.095982e+00
50 2.918254e+00
51 2.667414e+00
52 2.944141e+00
53 2.582597e+00
54 2.763356e+00
55 2.886590e+00
56 2.892289e+00
57 3.391614e+00
58 3.492088e+00
59 3.557047e+00
60 3.558718e+00
61 3.598445e+00
62 3.599104e+00
63 3.599476e+00
64 3.599476e+00
65 3.599474e+00
66 3.597721e+00
67 3.594652e+00
68 3.505306e+00
69 3.498100e+00
70 3.359034e+00
71 3.157480e+00
72 3.491225e+00
73 3.470584e+00
74 3.233825e+00
75 2.911296e+00
76 3.121800e+00
77 2.680012e+00
78 2.810220e+00
79 2.896214e+00
80 2.899066e+00
81 2.839046e+00
82 2.443314e+00
83 1.944806e+00
84 2.046280e+00
85 1.428554e+00
86 1.484268e+00
87 1.518922e+00
88 1.519432e+00
89 7.866177e-01
90 8.129940e-01
91 8.288395e-01
92 8.289572e-01
93 8.381770e-01
94 8.382199e-01
95 8.382437e-01
96 8.382437e-01
97 6.877458e-01
98 9.482763e-02
99 0.000000e+00
100 3.595913e-02
101 0.000000e+00
102 1.742950e-02
103 2.775152e-02
104 2.780439e-02
105 0.000000e+00
106 7.454946e-03
107 1.177567e-02
108 1.178611e-02
109 1.424520e-02
110 1.424886e-02
111 1.425089e-02
112 1.425089e-02
113 0.000000e+00
114 2.909238e-03
115 4.569521e-03
116 4.571284e-03
117 5.507689e-03
118 5.508297e-03
119 5.508635e-03
120 5.508635e-03
121 6.033240e-03
122 6.033447e-03
123 6.033562e-03
124 6.033562e-03
125 6.033626e-03
126 6.033626e-03
127 6.033626e-03
128 6.033626e-03


==> figures/results_LB_hybrid_n=512_SNR=0.5.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 1.000000e+00
9 1.000000e+00
10 1.000000e+00
11 1.000000e+00
12 1.000000e+00
13 1.000000e+00
14 1.000000e+00
15 1.000000e+00
16 9.999977e-01
17 9.999977e-01
18 9.999977e-01
19 9.999977e-01
20 9.999977e-01
21 9.999977e-01
22 9.999977e-01
23 9.999977e-01
24 9.999937e-01
25 9.999937e-01
26 9.999937e-01
27 9.999937e-01
28 9.999864e-01
29 9.999864e-01
30 9.999732e-01
31 9.999496e-01
32 1.993257e+00
33 1.993257e+00
34 1.993257e+00
35 1.993257e+00
36 1.993257e+00
37 1.993257e+00
38 1.993257e+00
39 1.993257e+00
40 1.993245e+00
41 1.993245e+00
42 1.993245e+00
43 1.993245e+00
44 1.993224e+00
45 1.993224e+00
46 1.993186e+00
47 1.993117e+00
48 2.981284e+00
49 2.981284e+00
50 2.981284e+00
51 2.981284e+00
52 2.981224e+00
53 2.981224e+00
54 2.981116e+00
55 2.980923e+00
56 3.960283e+00
57 3.960283e+00
58 3.959988e+00
59 3.959463e+00
60 3.924270e+00
61 3.922928e+00
62 3.865054e+00
63 3.774820e+00
64 3.298615e+00
65 3.298615e+00
66 3.298615e+00
67 3.298615e+00
68 3.298615e+00
69 3.298615e+00
70 3.298615e+00
71 3.298615e+00
72 3.298549e+00
73 3.298549e+00
74 3.298549e+00
75 3.298549e+00
76 3.298431e+00
77 3.298431e+00
78 3.298221e+00
79 3.297845e+00
80 3.268409e+00
81 3.268409e+00
82 3.268409e+00
83 3.268409e+00
84 3.268084e+00
85 3.268083e+00
86 3.267503e+00
87 3.266474e+00
88 3.216204e+00
89 3.216203e+00
90 3.214687e+00
91 3.212029e+00
92 3.129140e+00
93 3.122844e+00
94 3.993115e+00
95 3.803778e+00
96 3.153544e+00
97 3.153544e+00
98 3.153544e+00
99 3.153542e+00
100 3.152096e+00
101 3.152092e+00
102 3.149536e+00
103 3.145085e+00
104 3.036655e+00
105 3.036634e+00
106 3.030356e+00
107 3.019614e+00
108 3.849073e+00
109 3.825962e+00
110 3.575587e+00
111 3.237066e+00
112 3.434911e+00
113 3.434732e+00
114 3.414911e+00
115 3.382202e+00
116 3.085482e+00
117 3.022107e+00
118 3.616305e+00
119 3.107367e+00
120 3.204095e+00
121 3.075015e+00
122 3.518848e+00
123 3.863002e+00
124 3.907566e+00
125 3.152420e+00
126 3.174511e+00
127 3.187697e+00
128 3.187780e+00
129 3.187780e+00
130 3.187780e+00
131 3.187780e+00
132 3.187780e+00
133 3.187780e+00
134 3.187780e+00
135 3.187780e+00
136 3.187158e+00
137 3.187158e+00
138 3.187158e+00
139 3.187157e+00
140 3.186049e+00
141 3.186046e+00
142 3.184084e+00
143 3.180653e+00
144 3.085956e+00
145 3.085956e+00
146 3.085953e+00
147 3.085949e+00
148 3.083055e+00
149 3.083041e+00
150 3.077966e+00
151 3.069240e+00
152 3.915844e+00
153 3.915774e+00
154 3.903764e+00
155 3.883579e+00
156 3.649432e+00
157 3.608357e+00
158 3.277302e+00
159 3.847703e+00
160 3.984785e+00
161 3.984785e+00
162 3.984754e+00
163 3.984698e+00
164 3.974020e+00
165 3.973867e+00
166 3.955581e+00
167 3.925307e+00
168 3.639525e+00
169 3.638872e+00
170 3.599353e+00
171 3.536270e+00
172 3.131329e+00
173 3.018228e+00
174 3.492549e+00
175 3.865214e+00
176 3.917973e+00
177 3.914455e+00
178 3.818508e+00
179 3.674547e+00
180 3.092398e+00
181 2.863379e+00
182 3.163976e+00
183 3.382327e+00
184 3.399869e+00
185 3.043953e+00
186 3.228770e+00
187 3.355071e+00
188 3.361048e+00
189 3.441579e+00
190 3.444096e+00
191 3.445529e+00
192 3.445530e+00
193 3.445530e+00
194 3.445064e+00
195 3.444238e+00
196 3.399460e+00
197 3.397386e+00
198 3.324607e+00
199 3.212966e+00
200 3.690226e+00
201 3.683317e+00
202 3.547225e+00
203 3.349548e+00
204 3.688287e+00
205 3.390417e+00
206 3.621837e+00
207 3.784141e+00
208 3.793888e+00
209 3.768935e+00
210 3.508927e+00
211 3.159206e+00
212 3.348577e+00
213 2.877798e+00
214 2.992679e+00
215 3.067744e+00
216 3.069945e+00
217 2.463969e+00
218 2.523431e+00
219 2.560553e+00
220 2.561133e+00
221 2.583287e+00
222 2.583507e+00
223 2.583631e+00
224 2.583631e+00
225 2.504485e+00
226 2.055410e+00
227 1.502537e+00
228 1.580923e+00
229 1.913811e+00
230 1.955363e+00
231 1.980817e+00
232 1.981103e+00
233 2.208892e+00
234 2.227989e+00
235 2.239331e+00
236 2.239394e+00
237 2.245946e+00
238 2.245969e+00
239 2.245981e+00
240 2.245981e+00
241 2.391238e+00
242 2.399083e+00
243 2.403634e+00
244 2.403646e+00
245 2.406238e+00
246 2.406242e+00
247 2.406244e+00
248 2.406244e+00
249 2.407704e+00
250 2.407705e+00
251 2.407706e+00
252 2.407706e+00
253 2.407707e+00
254 2.407707e+00
255 2.407707e+00
256 2.407707e+00
257 2.407707e+00
258 2.407707e+00
259 2.407707e+00
260 2.407699e+00
261 2.407699e+00
262 2.407685e+00
263 2.407660e+00
264 2.400790e+00
265 2.400790e+00
266 2.400751e+00
267 2.400681e+00
268 2.388686e+00
269 2.388496e+00
270 2.368014e+00
271 2.334259e+00
272 3.032989e+00
273 3.032989e+00
274 3.032798e+00
275 3.032458e+00
276 3.004530e+00
277 3.003646e+00
278 2.957259e+00
279 2.883904e+00
280 3.450009e+00
281 3.446792e+00
282 3.355222e+00
283 3.217284e+00
284 3.645397e+00
285 3.424437e+00
286 3.734379e+00
287 3.960536e+00
288 3.979358e+00
289 3.979357e+00
290 3.978009e+00
291 3.975641e+00
292 3.897625e+00
293 3.891981e+00
294 3.769353e+00
295 3.589398e+00
296 3.952069e+00
297 3.935380e+00
298 3.722402e+00
299 3.428277e+00
300 3.663032e+00
301 3.252342e+00
302 3.400626e+00
303 3.499728e+00
304 3.503471e+00
305 3.452762e+00
306 3.086961e+00
307 2.619917e+00
308 2.736695e+00
309 2.148543e+00
310 2.213987e+00
311 2.255077e+00
312 2.255779e+00
313 2.547295e+00
314 2.578831e+00
315 2.597913e+00
316 2.598079e+00
317 2.609233e+00
318 2.609294e+00
319 2.609328e+00
320 2.609328e+00
321 2.609280e+00
322 2.599486e+00
323 2.582922e+00
324 2.370749e+00
325 2.336417e+00
326 2.032665e+00
327 1.633216e+00
328 1.788483e+00
329 1.710553e+00
330 1.264601e+00
331 7.148518e-01
332 7.944585e-01
333 1.301273e-01
334 1.724113e-01
335 1.983361e-01
336 1.986318e-01
337 3.053670e-02
338 0.000000e+00
339 2.862744e-01
340 3.166549e-01
341 5.150041e-01
342 5.294867e-01
343 5.380165e-01
344 5.380536e-01
345 6.658610e-01
346 6.719769e-01
347 6.755079e-01
348 6.755151e-01
349 6.775201e-01
350 6.775226e-01
351 6.775239e-01
352 6.775239e-01
353 3.650502e-01
354 5.838707e-01
355 7.362996e-01
356 7.449184e-01
357 8.436042e-01
358 8.473176e-01
359 8.494439e-01
360 8.494467e-01
361 9.098612e-01
362 9.113176e-01
363 9.121424e-01
364 9.121429e-01
365 9.126061e-01
366 9.126062e-01
367 9.126063e-01
368 9.126063e-01
369 9.481994e-01
370 9.487357e-01
371 9.490372e-01
372 9.490373e-01
373 9.492059e-01
374 9.492059e-01
375 9.492060e-01
376 9.492060e-01
377 9.493000e-01
378 9.493000e-01
379 9.493000e-01
380 9.493000e-01
381 9.493000e-01
382 9.493000e-01
383 9.493000e-01
384 9.493000e-01
385 9.481372e-01
386 8.944927e-01
387 8.104321e-01
388 3.490385e-01
389 2.040150e-01
390 0.000000e+00
391 3.187365e-01
392 3.566813e-01
393 1.065702e-01
394 3.840627e-01
395 5.833531e-01
396 5.979727e-01
397 7.302999e-01
398 7.368425e-01
399 7.406247e-01
400 7.406328e-01
401 3.434593e-01
402 5.001711e-01
403 6.054655e-01
404 6.096718e-01
405 6.759334e-01
406 6.776689e-01
407 6.786535e-01
408 6.786542e-01
409 7.184179e-01
410 7.190786e-01
411 7.194505e-01
412 7.194506e-01
413 7.196588e-01
414 7.196588e-01
415 7.196588e-01
416 7.196588e-01
417 1.595267e-01
418 0.000000e+00
419 0.000000e+00
420 9.386370e-04
421 0.000000e+00
422 3.621014e-04
423 5.652675e-04
424 5.653031e-04
425 0.000000e+00
426 1.319231e-04
427 2.056626e-04
428 2.056680e-04
429 2.467727e-04
430 2.467745e-04
431 2.467756e-04
432 2.467756e-04
433 0.000000e+00
434 4.640542e-05
435 7.228230e-05
436 7.228308e-05
437 8.668880e-05
438 8.668906e-05
439 8.668920e-05
440 8.668920e-05
441 9.470165e-05
442 9.470173e-05
443 9.470178e-05
444 9.470178e-05
445 9.470181e-05
446 9.470181e-05
447 9.470181e-05
448 9.470181e-05
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 1.726598e-04
453 0.000000e+00
454 6.337948e-05
455 9.874242e-05
456 9.874380e-05
457 0.000000e+00
458 2.239272e-05
459 3.486602e-05
460 3.486622e-05
461 4.180606e-05
462 4.180612e-05
463 4.180616e-05
464 4.180616e-05
465 0.000000e+00
466 7.735507e-06
467 1.203996e-05
468 1.203998e-05
469 1.443353e-05
470 1.443354e-05
471 1.443355e-05
472 1.443355e-05
473 1.576401e-05
474 1.576401e-05
475 1.576401e-05
476 1.576401e-05
477 1.576401e-05
478 1.576401e-05
479 1.576401e-05
480 1.576401e-05
481 0.000000e+00
482 2.638108e-06
483 4.105182e-06
484 4.105186e-06
485 4.920698e-06
486 4.920699e-06
487 4.920700e-06
488 4.920700e-06
489 5.373922e-06
490 5.373922e-06
491 5.373923e-06
492 5.373923e-06
493 5.373923e-06
494 5.373923e-06
495 5.373923e-06
496 5.373923e-06
497 5.625770e-06
498 5.625771e-06
499 5.625771e-06
500 5.625771e-06
501 5.625771e-06
502 5.625771e-06
503 5.625771e-06
504 5.625771e-06
505 5.625771e-06
506 5.625771e-06
507 5.625771e-06
508 5.625771e-06
509 5.625771e-06
510 5.625771e-06
511 5.625771e-06
512 5.625771e-06


==> figures/results_LB_hybrid_small_list_n=512_SNR=0.5.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 1.000000e+00
9 1.000000e+00
10 1.000000e+00
11 1.000000e+00
12 1.000000e+00
13 1.000000e+00
14 1.000000e+00
15 1.000000e+00
16 9.999977e-01
17 9.999977e-01
18 9.999977e-01
19 9.999977e-01
20 9.999977e-01
21 9.999977e-01
22 9.999977e-01
23 9.999977e-01
24 9.999937e-01
25 9.999937e-01
26 9.999937e-01
27 9.999937e-01
28 9.999864e-01
29 9.999864e-01
30 9.999732e-01
31 9.999496e-01
32 1.993257e+00
33 1.993257e+00
34 1.993257e+00
35 1.993257e+00
36 1.993257e+00
37 1.993257e+00
38 1.993257e+00
39 1.993257e+00
40 1.993245e+00
41 1.993245e+00
42 1.993245e+00
43 1.993245e+00
44 1.993224e+00
45 1.993224e+00
46 1.993186e+00
47 1.993117e+00
48 1.981284e+00
49 1.981284e+00
50 1.981284e+00
51 1.981284e+00
52 1.981224e+00
53 1.981224e+00
54 1.981116e+00
55 1.980923e+00
56 1.960283e+00
57 1.960283e+00
58 1.959988e+00
59 1.959463e+00
60 1.924270e+00
61 1.922928e+00
62 1.865054e+00
63 1.774820e+00
64 2.298615e+00
65 2.298615e+00
66 2.298615e+00
67 2.298615e+00
68 2.298615e+00
69 2.298615e+00
70 2.298615e+00
71 2.298615e+00
72 2.298549e+00
73 2.298549e+00
74 2.298549e+00
75 2.298549e+00
76 2.298431e+00
77 2.298431e+00
78 2.298221e+00
79 2.297845e+00
80 2.268409e+00
81 2.268409e+00
82 2.268409e+00
83 2.268409e+00
84 2.268084e+00
85 2.268083e+00
86 2.267503e+00
87 2.266474e+00
88 2.216204e+00
89 2.216203e+00
90 2.214687e+00
91 2.212029e+00
92 2.129140e+00
93 2.122844e+00
94 1.993115e+00
95 1.803778e+00
96 2.153544e+00
97 2.153544e+00
98 2.153544e+00
99 2.153542e+00
100 2.152096e+00
101 2.152092e+00
102 2.149536e+00
103 2.145085e+00
104 2.036655e+00
105 2.036634e+00
106 2.030356e+00
107 2.019614e+00
108 1.849073e+00
109 1.825962e+00
110 1.575587e+00
111 1.237066e+00
112 1.434911e+00
113 1.434732e+00
114 1.414911e+00
115 1.382202e+00
116 1.085482e+00
117 1.022107e+00
118 1.616305e+00
119 1.107367e+00
120 1.204095e+00
121 1.075015e+00
122 5.188482e-01
123 8.630018e-01
124 9.075656e-01
125 1.152420e+00
126 1.174511e+00
127 1.187697e+00
128 1.187780e+00
129 1.187780e+00
130 1.187780e+00
131 1.187780e+00
132 1.187780e+00
133 1.187780e+00
134 1.187780e+00
135 1.187780e+00
136 1.187158e+00
137 1.187158e+00
138 1.187158e+00
139 1.187157e+00
140 1.186049e+00
141 1.186046e+00
142 1.184084e+00
143 1.180653e+00
144 1.085956e+00
145 1.085956e+00
146 1.085953e+00
147 1.085949e+00
148 1.083055e+00
149 1.083041e+00
150 1.077966e+00
151 1.069240e+00
152 9.158442e-01
153 9.157741e-01
154 9.037639e-01
155 8.835795e-01
156 6.494317e-01
157 6.083575e-01
158 2.773022e-01
159 8.477032e-01
160 9.847853e-01
161 9.847853e-01
162 9.847538e-01
163 9.846975e-01
164 9.740204e-01
165 9.738666e-01
166 9.555806e-01
167 9.253074e-01
168 6.395254e-01
169 6.388724e-01
170 5.993528e-01
171 5.362701e-01
172 1.313294e-01
173 1.822766e-02
174 4.925493e-01
175 8.652139e-01
176 9.179731e-01
177 9.144550e-01
178 8.185085e-01
179 6.745465e-01
180 1.092398e+00
181 8.633792e-01
182 1.163976e+00
183 1.382327e+00
184 1.399869e+00
185 1.043953e+00
186 1.228770e+00
187 1.355071e+00
188 1.361048e+00
189 1.441579e+00
190 1.444096e+00
191 1.445529e+00
192 1.445530e+00
193 1.445530e+00
194 1.445064e+00
195 1.444238e+00
196 1.399460e+00
197 1.397386e+00
198 1.324607e+00
199 1.212966e+00
200 1.690226e+00
201 1.683317e+00
202 1.547225e+00
203 1.349548e+00
204 1.688287e+00
205 1.390417e+00
206 1.621837e+00
207 1.784141e+00
208 1.793888e+00
209 1.768935e+00
210 1.508927e+00
211 1.159206e+00
212 1.348577e+00
213 8.777980e-01
214 9.926787e-01
215 1.067744e+00
216 1.069945e+00
217 4.639686e-01
218 5.234307e-01
219 5.605528e-01
220 5.611333e-01
221 5.832870e-01
222 5.835073e-01
223 5.836306e-01
224 5.836306e-01
225 5.044849e-01
226 5.541029e-02
227 0.000000e+00
228 7.838648e-02
229 4.112737e-01
230 4.528257e-01
231 4.782802e-01
232 4.785660e-01
233 7.063550e-01
234 7.254516e-01
235 7.367938e-01
236 7.368569e-01
237 7.434092e-01
238 7.434319e-01
239 7.434445e-01
240 7.434445e-01
241 8.887015e-01
242 8.965459e-01
243 9.010972e-01
244 9.011087e-01
245 9.037006e-01
246 9.037047e-01
247 9.037069e-01
248 9.037069e-01
249 9.051670e-01
250 9.051684e-01
251 9.051692e-01
252 9.051692e-01
253 9.051696e-01
254 9.051696e-01
255 9.051696e-01
256 9.051696e-01
257 9.051696e-01
258 9.051696e-01
259 9.051696e-01
260 9.051619e-01
261 9.051619e-01
262 9.051481e-01
263 9.051234e-01
264 8.982533e-01
265 8.982533e-01
266 8.982143e-01
267 8.981443e-01
268 8.861493e-01
269 8.859591e-01
270 8.654767e-01
271 8.317224e-01
272 1.530452e+00
273 1.530452e+00
274 1.530261e+00
275 1.529921e+00
276 1.501993e+00
277 1.501109e+00
278 1.454722e+00
279 1.381367e+00
280 1.947472e+00
281 1.944256e+00
282 1.852685e+00
283 1.714747e+00
284 2.142860e+00
285 1.921900e+00
286 2.231842e+00
287 2.457999e+00
288 2.476821e+00
289 2.476820e+00
290 2.475472e+00
291 2.473104e+00
292 2.395088e+00
293 2.389444e+00
294 2.266816e+00
295 2.086861e+00
296 2.449532e+00
297 2.432843e+00
298 2.219865e+00
299 1.925740e+00
300 2.160495e+00
301 1.749805e+00
302 1.898089e+00
303 1.997191e+00
304 2.000935e+00
305 1.950225e+00
306 1.584424e+00
307 1.117380e+00
308 1.234158e+00
309 6.460063e-01
310 7.114501e-01
311 7.525396e-01
312 7.532424e-01
313 1.044758e+00
314 1.076294e+00
315 1.095376e+00
316 1.095542e+00
317 1.106696e+00
318 1.106757e+00
319 1.106791e+00
320 1.106791e+00
321 1.106743e+00
322 1.096949e+00
323 1.080385e+00
324 8.682122e-01
325 8.338798e-01
326 5.301279e-01
327 1.306791e-01
328 2.859465e-01
329 2.080157e-01
330 0.000000e+00
331 0.000000e+00
332 7.960664e-02
333 0.000000e+00
334 4.228401e-02
335 6.820875e-02
336 6.850449e-02
337 0.000000e+00
338 0.000000e+00
339 2.862744e-01
340 3.166549e-01
341 5.150041e-01
342 5.294867e-01
343 5.380165e-01
344 5.380536e-01
345 6.658610e-01
346 6.719769e-01
347 6.755079e-01
348 6.755151e-01
349 6.775201e-01
350 6.775226e-01
351 6.775239e-01
352 6.775239e-01
353 3.650502e-01
354 5.838707e-01
355 7.362996e-01
356 7.449184e-01
357 8.436042e-01
358 8.473176e-01
359 8.494439e-01
360 8.494467e-01
361 9.098612e-01
362 9.113176e-01
363 9.121424e-01
364 9.121429e-01
365 9.126061e-01
366 9.126062e-01
367 9.126063e-01
368 9.126063e-01
369 9.481994e-01
370 9.487357e-01
371 9.490372e-01
372 9.490373e-01
373 9.492059e-01
374 9.492059e-01
375 9.492060e-01
376 9.492060e-01
377 9.493000e-01
378 9.493000e-01
379 9.493000e-01
380 9.493000e-01
381 9.493000e-01
382 9.493000e-01
383 9.493000e-01
384 9.493000e-01
385 9.481372e-01
386 8.944927e-01
387 8.104321e-01
388 3.490385e-01
389 2.040150e-01
390 0.000000e+00
391 3.187365e-01
392 3.566813e-01
393 1.065702e-01
394 3.840627e-01
395 5.833531e-01
396 5.979727e-01
397 7.302999e-01
398 7.368425e-01
399 7.406247e-01
400 7.406328e-01
401 3.434593e-01
402 5.001711e-01
403 6.054655e-01
404 6.096718e-01
405 6.759334e-01
406 6.776689e-01
407 6.786535e-01
408 6.786542e-01
409 7.184179e-01
410 7.190786e-01
411 7.194505e-01
412 7.194506e-01
413 7.196588e-01
414 7.196588e-01
415 7.196588e-01
416 7.196588e-01
417 1.595267e-01
418 2.351258e-01
419 2.830262e-01
420 2.839649e-01
421 0.000000e+00
422 3.621014e-04
423 5.652675e-04
424 5.653031e-04
425 0.000000e+00
426 1.319231e-04
427 2.056626e-04
428 2.056680e-04
429 2.467727e-04
430 2.467745e-04
431 2.467756e-04
432 2.467756e-04
433 0.000000e+00
434 4.640542e-05
435 7.228230e-05
436 7.228308e-05
437 8.668880e-05
438 8.668906e-05
439 8.668920e-05
440 8.668920e-05
441 9.470165e-05
442 9.470173e-05
443 9.470178e-05
444 9.470178e-05
445 9.470181e-05
446 9.470181e-05
447 9.470181e-05
448 9.470181e-05
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 1.726598e-04
453 0.000000e+00
454 6.337948e-05
455 9.874242e-05
456 9.874380e-05
457 0.000000e+00
458 2.239272e-05
459 3.486602e-05
460 3.486622e-05
461 4.180606e-05
462 4.180612e-05
463 4.180616e-05
464 4.180616e-05
465 0.000000e+00
466 7.735507e-06
467 1.203996e-05
468 1.203998e-05
469 1.443353e-05
470 1.443354e-05
471 1.443355e-05
472 1.443355e-05
473 1.576401e-05
474 1.576401e-05
475 1.576401e-05
476 1.576401e-05
477 1.576401e-05
478 1.576401e-05
479 1.576401e-05
480 1.576401e-05
481 0.000000e+00
482 2.638108e-06
483 4.105182e-06
484 4.105186e-06
485 4.920698e-06
486 4.920699e-06
487 4.920700e-06
488 4.920700e-06
489 5.373922e-06
490 5.373922e-06
491 5.373923e-06
492 5.373923e-06
493 5.373923e-06
494 5.373923e-06
495 5.373923e-06
496 5.373923e-06
497 5.625770e-06
498 5.625771e-06
499 5.625771e-06
500 5.625771e-06
501 5.625771e-06
502 5.625771e-06
503 5.625771e-06
504 5.625771e-06
505 5.625771e-06
506 5.625771e-06
507 5.625771e-06
508 5.625771e-06
509 5.625771e-06
510 5.625771e-06
511 5.625771e-06
512 5.625771e-06


==> figures/results_LB_proposed_n=512_SNR=0.5.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 1.000000e+00
9 1.000000e+00
10 1.000000e+00
11 1.000000e+00
12 1.000000e+00
13 1.000000e+00
14 1.000000e+00
15 1.000000e+00
16 9.999977e-01
17 9.999977e-01
18 9.999977e-01
19 9.999977e-01
20 9.999977e-01
21 9.999977e-01
22 9.999977e-01
23 9.999977e-01
24 9.999937e-01
25 9.999937e-01
26 9.999937e-01
27 9.999937e-01
28 9.999864e-01
29 9.999864e-01
30 9.999732e-01
31 9.999496e-01
32 9.932566e-01
33 9.932566e-01
34 9.932566e-01
35 9.932566e-01
36 9.932566e-01
37 9.932566e-01
38 9.932566e-01
39 9.932566e-01
40 9.932448e-01
41 9.932448e-01
42 9.932448e-01
43 9.932448e-01
44 9.932236e-01
45 9.932236e-01
46 9.931855e-01
47 9.931173e-01
48 9.812839e-01
49 9.812839e-01
50 9.812839e-01
51 9.812839e-01
52 9.812237e-01
53 9.812237e-01
54 9.811157e-01
55 9.809228e-01
56 9.602829e-01
57 9.602828e-01
58 9.599877e-01
59 9.594627e-01
60 9.242704e-01
61 9.229280e-01
62 8.650539e-01
63 7.748196e-01
64 1.298615e+00
65 1.298615e+00
66 1.298615e+00
67 1.298615e+00
68 1.298615e+00
69 1.298615e+00
70 1.298615e+00
71 1.298615e+00
72 1.298549e+00
73 1.298549e+00
74 1.298549e+00
75 1.298549e+00
76 1.298431e+00
77 1.298431e+00
78 1.298221e+00
79 1.297845e+00
80 1.268409e+00
81 1.268409e+00
82 1.268409e+00
83 1.268409e+00
84 1.268084e+00
85 1.268083e+00
86 1.267503e+00
87 1.266474e+00
88 1.216204e+00
89 1.216203e+00
90 1.214687e+00
91 1.212029e+00
92 1.129140e+00
93 1.122844e+00
94 9.931147e-01
95 8.037775e-01
96 1.153544e+00
97 1.153544e+00
98 1.153544e+00
99 1.153542e+00
100 1.152096e+00
101 1.152092e+00
102 1.149536e+00
103 1.145085e+00
104 1.036655e+00
105 1.036634e+00
106 1.030356e+00
107 1.019614e+00
108 8.490728e-01
109 8.259619e-01
110 5.755872e-01
111 2.370662e-01
112 4.349110e-01
113 4.347322e-01
114 4.149108e-01
115 3.822018e-01
116 8.548177e-02
117 2.210740e-02
118 6.163046e-01
119 1.073668e-01
120 2.040953e-01
121 7.501501e-02
122 5.188482e-01
123 8.630018e-01
124 9.075656e-01
125 1.152420e+00
126 1.174511e+00
127 1.187697e+00
128 1.187780e+00
129 1.187780e+00
130 1.187780e+00
131 1.187780e+00
132 1.187780e+00
133 1.187780e+00
134 1.187780e+00
135 1.187780e+00
136 1.187158e+00
137 1.187158e+00
138 1.187158e+00
139 1.187157e+00
140 1.186049e+00
141 1.186046e+00
142 1.184084e+00
143 1.180653e+00
144 1.085956e+00
145 1.085956e+00
146 1.085953e+00
147 1.085949e+00
148 1.083055e+00
149 1.083041e+00
150 1.077966e+00
151 1.069240e+00
152 9.158442e-01
153 9.157741e-01
154 9.037639e-01
155 8.835795e-01
156 6.494317e-01
157 6.083575e-01
158 2.773022e-01
159 8.477032e-01
160 9.847853e-01
161 9.847853e-01
162 9.847538e-01
163 9.846975e-01
164 9.740204e-01
165 9.738666e-01
166 9.555806e-01
167 9.253074e-01
168 6.395254e-01
169 6.388724e-01
170 5.993528e-01
171 5.362701e-01
172 1.313294e-01
173 1.822766e-02
174 0.000000e+00
175 3.726646e-01
176 4.254238e-01
177 4.219057e-01
178 3.259592e-01
179 1.819972e-01
180 5.998488e-01
181 3.708299e-01
182 6.714268e-01
183 8.897775e-01
184 9.073199e-01
185 5.514040e-01
186 7.362210e-01
187 8.625217e-01
188 8.684985e-01
189 9.490301e-01
190 9.515463e-01
191 9.529796e-01
192 9.529810e-01
193 9.529808e-01
194 9.525149e-01
195 9.516884e-01
196 9.069112e-01
197 9.048366e-01
198 8.320578e-01
199 7.204165e-01
200 1.197677e+00
201 1.190767e+00
202 1.054676e+00
203 8.569987e-01
204 1.195737e+00
205 8.978674e-01
206 1.129287e+00
207 1.291592e+00
208 1.301338e+00
209 1.276386e+00
210 1.016378e+00
211 6.666566e-01
212 8.560277e-01
213 3.852487e-01
214 5.001294e-01
215 5.751949e-01
216 5.773954e-01
217 0.000000e+00
218 5.946206e-02
219 9.658419e-02
220 9.716467e-02
221 1.193184e-01
222 1.195387e-01
223 1.196620e-01
224 1.196620e-01
225 4.051626e-02
226 0.000000e+00
227 0.000000e+00
228 7.838648e-02
229 4.112737e-01
230 4.528257e-01
231 4.782802e-01
232 4.785660e-01
233 7.063550e-01
234 7.254516e-01
235 7.367938e-01
236 7.368569e-01
237 7.434092e-01
238 7.434319e-01
239 7.434445e-01
240 7.434445e-01
241 8.887015e-01
242 8.965459e-01
243 9.010972e-01
244 9.011087e-01
245 9.037006e-01
246 9.037047e-01
247 9.037069e-01
248 9.037069e-01
249 9.051670e-01
250 9.051684e-01
251 9.051692e-01
252 9.051692e-01
253 9.051696e-01
254 9.051696e-01
255 9.051696e-01
256 9.051696e-01
257 9.051696e-01
258 9.051696e-01
259 9.051696e-01
260 9.051619e-01
261 9.051619e-01
262 9.051481e-01
263 9.051234e-01
264 8.982533e-01
265 8.982533e-01
266 8.982143e-01
267 8.981443e-01
268 8.861493e-01
269 8.859591e-01
270 8.654767e-01
271 8.317224e-01
272 5.304520e-01
273 5.304520e-01
274 5.302612e-01
275 5.299212e-01
276 5.019928e-01
277 5.011093e-01
278 4.547221e-01
279 3.813674e-01
280 0.000000e+00
281 0.000000e+00
282 0.000000e+00
283 0.000000e+00
284 4.281130e-01
285 2.071533e-01
286 5.170951e-01
287 7.432518e-01
288 7.620745e-01
289 7.620733e-01
290 7.607252e-01
291 7.583569e-01
292 6.803416e-01
293 6.746969e-01
294 5.520691e-01
295 3.721145e-01
296 7.347856e-01
297 7.180962e-01
298 5.051186e-01
299 2.109932e-01
300 4.457481e-01
301 3.505848e-02
302 1.833420e-01
303 2.824441e-01
304 2.861877e-01
305 2.354782e-01
306 0.000000e+00
307 0.000000e+00
308 1.167780e-01
309 0.000000e+00
310 6.544371e-02
311 1.065332e-01
312 1.072360e-01
313 3.987515e-01
314 4.302880e-01
315 4.493694e-01
316 4.495360e-01
317 4.606896e-01
318 4.607507e-01
319 4.607848e-01
320 4.607848e-01
321 4.607368e-01
322 4.509429e-01
323 4.343791e-01
324 2.222058e-01
325 1.878734e-01
326 0.000000e+00
327 0.000000e+00
328 1.552675e-01
329 7.733667e-02
330 0.000000e+00
331 0.000000e+00
332 7.960664e-02
333 0.000000e+00
334 4.228401e-02
335 6.820875e-02
336 6.850449e-02
337 0.000000e+00
338 0.000000e+00
339 2.862744e-01
340 3.166549e-01
341 5.150041e-01
342 5.294867e-01
343 5.380165e-01
344 5.380536e-01
345 6.658610e-01
346 6.719769e-01
347 6.755079e-01
348 6.755151e-01
349 6.775201e-01
350 6.775226e-01
351 6.775239e-01
352 6.775239e-01
353 3.650502e-01
354 5.838707e-01
355 7.362996e-01
356 7.449184e-01
357 8.436042e-01
358 8.473176e-01
359 8.494439e-01
360 8.494467e-01
361 9.098612e-01
362 9.113176e-01
363 9.121424e-01
364 9.121429e-01
365 9.126061e-01
366 9.126062e-01
367 9.126063e-01
368 9.126063e-01
369 9.481994e-01
370 9.487357e-01
371 9.490372e-01
372 9.490373e-01
373 9.492059e-01
374 9.492059e-01
375 9.492060e-01
376 9.492060e-01
377 9.493000e-01
378 9.493000e-01
379 9.493000e-01
380 9.493000e-01
381 9.493000e-01
382 9.493000e-01
383 9.493000e-01
384 9.493000e-01
385 9.481372e-01
386 8.944927e-01
387 8.104321e-01
388 3.490385e-01
389 2.040150e-01
390 0.000000e+00
391 3.187365e-01
392 3.566813e-01
393 1.065702e-01
394 3.840627e-01
395 5.833531e-01
396 5.979727e-01
397 7.302999e-01
398 7.368425e-01
399 7.406247e-01
400 7.406328e-01
401 3.434593e-01
402 5.001711e-01
403 6.054655e-01
404 6.096718e-01
405 6.759334e-01
406 6.776689e-01
407 6.786535e-01
408 6.786542e-01
409 7.184179e-01
410 7.190786e-01
411 7.194505e-01
412 7.194506e-01
413 7.196588e-01
414 7.196588e-01
415 7.196588e-01
416 7.196588e-01
417 1.595267e-01
418 2.351258e-01
419 2.830262e-01
420 2.839649e-01
421 3.128437e-01
422 3.132058e-01
423 3.134090e-01
424 3.134090e-01
425 3.302526e-01
426 3.303845e-01
427 3.304583e-01
428 3.304583e-01
429 3.304994e-01
430 3.304994e-01
431 3.304994e-01
432 3.304994e-01
433 3.401237e-01
434 3.401701e-01
435 3.401960e-01
436 3.401960e-01
437 3.402104e-01
438 3.402104e-01
439 3.402104e-01
440 3.402104e-01
441 3.402184e-01
442 3.402184e-01
443 3.402184e-01
444 3.402184e-01
445 3.402184e-01
446 3.402184e-01
447 3.402184e-01
448 3.402184e-01
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 1.726598e-04
453 0.000000e+00
454 6.337948e-05
455 9.874242e-05
456 9.874380e-05
457 0.000000e+00
458 2.239272e-05
459 3.486602e-05
460 3.486622e-05
461 4.180606e-05
462 4.180612e-05
463 4.180616e-05
464 4.180616e-05
465 0.000000e+00
466 7.735507e-06
467 1.203996e-05
468 1.203998e-05
469 1.443353e-05
470 1.443354e-05
471 1.443355e-05
472 1.443355e-05
473 1.576401e-05
474 1.576401e-05
475 1.576401e-05
476 1.576401e-05
477 1.576401e-05
478 1.576401e-05
479 1.576401e-05
480 1.576401e-05
481 0.000000e+00
482 2.638108e-06
483 4.105182e-06
484 4.105186e-06
485 4.920698e-06
486 4.920699e-06
487 4.920700e-06
488 4.920700e-06
489 5.373922e-06
490 5.373922e-06
491 5.373923e-06
492 5.373923e-06
493 5.373923e-06
494 5.373923e-06
495 5.373923e-06
496 5.373923e-06
497 5.625770e-06
498 5.625771e-06
499 5.625771e-06
500 5.625771e-06
501 5.625771e-06
502 5.625771e-06
503 5.625771e-06
504 5.625771e-06
505 5.625771e-06
506 5.625771e-06
507 5.625771e-06
508 5.625771e-06
509 5.625771e-06
510 5.625771e-06
511 5.625771e-06
512 5.625771e-06


==> figures/results_UB_df_RM_n=128_SNR=0.5.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 8.431560e-01
17 8.431560e-01
18 8.431560e-01
19 8.431560e-01
20 8.431560e-01
21 8.431560e-01
22 8.431560e-01
23 8.431560e-01
24 1.598895e+00
25 1.598895e+00
26 1.598895e+00
27 1.598895e+00
28 2.245128e+00
29 2.245128e+00
30 2.774733e+00
31 3.200719e+00
32 3.271169e+00
33 3.271169e+00
34 3.271169e+00
35 3.271169e+00
36 3.271169e+00
37 3.271169e+00
38 3.271169e+00
39 3.271169e+00
40 3.854874e+00
41 3.854874e+00
42 3.854874e+00
43 3.854874e+00
44 4.301621e+00
45 4.301621e+00
46 4.628752e+00
47 4.869413e+00
48 4.890745e+00
49 4.890745e+00
50 4.890745e+00
51 4.890745e+00
52 5.167472e+00
53 5.167472e+00
54 5.348231e+00
55 5.471465e+00
56 5.477164e+00
57 5.477164e+00
58 5.577639e+00
59 5.642598e+00
60 5.644269e+00
61 5.683995e+00
62 5.684655e+00
63 5.685026e+00
64 5.685026e+00
65 5.685026e+00
66 5.685026e+00
67 5.685026e+00
68 5.685026e+00
69 5.685026e+00
70 5.685026e+00
71 5.685026e+00
72 6.018771e+00
73 6.018771e+00
74 6.018771e+00
75 6.018771e+00
76 6.229275e+00
77 6.229275e+00
78 6.359484e+00
79 6.445477e+00
80 6.448329e+00
81 6.448329e+00
82 6.448329e+00
83 6.448329e+00
84 6.549803e+00
85 6.549803e+00
86 6.605517e+00
87 6.640170e+00
88 6.640680e+00
89 6.640680e+00
90 6.667056e+00
91 6.682902e+00
92 6.683019e+00
93 6.692239e+00
94 6.692282e+00
95 6.692306e+00
96 6.692306e+00
97 6.692306e+00
98 6.692306e+00
99 6.692306e+00
100 6.728265e+00
101 6.728265e+00
102 6.745695e+00
103 6.756017e+00
104 6.756070e+00
105 6.756070e+00
106 6.763525e+00
107 6.767845e+00
108 6.767856e+00
109 6.770315e+00
110 6.770318e+00
111 6.770320e+00
112 6.770320e+00
113 6.770320e+00
114 6.773230e+00
115 6.774890e+00
116 6.774892e+00
117 6.775828e+00
118 6.775829e+00
119 6.775829e+00
120 6.775829e+00
121 6.776354e+00
122 6.776354e+00
123 6.776354e+00
124 6.776354e+00
125 6.776354e+00
126 6.776354e+00
127 6.776354e+00
128 6.776354e+00


==> figures/results_UB_henry_propsed_df_RM_n=128_SNR=0.5_L=16192.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 1.000000e+00
9 1.000000e+00
10 1.000000e+00
11 1.000000e+00
12 1.000000e+00
13 1.000000e+00
14 1.000000e+00
15 1.000000e+00
16 1.843156e+00
17 1.843156e+00
18 1.843156e+00
19 1.843156e+00
20 1.843156e+00
21 1.843156e+00
22 1.843156e+00
23 1.843156e+00
24 2.598895e+00
25 2.598895e+00
26 2.598895e+00
27 2.598895e+00
28 3.245128e+00
29 3.245128e+00
30 3.245128e+00
31 3.671114e+00
32 3.741564e+00
33 3.741564e+00
34 3.741564e+00
35 3.741564e+00
36 3.741564e+00
37 3.741564e+00
38 3.741564e+00
39 3.741564e+00
40 3.741564e+00
41 3.741564e+00
42 3.741564e+00
43 3.741564e+00
44 4.188311e+00
45 4.188311e+00
46 4.515442e+00
47 4.756103e+00
48 4.777435e+00
49 4.777435e+00
50 4.777435e+00
51 4.777435e+00
52 5.054162e+00
53 5.054162e+00
54 5.234921e+00
55 5.358155e+00
56 5.363854e+00
57 5.863179e+00
58 5.963654e+00
59 6.028612e+00
60 6.030283e+00
61 6.070010e+00
62 6.070669e+00
63 6.071041e+00
64 6.071041e+00
65 6.071041e+00
66 6.071041e+00
67 6.071041e+00
68 6.071041e+00
69 6.071041e+00
70 6.071041e+00
71 6.071041e+00
72 6.404786e+00
73 6.404786e+00
74 6.404786e+00
75 6.404786e+00
76 6.615290e+00
77 6.615290e+00
78 6.745498e+00
79 6.831491e+00
80 6.834343e+00
81 6.834343e+00
82 6.834343e+00
83 6.834343e+00
84 6.935817e+00
85 6.935817e+00
86 6.991531e+00
87 7.026184e+00
88 7.026694e+00
89 7.026694e+00
90 7.053071e+00
91 7.068916e+00
92 7.069034e+00
93 7.078254e+00
94 7.078297e+00
95 7.078321e+00
96 7.078321e+00
97 7.078321e+00
98 7.078321e+00
99 7.078321e+00
100 7.114280e+00
101 7.114280e+00
102 7.131709e+00
103 7.142031e+00
104 7.142084e+00
105 7.142084e+00
106 7.149539e+00
107 7.153860e+00
108 7.153870e+00
109 7.156329e+00
110 7.156333e+00
111 7.156335e+00
112 7.156335e+00
113 7.156335e+00
114 7.159244e+00
115 7.160904e+00
116 7.160906e+00
117 7.161843e+00
118 7.161843e+00
119 7.161844e+00
120 7.161844e+00
121 7.162368e+00
122 7.162368e+00
123 7.162368e+00
124 7.162368e+00
125 7.162369e+00
126 7.162369e+00
127 7.162369e+00
128 7.162369e+00


==> figures/results_ql_RM_n=512.txt <==
index entropy
1 1.000000e-11
2 1.000000e-11
3 1.000000e-11
4 1.000000e-11
5 1.000000e-11
6 1.000000e-11
7 1.000000e-11
8 1.000000e-11
9 1.000000e-11
10 1.000000e-11
11 1.000000e-11
12 1.000000e-11
13 1.000000e-11
14 1.000000e-11
15 1.000000e-11
16 1.000000e-11
17 1.000000e-11
18 1.000000e-11
19 1.000000e-11
20 1.000000e-11
21 1.000000e-11
22 1.000000e-11
23 1.000000e-11
24 1.000000e-11
25 1.000000e-11
26 1.000000e-11
27 1.000000e-11
28 1.000000e-11
29 1.000000e-11
30 1.000000e-11
31 1.000000e-11
32 1.983767e-01
33 1.983767e-01
34 1.983767e-01
35 1.983767e-01
36 1.983767e-01
37 1.983767e-01
38 1.983767e-01
39 1.983767e-01
40 1.983766e-01
41 1.983766e-01
42 1.983766e-01
43 1.983766e-01
44 1.983764e-01
45 1.983764e-01
46 1.983760e-01
47 1.983753e-01
48 2.097571e+00
49 2.097571e+00
50 2.097571e+00
51 2.097571e+00
52 2.097570e+00
53 2.097570e+00
54 2.097569e+00
55 2.097567e+00
56 3.094358e+00
57 3.094358e+00
58 3.094353e+00
59 3.094344e+00
60 4.088023e+00
61 4.087985e+00
62 5.075710e+00
63 6.052479e+00
64 6.274572e+00
65 6.274572e+00
66 6.274572e+00
67 6.274572e+00
68 6.274572e+00
69 6.274572e+00
70 6.274572e+00
71 6.274572e+00
72 6.274571e+00
73 6.274571e+00
74 6.274571e+00
75 6.274571e+00
76 6.274568e+00
77 6.274568e+00
78 6.274561e+00
79 6.274549e+00
80 7.266393e+00
81 7.266393e+00
82 7.266393e+00
83 7.266393e+00
84 7.266381e+00
85 7.266381e+00
86 7.266357e+00
87 7.266309e+00
88 8.250673e+00
89 8.250673e+00
90 8.250586e+00
91 8.250412e+00
92 9.221525e+00
93 9.220952e+00
94 1.017077e+01
95 1.109073e+01
96 1.132408e+01
97 1.132408e+01
98 1.132408e+01
99 1.132408e+01
100 1.132396e+01
101 1.132396e+01
102 1.132371e+01
103 1.132323e+01
104 1.227389e+01
105 1.227389e+01
106 1.227310e+01
107 1.227155e+01
108 1.318938e+01
109 1.318508e+01
110 1.406102e+01
111 1.469928e+01
112 1.501044e+01
113 1.501044e+01
114 1.500682e+01
115 1.499973e+01
116 1.564964e+01
117 1.561499e+01
118 1.626840e+01
119 1.683590e+01
120 1.699289e+01
121 1.686524e+01
122 1.728640e+01
123 1.763607e+01
124 1.768930e+01
125 1.800008e+01
126 1.801408e+01
127 1.802176e+01
128 1.802179e+01
129 1.802179e+01
130 1.802179e+01
131 1.802179e+01
132 1.802179e+01
133 1.802179e+01
134 1.802179e+01
135 1.802179e+01
136 1.802175e+01
137 1.802175e+01
138 1.802175e+01
139 1.802175e+01
140 1.802166e+01
141 1.802166e+01
142 1.802150e+01
143 1.802117e+01
144 1.897086e+01
145 1.897086e+01
146 1.897086e+01
147 1.897086e+01
148 1.897025e+01
149 1.897025e+01
150 1.896906e+01
151 1.896671e+01
152 1.984021e+01
153 1.984021e+01
154 1.983662e+01
155 1.982970e+01
156 2.063538e+01
157 2.061867e+01
158 2.135986e+01
159 2.205523e+01
160 2.218005e+01
161 2.218005e+01
162 2.218005e+01
163 2.218005e+01
164 2.217775e+01
165 2.217775e+01
166 2.217327e+01
167 2.216475e+01
168 2.299357e+01
169 2.299350e+01
170 2.297086e+01
171 2.292992e+01
172 2.352594e+01
173 2.345551e+01
174 2.403695e+01
175 2.436961e+01
176 2.442193e+01
177 2.442122e+01
178 2.436396e+01
179 2.427036e+01
180 2.471445e+01
181 2.450254e+01
182 2.483738e+01
183 2.506092e+01
184 2.507229e+01
185 2.467701e+01
186 2.486901e+01
187 2.499959e+01
188 2.500250e+01
189 2.504942e+01
190 2.505034e+01
191 2.505081e+01
192 2.505081e+01
193 2.505081e+01
194 2.505076e+01
195 2.505067e+01
196 2.503151e+01
197 2.503119e+01
198 2.499349e+01
199 2.489510e+01
200 2.535975e+01
201 2.535753e+01
202 2.526143e+01
203 2.511454e+01
204 2.541628e+01
205 2.515127e+01
206 2.533940e+01
207 2.547075e+01
208 2.547673e+01
209 2.546073e+01
210 2.522196e+01
211 2.487309e+01
212 2.504528e+01
213 2.448113e+01
214 2.456602e+01
215 2.461737e+01
216 2.461818e+01
217 2.398841e+01
218 2.402076e+01
219 2.403660e+01
220 2.403669e+01
221 2.404511e+01
222 2.404514e+01
223 2.404515e+01
224 2.404515e+01
225 2.396643e+01
226 2.341433e+01
227 2.280601e+01
228 2.286047e+01
229 2.211031e+01
230 2.212745e+01
231 2.213676e+01
232 2.213680e+01
233 2.126844e+01
234 2.127480e+01
235 2.127814e+01
236 2.127815e+01
237 2.127986e+01
238 2.127986e+01
239 2.127986e+01
240 2.127986e+01
241 2.035638e+01
242 2.035838e+01
243 2.035940e+01
244 2.035940e+01
245 2.035992e+01
246 2.035992e+01
247 2.035992e+01
248 2.035992e+01
249 2.036018e+01
250 2.036018e+01
251 2.036018e+01
252 2.036018e+01
253 2.036018e+01
254 2.036018e+01
255 2.036018e+01
256 2.036018e+01
257 2.036018e+01
258 2.036018e+01
259 2.036018e+01
260 2.036018e+01
261 2.036018e+01
262 2.036018e+01
263 2.036018e+01
264 2.035812e+01
265 2.035812e+01
266 2.035811e+01
267 2.035811e+01
268 2.035405e+01
269 2.035403e+01
270 2.034617e+01
271 2.033142e+01
272 2.110714e+01
273 2.110714e+01
274 2.110712e+01
275 2.110709e+01
276 2.109555e+01
277 2.109543e+01
278 2.107376e+01
279 2.103511e+01
280 2.159527e+01
281 2.159432e+01
282 2.152767e+01
283 2.141877e+01
284 2.188325e+01
285 2.165305e+01
286 2.198741e+01
287 2.216163e+01
288 2.217277e+01
289 2.217277e+01
290 2.217245e+01
291 2.217181e+01
292 2.212111e+01
293 2.211908e+01
294 2.203181e+01
295 2.184955e+01
296 2.218836e+01
297 2.217868e+01
298 2.199592e+01
299 2.164466e+01
300 2.186202e+01
301 2.137995e+01
302 2.148537e+01
303 2.155044e+01
304 2.155173e+01
305 2.150042e+01
306 2.111276e+01
307 2.054846e+01
308 2.062572e+01
309 1.998436e+01
310 2.001753e+01
311 2.003346e+01
312 2.003355e+01
313 1.920864e+01
314 1.921992e+01
315 1.922593e+01
316 1.922594e+01
317 1.922905e+01
318 1.922905e+01
319 1.922905e+01
320 1.922905e+01
321 1.922904e+01
322 1.922279e+01
323 1.921099e+01
324 1.901127e+01
325 1.897613e+01
326 1.859332e+01
327 1.814477e+01
328 1.823853e+01
329 1.815232e+01
330 1.760230e+01
331 1.698591e+01
332 1.702378e+01
333 1.622610e+01
334 1.624115e+01
335 1.624924e+01
336 1.624926e+01
337 1.603875e+01
338 1.527495e+01
339 1.444261e+01
340 1.445193e+01
341 1.355730e+01
342 1.356069e+01
343 1.356245e+01
344 1.356245e+01
345 1.262275e+01
346 1.262380e+01
347 1.262434e+01
348 1.262434e+01
349 1.262461e+01
350 1.262461e+01
351 1.262461e+01
352 1.262461e+01
353 1.219231e+01
354 1.129862e+01
355 1.036473e+01
356 1.036609e+01
357 9.404399e+00
358 9.404824e+00
359 9.405039e+00
360 9.405039e+00
361 8.427309e+00
362 8.427429e+00
363 8.427489e+00
364 8.427489e+00
365 8.427520e+00
366 8.427520e+00
367 8.427520e+00
368 8.427520e+00
369 7.442621e+00
370 7.442653e+00
371 7.442669e+00
372 7.442669e+00
373 7.442677e+00
374 7.442677e+00
375 7.442677e+00
376 7.442677e+00
377 7.442681e+00
378 7.442681e+00
379 7.442681e+00
380 7.442681e+00
381 7.442681e+00
382 7.442681e+00
383 7.442681e+00
384 7.442681e+00
385 7.441655e+00
386 7.375663e+00
387 7.267584e+00
388 6.700228e+00
389 6.482917e+00
390 5.795486e+00
391 5.030325e+00
392 5.040499e+00
393 4.653787e+00
394 3.875608e+00
395 3.072622e+00
396 3.075088e+00
397 2.291189e+00
398 2.292051e+00
399 2.292490e+00
400 2.292490e+00
401 1.787727e+00
402 6.416625e-01
403 8.942255e-11
404 8.946325e-11
405 6.288711e-11
406 6.289541e-11
407 6.289959e-11
408 6.289959e-11
409 4.585491e-11
410 4.585655e-11
411 4.585737e-11
412 4.585737e-11
413 4.585778e-11
414 4.585778e-11
415 4.585778e-11
416 4.585778e-11
417 3.730962e-11
418 2.915112e-11
419 2.350821e-11
420 2.350933e-11
421 1.955866e-11
422 1.955892e-11
423 1.955904e-11
424 1.955904e-11
425 1.676234e-11
426 1.676239e-11
427 1.676242e-11
428 1.676242e-11
429 1.676244e-11
430 1.676244e-11
431 1.676244e-11
432 1.676244e-11
433 1.476540e-11
434 1.476541e-11
435 1.476542e-11
436 1.476542e-11
437 1.476542e-11
438 1.476542e-11
439 1.476542e-11
440 1.476542e-11
441 1.476542e-11
442 1.476542e-11
443 1.476542e-11
444 1.476542e-11
445 1.476542e-11
446 1.476542e-11
447 1.476542e-11
448 1.476542e-11
449 1.355021e-11
450 1.247005e-11
451 1.169234e-11
452 1.169239e-11
453 1.113870e-11
454 1.113871e-11
455 1.113872e-11
456 1.113872e-11
457 1.075048e-11
458 1.075049e-11
459 1.075049e-11
460 1.075049e-11
461 1.075049e-11
462 1.075049e-11
463 1.075049e-11
464 1.075049e-11
465 1.048344e-11
466 1.048344e-11
467 1.048344e-11
468 1.048344e-11
469 1.048344e-11
470 1.048344e-11
471 1.048344e-11
472 1.048344e-11
473 1.048344e-11
474 1.048344e-11
475 1.048344e-11
476 1.048344e-11
477 1.048344e-11
478 1.048344e-11
479 1.048344e-11
480 1.048344e-11
481 1.030388e-11
482 1.030388e-11
483 1.030388e-11
484 1.030388e-11
485 1.030388e-11
486 1.030388e-11
487 1.030388e-11
488 1.030388e-11
489 1.030388e-11
490 1.030388e-11
491 1.030388e-11
492 1.030388e-11
493 1.030388e-11
494 1.030388e-11
495 1.030388e-11
496 1.030388e-11
497 1.030388e-11
498 1.030388e-11
499 1.030388e-11
500 1.030388e-11
501 1.030388e-11
502 1.030388e-11
503 1.030388e-11
504 1.030388e-11
505 1.030388e-11
506 1.030388e-11
507 1.030388e-11
508 1.030388e-11
509 1.030388e-11
510 1.030388e-11
511 1.030388e-11
512 1.030388e-11


==> figures/results_qm_RM_n=2048.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 0.000000e+00
33 0.000000e+00
34 0.000000e+00
35 0.000000e+00
36 0.000000e+00
37 0.000000e+00
38 0.000000e+00
39 0.000000e+00
40 0.000000e+00
41 0.000000e+00
42 0.000000e+00
43 0.000000e+00
44 0.000000e+00
45 0.000000e+00
46 0.000000e+00
47 0.000000e+00
48 0.000000e+00
49 0.000000e+00
50 0.000000e+00
51 0.000000e+00
52 0.000000e+00
53 0.000000e+00
54 0.000000e+00
55 0.000000e+00
56 0.000000e+00
57 0.000000e+00
58 0.000000e+00
59 0.000000e+00
60 0.000000e+00
61 0.000000e+00
62 0.000000e+00
63 0.000000e+00
64 9.999999e-01
65 9.999999e-01
66 9.999999e-01
67 9.999999e-01
68 9.999999e-01
69 9.999999e-01
70 9.999999e-01
71 9.999999e-01
72 9.999999e-01
73 9.999999e-01
74 9.999999e-01
75 9.999999e-01
76 9.999999e-01
77 9.999999e-01
78 9.999999e-01
79 9.999999e-01
80 9.999999e-01
81 9.999999e-01
82 9.999999e-01
83 9.999999e-01
84 9.999999e-01
85 9.999999e-01
86 9.999999e-01
87 9.999999e-01
88 9.999999e-01
89 9.999999e-01
90 9.999999e-01
91 9.999999e-01
92 9.999999e-01
93 9.999999e-01
94 9.999999e-01
95 9.999999e-01
96 2.000000e+00
97 2.000000e+00
98 2.000000e+00
99 2.000000e+00
100 2.000000e+00
101 2.000000e+00
102 2.000000e+00
103 2.000000e+00
104 2.000000e+00
105 2.000000e+00
106 2.000000e+00
107 2.000000e+00
108 2.000000e+00
109 2.000000e+00
110 2.000000e+00
111 2.000000e+00
112 3.000000e+00
113 3.000000e+00
114 3.000000e+00
115 3.000000e+00
116 3.000000e+00
117 3.000000e+00
118 3.000000e+00
119 3.000000e+00
120 3.999999e+00
121 3.999999e+00
122 3.999999e+00
123 3.999999e+00
124 4.999998e+00
125 4.999998e+00
126 5.999997e+00
127 6.999993e+00
128 7.996340e+00
129 7.996340e+00
130 7.996340e+00
131 7.996340e+00
132 7.996340e+00
133 7.996340e+00
134 7.996340e+00
135 7.996340e+00
136 7.996340e+00
137 7.996340e+00
138 7.996340e+00
139 7.996340e+00
140 7.996340e+00
141 7.996340e+00
142 7.996340e+00
143 7.996340e+00
144 7.996340e+00
145 7.996340e+00
146 7.996340e+00
147 7.996340e+00
148 7.996340e+00
149 7.996340e+00
150 7.996340e+00
151 7.996340e+00
152 7.996340e+00
153 7.996340e+00
154 7.996340e+00
155 7.996340e+00
156 7.996340e+00
157 7.996340e+00
158 7.996340e+00
159 7.996340e+00
160 8.996339e+00
161 8.996339e+00
162 8.996339e+00
163 8.996339e+00
164 8.996339e+00
165 8.996339e+00
166 8.996339e+00
167 8.996339e+00
168 8.996339e+00
169 8.996339e+00
170 8.996339e+00
171 8.996339e+00
172 8.996339e+00
173 8.996339e+00
174 8.996339e+00
175 8.996339e+00
176 9.996338e+00
177 9.996338e+00
178 9.996338e+00
179 9.996338e+00
180 9.996338e+00
181 9.996338e+00
182 9.996338e+00
183 9.996338e+00
184 1.099634e+01
185 1.099634e+01
186 1.099634e+01
187 1.099634e+01
188 1.199633e+01
189 1.199633e+01
190 1.299633e+01
191 1.399631e+01
192 1.498906e+01
193 1.498906e+01
194 1.498906e+01
195 1.498906e+01
196 1.498906e+01
197 1.498906e+01
198 1.498906e+01
199 1.498906e+01
200 1.498906e+01
201 1.498906e+01
202 1.498906e+01
203 1.498906e+01
204 1.498906e+01
205 1.498906e+01
206 1.498906e+01
207 1.498906e+01
208 1.598905e+01
209 1.598905e+01
210 1.598905e+01
211 1.598905e+01
212 1.598905e+01
213 1.598905e+01
214 1.598905e+01
215 1.598905e+01
216 1.698905e+01
217 1.698905e+01
218 1.698905e+01
219 1.698905e+01
220 1.798904e+01
221 1.798904e+01
222 1.898901e+01
223 1.998896e+01
224 2.097465e+01
225 2.097465e+01
226 2.097465e+01
227 2.097465e+01
228 2.097465e+01
229 2.097465e+01
230 2.097465e+01
231 2.097465e+01
232 2.197462e+01
233 2.197462e+01
234 2.197462e+01
235 2.197462e+01
236 2.297458e+01
237 2.297458e+01
238 2.397448e+01
239 2.497428e+01
240 2.594644e+01
241 2.594644e+01
242 2.594644e+01
243 2.594644e+01
244 2.694626e+01
245 2.694626e+01
246 2.794590e+01
247 2.894518e+01
248 2.989237e+01
249 2.989237e+01
250 3.089113e+01
251 3.188872e+01
252 3.279293e+01
253 3.378581e+01
254 3.462418e+01
255 3.537759e+01
256 3.563102e+01
257 3.563102e+01
258 3.563102e+01
259 3.563102e+01
260 3.563102e+01
261 3.563102e+01
262 3.563102e+01
263 3.563102e+01
264 3.563102e+01
265 3.563102e+01
266 3.563102e+01
267 3.563102e+01
268 3.563102e+01
269 3.563102e+01
270 3.563102e+01
271 3.563102e+01
272 3.563102e+01
273 3.563102e+01
274 3.563102e+01
275 3.563102e+01
276 3.563102e+01
277 3.563102e+01
278 3.563102e+01
279 3.563102e+01
280 3.563102e+01
281 3.563102e+01
282 3.563102e+01
283 3.563102e+01
284 3.563102e+01
285 3.563102e+01
286 3.563102e+01
287 3.563102e+01
288 3.663101e+01
289 3.663101e+01
290 3.663101e+01
291 3.663101e+01
292 3.663101e+01
293 3.663101e+01
294 3.663101e+01
295 3.663101e+01
296 3.663101e+01
297 3.663101e+01
298 3.663101e+01
299 3.663101e+01
300 3.663101e+01
301 3.663101e+01
302 3.663101e+01
303 3.663101e+01
304 3.763100e+01
305 3.763100e+01
306 3.763100e+01
307 3.763100e+01
308 3.763100e+01
309 3.763100e+01
310 3.763100e+01
311 3.763100e+01
312 3.863098e+01
313 3.863098e+01
314 3.863098e+01
315 3.863098e+01
316 3.963095e+01
317 3.963095e+01
318 4.063087e+01
319 4.163071e+01
320 4.260579e+01
321 4.260579e+01
322 4.260579e+01
323 4.260579e+01
324 4.260579e+01
325 4.260579e+01
326 4.260579e+01
327 4.260579e+01
328 4.260579e+01
329 4.260579e+01
330 4.260579e+01
331 4.260579e+01
332 4.260579e+01
333 4.260579e+01
334 4.260579e+01
335 4.260579e+01
336 4.360575e+01
337 4.360575e+01
338 4.360575e+01
339 4.360575e+01
340 4.360575e+01
341 4.360575e+01
342 4.360575e+01
343 4.360575e+01
344 4.460568e+01
345 4.460568e+01
346 4.460568e+01
347 4.460568e+01
348 4.560552e+01
349 4.560552e+01
350 4.660522e+01
351 4.760462e+01
352 4.855633e+01
353 4.855633e+01
354 4.855633e+01
355 4.855633e+01
356 4.855633e+01
357 4.855633e+01
358 4.855633e+01
359 4.855633e+01
360 4.955605e+01
361 4.955605e+01
362 4.955605e+01
363 4.955605e+01
364 5.055548e+01
365 5.055548e+01
366 5.155437e+01
367 5.255221e+01
368 5.346126e+01
369 5.346126e+01
370 5.346126e+01
371 5.346125e+01
372 5.445932e+01
373 5.445932e+01
374 5.545555e+01
375 5.644832e+01
376 5.728548e+01
377 5.728545e+01
378 5.827413e+01
379 5.925311e+01
380 5.998412e+01
381 6.093380e+01
382 6.153548e+01
383 6.201285e+01
384 6.208962e+01
385 6.208962e+01
386 6.208962e+01
387 6.208962e+01
388 6.208962e+01
389 6.208962e+01
390 6.208962e+01
391 6.208962e+01
392 6.208962e+01
393 6.208962e+01
394 6.208962e+01
395 6.208962e+01
396 6.208962e+01
397 6.208962e+01
398 6.208962e+01
399 6.208962e+01
400 6.308926e+01
401 6.308926e+01
402 6.308926e+01
403 6.308926e+01
404 6.308926e+01
405 6.308926e+01
406 6.308926e+01
407 6.308926e+01
408 6.408856e+01
409 6.408856e+01
410 6.408856e+01
411 6.408856e+01
412 6.508716e+01
413 6.508716e+01
414 6.608441e+01
415 6.707912e+01
416 6.793893e+01
417 6.793893e+01
418 6.793893e+01
419 6.793893e+01
420 6.793893e+01
421 6.793893e+01
422 6.793893e+01
423 6.793893e+01
424 6.893646e+01
425 6.893646e+01
426 6.893646e+01
427 6.893645e+01
428 6.993161e+01
429 6.993159e+01
430 7.092224e+01
431 7.190477e+01
432 7.265788e+01
433 7.265788e+01
434 7.265785e+01
435 7.265779e+01
436 7.364287e+01
437 7.364267e+01
438 7.461466e+01
439 7.556474e+01
440 7.616780e+01
441 7.616655e+01
442 7.709701e+01
443 7.798081e+01
444 7.841524e+01
445 7.920223e+01
446 7.949217e+01
447 7.968722e+01
448 7.969779e+01
449 7.969779e+01
450 7.969779e+01
451 7.969779e+01
452 7.969777e+01
453 7.969777e+01
454 7.969775e+01
455 7.969769e+01
456 8.068301e+01
457 8.068301e+01
458 8.068291e+01
459 8.068272e+01
460 8.165473e+01
461 8.165405e+01
462 8.260281e+01
463 8.351503e+01
464 8.401026e+01
465 8.401026e+01
466 8.400953e+01
467 8.400810e+01
468 8.493397e+01
469 8.492960e+01
470 8.580174e+01
471 8.660091e+01
472 8.690546e+01
473 8.688748e+01
474 8.763728e+01
475 8.827934e+01
476 8.844071e+01
477 8.893310e+01
478 8.901577e+01
479 8.906380e+01
480 8.906439e+01
481 8.906438e+01
482 8.905723e+01
483 8.904374e+01
484 8.982497e+01
485 8.979095e+01
486 9.045611e+01
487 9.100119e+01
488 9.110715e+01
489 9.101266e+01
490 9.149238e+01
491 9.185003e+01
492 9.188945e+01
493 9.212594e+01
494 9.214186e+01
495 9.215036e+01
496 9.215037e+01
497 9.192146e+01
498 9.219348e+01
499 9.237455e+01
500 9.238358e+01
501 9.249218e+01
502 9.249530e+01
503 9.249690e+01
504 9.249690e+01
505 9.255725e+01
506 9.255818e+01
507 9.255866e+01
508 9.255866e+01
509 9.255890e+01
510 9.255890e+01
511 9.255890e+01
512 9.255890e+01
513 9.255890e+01
514 9.255890e+01
515 9.255890e+01
516 9.255890e+01
517 9.255890e+01
518 9.255890e+01
519 9.255890e+01
520 9.255890e+01
521 9.255890e+01
522 9.255890e+01
523 9.255890e+01
524 9.255890e+01
525 9.255890e+01
526 9.255890e+01
527 9.255890e+01
528 9.255890e+01
529 9.255890e+01
530 9.255890e+01
531 9.255890e+01
532 9.255890e+01
533 9.255890e+01
534 9.255890e+01
535 9.255890e+01
536 9.255890e+01
537 9.255890e+01
538 9.255890e+01
539 9.255890e+01
540 9.255890e+01
541 9.255890e+01
542 9.255890e+01
543 9.255890e+01
544 9.355873e+01
545 9.355873e+01
546 9.355873e+01
547 9.355873e+01
548 9.355873e+01
549 9.355873e+01
550 9.355873e+01
551 9.355873e+01
552 9.355873e+01
553 9.355873e+01
554 9.355873e+01
555 9.355873e+01
556 9.355873e+01
557 9.355873e+01
558 9.355873e+01
559 9.355873e+01
560 9.455840e+01
561 9.455840e+01
562 9.455840e+01
563 9.455840e+01
564 9.455840e+01
565 9.455840e+01
566 9.455840e+01
567 9.455840e+01
568 9.555773e+01
569 9.555773e+01
570 9.555773e+01
571 9.555773e+01
572 9.655641e+01
573 9.655641e+01
574 9.755382e+01
575 9.854881e+01
576 9.941234e+01
577 9.941234e+01
578 9.941234e+01
579 9.941234e+01
580 9.941234e+01
581 9.941234e+01
582 9.941234e+01
583 9.941234e+01
584 9.941234e+01
585 9.941234e+01
586 9.941234e+01
587 9.941234e+01
588 9.941234e+01
589 9.941234e+01
590 9.941234e+01
591 9.941234e+01
592 1.004111e+02
593 1.004111e+02
594 1.004111e+02
595 1.004111e+02
596 1.004111e+02
597 1.004111e+02
598 1.004111e+02
599 1.004111e+02
600 1.014087e+02
601 1.014087e+02
602 1.014087e+02
603 1.014087e+02
604 1.024040e+02
605 1.024039e+02
606 1.033948e+02
607 1.043777e+02
608 1.051331e+02
609 1.051331e+02
610 1.051331e+02
611 1.051331e+02
612 1.051331e+02
613 1.051331e+02
614 1.051331e+02
615 1.051330e+02
616 1.061250e+02
617 1.061250e+02
618 1.061250e+02
619 1.061249e+02
620 1.071094e+02
621 1.071092e+02
622 1.080802e+02
623 1.090285e+02
624 1.096255e+02
625 1.096255e+02
626 1.096253e+02
627 1.096248e+02
628 1.105812e+02
629 1.105796e+02
630 1.115016e+02
631 1.123725e+02
632 1.127831e+02
633 1.127755e+02
634 1.136084e+02
635 1.143545e+02
636 1.146007e+02
637 1.152077e+02
638 1.153469e+02
639 1.154317e+02
640 1.154336e+02
641 1.154336e+02
642 1.154336e+02
643 1.154336e+02
644 1.154336e+02
645 1.154336e+02
646 1.154336e+02
647 1.154336e+02
648 1.154336e+02
649 1.154336e+02
650 1.154336e+02
651 1.154336e+02
652 1.154336e+02
653 1.154336e+02
654 1.154336e+02
655 1.154335e+02
656 1.164251e+02
657 1.164251e+02
658 1.164251e+02
659 1.164251e+02
660 1.164251e+02
661 1.164251e+02
662 1.164250e+02
663 1.164249e+02
664 1.174085e+02
665 1.174085e+02
666 1.174083e+02
667 1.174081e+02
668 1.183767e+02
669 1.183759e+02
670 1.193188e+02
671 1.202218e+02
672 1.206959e+02
673 1.206959e+02
674 1.206959e+02
675 1.206959e+02
676 1.206957e+02
677 1.206957e+02
678 1.206954e+02
679 1.206948e+02
680 1.216463e+02
681 1.216463e+02
682 1.216452e+02
683 1.216432e+02
684 1.225547e+02
685 1.225486e+02
686 1.233983e+02
687 1.241668e+02
688 1.244360e+02
689 1.244360e+02
690 1.244301e+02
691 1.244190e+02
692 1.252192e+02
693 1.251906e+02
694 1.258807e+02
695 1.264536e+02
696 1.265737e+02
697 1.264911e+02
698 1.269989e+02
699 1.273830e+02
700 1.274293e+02
701 1.276868e+02
702 1.277060e+02
703 1.277162e+02
704 1.277163e+02
705 1.277163e+02
706 1.277163e+02
707 1.277163e+02
708 1.277139e+02
709 1.277139e+02
710 1.277094e+02
711 1.277008e+02
712 1.285240e+02
713 1.285239e+02
714 1.285106e+02
715 1.284860e+02
716 1.291968e+02
717 1.291390e+02
718 1.297161e+02
719 1.301683e+02
720 1.302358e+02
721 1.302352e+02
722 1.301846e+02
723 1.300980e+02
724 1.305959e+02
725 1.304281e+02
726 1.307767e+02
727 1.310192e+02
728 1.310360e+02
729 1.307228e+02
730 1.309168e+02
731 1.310397e+02
732 1.310438e+02
733 1.311148e+02
734 1.311161e+02
735 1.311168e+02
736 1.311168e+02
737 1.311084e+02
738 1.309336e+02
739 1.306697e+02
740 1.309061e+02
741 1.305014e+02
742 1.306337e+02
743 1.307139e+02
744 1.307156e+02
745 1.301400e+02
746 1.301982e+02
747 1.302312e+02
748 1.302315e+02
749 1.302492e+02
750 1.302492e+02
751 1.302493e+02
752 1.302493e+02
753 1.295167e+02
754 1.295374e+02
755 1.295486e+02
756 1.295486e+02
757 1.295544e+02
758 1.295544e+02
759 1.295544e+02
760 1.295544e+02
761 1.295574e+02
762 1.295574e+02
763 1.295574e+02
764 1.295574e+02
765 1.295574e+02
766 1.295574e+02
767 1.295574e+02
768 1.295574e+02
769 1.295574e+02
770 1.295574e+02
771 1.295574e+02
772 1.295574e+02
773 1.295574e+02
774 1.295574e+02
775 1.295574e+02
776 1.295572e+02
777 1.295572e+02
778 1.295572e+02
779 1.295572e+02
780 1.295568e+02
781 1.295568e+02
782 1.295561e+02
783 1.295546e+02
784 1.304799e+02
785 1.304799e+02
786 1.304799e+02
787 1.304799e+02
788 1.304786e+02
789 1.304786e+02
790 1.304760e+02
791 1.304711e+02
792 1.313355e+02
793 1.313355e+02
794 1.313276e+02
795 1.313128e+02
796 1.320843e+02
797 1.320473e+02
798 1.326998e+02
799 1.332310e+02
800 1.333304e+02
801 1.333304e+02
802 1.333304e+02
803 1.333304e+02
804 1.333227e+02
805 1.333226e+02
806 1.333079e+02
807 1.332807e+02
808 1.339784e+02
809 1.339780e+02
810 1.339386e+02
811 1.338699e+02
812 1.344143e+02
813 1.342757e+02
814 1.346699e+02
815 1.349509e+02
816 1.349740e+02
817 1.349702e+02
818 1.348502e+02
819 1.346604e+02
820 1.349789e+02
821 1.346645e+02
822 1.348575e+02
823 1.349797e+02
824 1.349837e+02
825 1.344979e+02
826 1.345897e+02
827 1.346435e+02
828 1.346442e+02
829 1.346737e+02
830 1.346739e+02
831 1.346740e+02
832 1.346740e+02
833 1.346740e+02
834 1.346737e+02
835 1.346730e+02
836 1.346208e+02
837 1.346185e+02
838 1.345262e+02
839 1.343759e+02
840 1.347509e+02
841 1.347407e+02
842 1.345485e+02
843 1.342623e+02
844 1.344786e+02
845 1.340483e+02
846 1.341667e+02
847 1.342377e+02
848 1.342390e+02
849 1.341921e+02
850 1.338057e+02
851 1.332956e+02
852 1.333773e+02
853 1.327240e+02
854 1.327608e+02
855 1.327811e+02
856 1.327812e+02
857 1.319993e+02
858 1.320127e+02
859 1.320198e+02
860 1.320198e+02
861 1.320235e+02
862 1.320235e+02
863 1.320235e+02
864 1.320235e+02
865 1.318651e+02
866 1.312276e+02
867 1.304816e+02
868 1.305002e+02
869 1.296591e+02
870 1.296660e+02
871 1.296696e+02
872 1.296696e+02
873 1.287604e+02
874 1.287626e+02
875 1.287637e+02
876 1.287637e+02
877 1.287643e+02
878 1.287643e+02
879 1.287643e+02
880 1.287643e+02
881 1.278132e+02
882 1.278138e+02
883 1.278141e+02
884 1.278141e+02
885 1.278143e+02
886 1.278143e+02
887 1.278143e+02
888 1.278143e+02
889 1.278144e+02
890 1.278144e+02
891 1.278144e+02
892 1.278144e+02
893 1.278144e+02
894 1.278144e+02
895 1.278144e+02
896 1.278144e+02
897 1.278143e+02
898 1.278049e+02
899 1.277873e+02
900 1.275395e+02
901 1.274964e+02
902 1.271244e+02
903 1.266294e+02
904 1.267173e+02
905 1.266038e+02
906 1.260435e+02
907 1.253646e+02
908 1.253956e+02
909 1.246039e+02
910 1.246161e+02
911 1.246225e+02
912 1.246225e+02
913 1.243633e+02
914 1.236042e+02
915 1.227616e+02
916 1.227684e+02
917 1.218614e+02
918 1.218637e+02
919 1.218648e+02
920 1.218648e+02
921 1.209160e+02
922 1.209167e+02
923 1.209170e+02
924 1.209170e+02
925 1.209172e+02
926 1.209172e+02
927 1.209172e+02
928 1.209172e+02
929 1.204538e+02
930 1.195557e+02
931 1.186160e+02
932 1.186169e+02
933 1.176501e+02
934 1.176504e+02
935 1.176505e+02
936 1.176505e+02
937 1.166680e+02
938 1.166681e+02
939 1.166681e+02
940 1.166681e+02
941 1.166682e+02
942 1.166682e+02
943 1.166682e+02
944 1.166682e+02
945 1.156771e+02
946 1.156772e+02
947 1.156772e+02
948 1.156772e+02
949 1.156772e+02
950 1.156772e+02
951 1.156772e+02
952 1.156772e+02
953 1.156772e+02
954 1.156772e+02
955 1.156772e+02
956 1.156772e+02
957 1.156772e+02
958 1.156772e+02
959 1.156772e+02
960 1.156772e+02
961 1.150160e+02
962 1.140509e+02
963 1.130702e+02
964 1.130703e+02
965 1.120804e+02
966 1.120804e+02
967 1.120804e+02
968 1.120804e+02
969 1.110856e+02
970 1.110856e+02
971 1.110856e+02
972 1.110856e+02
973 1.110856e+02
974 1.110856e+02
975 1.110856e+02
976 1.110856e+02
977 1.100883e+02
978 1.100883e+02
979 1.100883e+02
980 1.100883e+02
981 1.100883e+02
982 1.100883e+02
983 1.100883e+02
984 1.100883e+02
985 1.100883e+02
986 1.100883e+02
987 1.100883e+02
988 1.100883e+02
989 1.100883e+02
990 1.100883e+02
991 1.100883e+02
992 1.100883e+02
993 1.090896e+02
994 1.090896e+02
995 1.090896e+02
996 1.090896e+02
997 1.090896e+02
998 1.090896e+02
999 1.090896e+02
1000 1.090896e+02
1001 1.090896e+02
1002 1.090896e+02
1003 1.090896e+02
1004 1.090896e+02
1005 1.090896e+02
1006 1.090896e+02
1007 1.090896e+02
1008 1.090896e+02
1009 1.090896e+02
1010 1.090896e+02
1011 1.090896e+02
1012 1.090896e+02
1013 1.090896e+02
1014 1.090896e+02
1015 1.090896e+02
1016 1.090896e+02
1017 1.090896e+02
1018 1.090896e+02
1019 1.090896e+02
1020 1.090896e+02
1021 1.090896e+02
1022 1.090896e+02
1023 1.090896e+02
1024 1.090896e+02
1025 1.090896e+02
1026 1.090896e+02
1027 1.090896e+02
1028 1.090896e+02
1029 1.090896e+02
1030 1.090896e+02
1031 1.090896e+02
1032 1.090896e+02
1033 1.090896e+02
1034 1.090896e+02
1035 1.090896e+02
1036 1.090896e+02
1037 1.090896e+02
1038 1.090896e+02
1039 1.090896e+02
1040 1.090896e+02
1041 1.090896e+02
1042 1.090896e+02
1043 1.090896e+02
1044 1.090896e+02
1045 1.090896e+02
1046 1.090896e+02
1047 1.090896e+02
1048 1.090896e+02
1049 1.090896e+02
1050 1.090896e+02
1051 1.090896e+02
1052 1.090896e+02
1053 1.090896e+02
1054 1.090896e+02
1055 1.090896e+02
1056 1.100823e+02
1057 1.100823e+02
1058 1.100823e+02
1059 1.100823e+02
1060 1.100823e+02
1061 1.100823e+02
1062 1.100823e+02
1063 1.100823e+02
1064 1.100822e+02
1065 1.100822e+02
1066 1.100822e+02
1067 1.100822e+02
1068 1.100822e+02
1069 1.100822e+02
1070 1.100822e+02
1071 1.100822e+02
1072 1.110678e+02
1073 1.110678e+02
1074 1.110678e+02
1075 1.110678e+02
1076 1.110677e+02
1077 1.110677e+02
1078 1.110676e+02
1079 1.110674e+02
1080 1.120397e+02
1081 1.120397e+02
1082 1.120394e+02
1083 1.120387e+02
1084 1.129868e+02
1085 1.129846e+02
1086 1.138929e+02
1087 1.147436e+02
1088 1.151200e+02
1089 1.151200e+02
1090 1.151200e+02
1091 1.151200e+02
1092 1.151200e+02
1093 1.151200e+02
1094 1.151200e+02
1095 1.151200e+02
1096 1.151199e+02
1097 1.151199e+02
1098 1.151199e+02
1099 1.151199e+02
1100 1.151198e+02
1101 1.151198e+02
1102 1.151196e+02
1103 1.151190e+02
1104 1.160744e+02
1105 1.160744e+02
1106 1.160744e+02
1107 1.160744e+02
1108 1.160740e+02
1109 1.160740e+02
1110 1.160730e+02
1111 1.160712e+02
1112 1.169881e+02
1113 1.169881e+02
1114 1.169851e+02
1115 1.169793e+02
1116 1.178329e+02
1117 1.178169e+02
1118 1.185806e+02
1119 1.192393e+02
1120 1.194122e+02
1121 1.194122e+02
1122 1.194122e+02
1123 1.194122e+02
1124 1.194090e+02
1125 1.194090e+02
1126 1.194030e+02
1127 1.193915e+02
1128 1.201890e+02
1129 1.201889e+02
1130 1.201714e+02
1131 1.201395e+02
1132 1.208142e+02
1133 1.207419e+02
1134 1.212764e+02
1135 1.216862e+02
1136 1.217400e+02
1137 1.217390e+02
1138 1.216760e+02
1139 1.215699e+02
1140 1.220245e+02
1141 1.218266e+02
1142 1.221348e+02
1143 1.223443e+02
1144 1.223566e+02
1145 1.220043e+02
1146 1.221695e+02
1147 1.222721e+02
1148 1.222749e+02
1149 1.223334e+02
1150 1.223343e+02
1151 1.223347e+02
1152 1.223347e+02
1153 1.223347e+02
1154 1.223347e+02
1155 1.223347e+02
1156 1.223347e+02
1157 1.223347e+02
1158 1.223347e+02
1159 1.223347e+02
1160 1.223335e+02
1161 1.223335e+02
1162 1.223335e+02
1163 1.223335e+02
1164 1.223310e+02
1165 1.223310e+02
1166 1.223261e+02
1167 1.223169e+02
1168 1.231338e+02
1169 1.231338e+02
1170 1.231338e+02
1171 1.231338e+02
1172 1.231258e+02
1173 1.231257e+02
1174 1.231105e+02
1175 1.230824e+02
1176 1.237757e+02
1177 1.237753e+02
1178 1.237347e+02
1179 1.236640e+02
1180 1.242030e+02
1181 1.240613e+02
1182 1.244500e+02
1183 1.247264e+02
1184 1.247487e+02
1185 1.247487e+02
1186 1.247485e+02
1187 1.247481e+02
1188 1.247114e+02
1189 1.247102e+02
1190 1.246438e+02
1191 1.245323e+02
1192 1.249761e+02
1193 1.249703e+02
1194 1.248242e+02
1195 1.245984e+02
1196 1.248738e+02
1197 1.245144e+02
1198 1.246747e+02
1199 1.247740e+02
1200 1.247766e+02
1201 1.247460e+02
1202 1.244268e+02
1203 1.239893e+02
1204 1.241039e+02
1205 1.235173e+02
1206 1.235721e+02
1207 1.236030e+02
1208 1.236032e+02
1209 1.228719e+02
1210 1.228929e+02
1211 1.229042e+02
1212 1.229042e+02
1213 1.229101e+02
1214 1.229101e+02
1215 1.229101e+02
1216 1.229101e+02
1217 1.229101e+02
1218 1.229062e+02
1219 1.228989e+02
1220 1.227349e+02
1221 1.227152e+02
1222 1.224540e+02
1223 1.220831e+02
1224 1.222359e+02
1225 1.221745e+02
1226 1.217401e+02
1227 1.211806e+02
1228 1.212442e+02
1229 1.205483e+02
1230 1.205757e+02
1231 1.205907e+02
1232 1.205908e+02
1233 1.204205e+02
1234 1.197655e+02
1235 1.190049e+02
1236 1.190213e+02
1237 1.181698e+02
1238 1.181758e+02
1239 1.181789e+02
1240 1.181789e+02
1241 1.172634e+02
1242 1.172652e+02
1243 1.172662e+02
1244 1.172662e+02
1245 1.172667e+02
1246 1.172667e+02
1247 1.172667e+02
1248 1.172667e+02
1249 1.169081e+02
1250 1.160690e+02
1251 1.151686e+02
1252 1.151713e+02
1253 1.142279e+02
1254 1.142287e+02
1255 1.142292e+02
1256 1.142292e+02
1257 1.132596e+02
1258 1.132598e+02
1259 1.132599e+02
1260 1.132599e+02
1261 1.132600e+02
1262 1.132600e+02
1263 1.132600e+02
1264 1.132600e+02
1265 1.122758e+02
1266 1.122759e+02
1267 1.122759e+02
1268 1.122759e+02
1269 1.122759e+02
1270 1.122759e+02
1271 1.122759e+02
1272 1.122759e+02
1273 1.122759e+02
1274 1.122759e+02
1275 1.122759e+02
1276 1.122759e+02
1277 1.122759e+02
1278 1.122759e+02
1279 1.122759e+02
1280 1.122759e+02
1281 1.122759e+02
1282 1.122759e+02
1283 1.122759e+02
1284 1.122759e+02
1285 1.122759e+02
1286 1.122758e+02
1287 1.122757e+02
1288 1.122521e+02
1289 1.122521e+02
1290 1.122518e+02
1291 1.122513e+02
1292 1.122070e+02
1293 1.122054e+02
1294 1.121262e+02
1295 1.119954e+02
1296 1.124029e+02
1297 1.124029e+02
1298 1.124012e+02
1299 1.123979e+02
1300 1.122869e+02
1301 1.122775e+02
1302 1.120928e+02
1303 1.118161e+02
1304 1.120408e+02
1305 1.120070e+02
1306 1.116727e+02
1307 1.112185e+02
1308 1.113248e+02
1309 1.107225e+02
1310 1.107726e+02
1311 1.108008e+02
1312 1.108010e+02
1313 1.108009e+02
1314 1.107871e+02
1315 1.107615e+02
1316 1.104675e+02
1317 1.104079e+02
1318 1.099792e+02
1319 1.094256e+02
1320 1.094911e+02
1321 1.093455e+02
1322 1.087279e+02
1323 1.079989e+02
1324 1.080202e+02
1325 1.071913e+02
1326 1.071993e+02
1327 1.072035e+02
1328 1.072035e+02
1329 1.068971e+02
1330 1.060965e+02
1331 1.052233e+02
1332 1.052276e+02
1333 1.043011e+02
1334 1.043025e+02
1335 1.043032e+02
1336 1.043032e+02
1337 1.033431e+02
1338 1.033435e+02
1339 1.033437e+02
1340 1.033437e+02
1341 1.033438e+02
1342 1.033438e+02
1343 1.033438e+02
1344 1.033438e+02
1345 1.033419e+02
1346 1.032555e+02
1347 1.031140e+02
1348 1.025033e+02
1349 1.022539e+02
1350 1.015045e+02
1351 1.006692e+02
1352 1.006766e+02
1353 1.002623e+02
1354 9.938924e+01
1355 9.846589e+01
1356 9.846742e+01
1357 9.751022e+01
1358 9.751069e+01
1359 9.751092e+01
1360 9.751092e+01
1361 9.691058e+01
1362 9.596129e+01
1363 9.498977e+01
1364 9.498998e+01
1365 9.400516e+01
1366 9.400522e+01
1367 9.400525e+01
1368 9.400525e+01
1369 9.301310e+01
1370 9.301312e+01
1371 9.301313e+01
1372 9.301313e+01
1373 9.301313e+01
1374 9.301313e+01
1375 9.301313e+01
1376 9.301313e+01
1377 9.225535e+01
1378 9.127212e+01
1379 9.028107e+01
1380 9.028109e+01
1381 8.928573e+01
1382 8.928573e+01
1383 8.928574e+01
1384 8.928574e+01
1385 8.828810e+01
1386 8.828810e+01
1387 8.828810e+01
1388 8.828810e+01
1389 8.828810e+01
1390 8.828810e+01
1391 8.828810e+01
1392 8.828810e+01
1393 8.728929e+01
1394 8.728929e+01
1395 8.728929e+01
1396 8.728929e+01
1397 8.728929e+01
1398 8.728929e+01
1399 8.728929e+01
1400 8.728929e+01
1401 8.728929e+01
1402 8.728929e+01
1403 8.728929e+01
1404 8.728929e+01
1405 8.728929e+01
1406 8.728929e+01
1407 8.728929e+01
1408 8.728929e+01
1409 8.726158e+01
1410 8.695634e+01
1411 8.653442e+01
1412 8.565723e+01
1413 8.508563e+01
1414 8.414515e+01
1415 8.317892e+01
1416 8.317921e+01
1417 8.245968e+01
1418 8.148271e+01
1419 8.049515e+01
1420 8.049519e+01
1421 7.950167e+01
1422 7.950169e+01
1423 7.950169e+01
1424 7.950169e+01
1425 7.866710e+01
1426 7.767457e+01
1427 7.667848e+01
1428 7.667848e+01
1429 7.568048e+01
1430 7.568048e+01
1431 7.568048e+01
1432 7.568048e+01
1433 7.468149e+01
1434 7.468149e+01
1435 7.468149e+01
1436 7.468149e+01
1437 7.468149e+01
1438 7.468149e+01
1439 7.468149e+01
1440 7.468149e+01
1441 7.377225e+01
1442 7.277440e+01
1443 7.177551e+01
1444 7.177551e+01
1445 7.077607e+01
1446 7.077607e+01
1447 7.077607e+01
1448 7.077607e+01
1449 6.977635e+01
1450 6.977635e+01
1451 6.977635e+01
1452 6.977635e+01
1453 6.977635e+01
1454 6.977635e+01
1455 6.977635e+01
1456 6.977635e+01
1457 6.877649e+01
1458 6.877649e+01
1459 6.877649e+01
1460 6.877649e+01
1461 6.877649e+01
1462 6.877649e+01
1463 6.877649e+01
1464 6.877649e+01
1465 6.877649e+01
1466 6.877649e+01
1467 6.877649e+01
1468 6.877649e+01
1469 6.877649e+01
1470 6.877649e+01
1471 6.877649e+01
1472 6.877649e+01
1473 6.782418e+01
1474 6.682476e+01
1475 6.582505e+01
1476 6.582505e+01
1477 6.482520e+01
1478 6.482520e+01
1479 6.482520e+01
1480 6.482520e+01
1481 6.382528e+01
1482 6.382528e+01
1483 6.382528e+01
1484 6.382528e+01
1485 6.382528e+01
1486 6.382528e+01
1487 6.382528e+01
1488 6.382528e+01
1489 6.282531e+01
1490 6.282531e+01
1491 6.282531e+01
1492 6.282531e+01
1493 6.282531e+01
1494 6.282531e+01
1495 6.282531e+01
1496 6.282531e+01
1497 6.282531e+01
1498 6.282531e+01
1499 6.282531e+01
1500 6.282531e+01
1501 6.282531e+01
1502 6.282531e+01
1503 6.282531e+01
1504 6.282531e+01
1505 6.182533e+01
1506 6.182533e+01
1507 6.182533e+01
1508 6.182533e+01
1509 6.182533e+01
1510 6.182533e+01
1511 6.182533e+01
1512 6.182533e+01
1513 6.182533e+01
1514 6.182533e+01
1515 6.182533e+01
1516 6.182533e+01
1517 6.182533e+01
1518 6.182533e+01
1519 6.182533e+01
1520 6.182533e+01
1521 6.182533e+01
1522 6.182533e+01
1523 6.182533e+01
1524 6.182533e+01
1525 6.182533e+01
1526 6.182533e+01
1527 6.182533e+01
1528 6.182533e+01
1529 6.182533e+01
1530 6.182533e+01
1531 6.182533e+01
1532 6.182533e+01
1533 6.182533e+01
1534 6.182533e+01
1535 6.182533e+01
1536 6.182533e+01
1537 6.182533e+01
1538 6.182533e+01
1539 6.182533e+01
1540 6.182161e+01
1541 6.182160e+01
1542 6.181440e+01
1543 6.180083e+01
1544 6.158140e+01
1545 6.158129e+01
1546 6.156075e+01
1547 6.152355e+01
1548 6.117500e+01
1549 6.109253e+01
1550 6.060064e+01
1551 5.998504e+01
1552 6.003143e+01
1553 6.003010e+01
1554 5.995843e+01
1555 5.983899e+01
1556 5.926723e+01
1557 5.904945e+01
1558 5.833389e+01
1559 5.752461e+01
1560 5.753470e+01
1561 5.715782e+01
1562 5.630689e+01
1563 5.539842e+01
1564 5.540061e+01
1565 5.445233e+01
1566 5.445301e+01
1567 5.445336e+01
1568 5.445336e+01
1569 5.443943e+01
1570 5.421727e+01
1571 5.389339e+01
1572 5.307906e+01
1573 5.260737e+01
1574 5.170547e+01
1575 5.076327e+01
1576 5.076413e+01
1577 5.012781e+01
1578 4.916874e+01
1579 4.819145e+01
1580 4.819158e+01
1581 4.720360e+01
1582 4.720363e+01
1583 4.720365e+01
1584 4.720365e+01
1585 4.642642e+01
1586 4.544044e+01
1587 4.444788e+01
1588 4.444789e+01
1589 4.345174e+01
1590 4.345174e+01
1591 4.345174e+01
1592 4.345174e+01
1593 4.245369e+01
1594 4.245369e+01
1595 4.245369e+01
1596 4.245369e+01
1597 4.245369e+01
1598 4.245369e+01
1599 4.245369e+01
1600 4.245369e+01
1601 4.237217e+01
1602 4.188264e+01
1603 4.126929e+01
1604 4.031631e+01
1605 3.957584e+01
1606 3.859530e+01
1607 3.760574e+01
1608 3.760577e+01
1609 3.676214e+01
1610 3.576878e+01
1611 3.477225e+01
1612 3.477225e+01
1613 3.377402e+01
1614 3.377402e+01
1615 3.377402e+01
1616 3.377402e+01
1617 3.286110e+01
1618 3.186309e+01
1619 3.086412e+01
1620 3.086412e+01
1621 2.986466e+01
1622 2.986466e+01
1623 2.986466e+01
1624 2.986466e+01
1625 2.886497e+01
1626 2.886497e+01
1627 2.886497e+01
1628 2.886497e+01
1629 2.886497e+01
1630 2.886497e+01
1631 2.886497e+01
1632 2.886497e+01
1633 2.791119e+01
1634 2.691187e+01
1635 2.591236e+01
1636 2.591236e+01
1637 2.491285e+01
1638 2.491285e+01
1639 2.491285e+01
1640 2.491285e+01
1641 2.391348e+01
1642 2.391348e+01
1643 2.391348e+01
1644 2.391348e+01
1645 2.391348e+01
1646 2.391348e+01
1647 2.391348e+01
1648 2.391348e+01
1649 2.291439e+01
1650 2.291439e+01
1651 2.291439e+01
1652 2.291439e+01
1653 2.291439e+01
1654 2.291439e+01
1655 2.291439e+01
1656 2.291439e+01
1657 2.291439e+01
1658 2.291439e+01
1659 2.291439e+01
1660 2.291439e+01
1661 2.291439e+01
1662 2.291439e+01
1663 2.291439e+01
1664 2.291439e+01
1665 2.266168e+01
1666 2.190980e+01
1667 2.107352e+01
1668 2.008371e+01
1669 1.918377e+01
1670 1.819259e+01
1671 1.720303e+01
1672 1.720303e+01
1673 1.626831e+01
1674 1.528696e+01
1675 1.431198e+01
1676 1.431198e+01
1677 1.334557e+01
1678 1.334557e+01
1679 1.334557e+01
1680 1.334557e+01
1681 1.241680e+01
1682 1.147517e+01
1683 1.055062e+01
1684 1.055062e+01
1685 9.646827e+00
1686 9.646827e+00
1687 9.646827e+00
1688 9.646827e+00
1689 8.767775e+00
1690 8.767775e+00
1691 8.767775e+00
1692 8.767775e+00
1693 8.767775e+00
1694 8.767775e+00
1695 8.767775e+00
1696 8.767775e+00
1697 7.929850e+00
1698 7.112572e+00
1699 6.332756e+00
1700 6.332756e+00
1701 5.594494e+00
1702 5.594494e+00
1703 5.594494e+00
1704 5.594494e+00
1705 4.901501e+00
1706 4.901501e+00
1707 4.901501e+00
1708 4.901501e+00
1709 4.901501e+00
1710 4.901501e+00
1711 4.901501e+00
1712 4.901501e+00
1713 4.256943e+00
1714 4.256943e+00
1715 4.256943e+00
1716 4.256943e+00
1717 4.256943e+00
1718 4.256943e+00
1719 4.256943e+00
1720 4.256943e+00
1721 4.256943e+00
1722 4.256943e+00
1723 4.256943e+00
1724 4.256943e+00
1725 4.256943e+00
1726 4.256943e+00
1727 4.256943e+00
1728 4.256943e+00
1729 3.667606e+00
1730 3.126125e+00
1731 2.637914e+00
1732 2.637914e+00
1733 2.202766e+00
1734 2.202766e+00
1735 2.202766e+00
1736 2.202766e+00
1737 1.819535e+00
1738 1.819535e+00
1739 1.819535e+00
1740 1.819535e+00
1741 1.819535e+00
1742 1.819535e+00
1743 1.819535e+00
1744 1.819535e+00
1745 1.486195e+00
1746 1.486195e+00
1747 1.486195e+00
1748 1.486195e+00
1749 1.486195e+00
1750 1.486195e+00
1751 1.486195e+00
1752 1.486195e+00
1753 1.486195e+00
1754 1.486195e+00
1755 1.486195e+00
1756 1.486195e+00
1757 1.486195e+00
1758 1.486195e+00
1759 1.486195e+00
1760 1.486195e+00
1761 1.199950e+00
1762 1.199950e+00
1763 1.199950e+00
1764 1.199950e+00
1765 1.199950e+00
1766 1.199950e+00
1767 1.199950e+00
1768 1.199950e+00
1769 1.199950e+00
1770 1.199950e+00
1771 1.199950e+00
1772 1.199950e+00
1773 1.199950e+00
1774 1.199950e+00
1775 1.199950e+00
1776 1.199950e+00
1777 1.199950e+00
1778 1.199950e+00
1779 1.199950e+00
1780 1.199950e+00
1781 1.199950e+00
1782 1.199950e+00
1783 1.199950e+00
1784 1.199950e+00
1785 1.199950e+00
1786 1.199950e+00
1787 1.199950e+00
1788 1.199950e+00
1789 1.199950e+00
1790 1.199950e+00
1791 1.199950e+00
1792 1.199950e+00
1793 1.082131e+00
1794 8.793770e-01
1795 7.005569e-01
1796 5.437347e-01
1797 4.203403e-01
1798 3.180861e-01
1799 2.375556e-01
1800 2.375556e-01
1801 1.760252e-01
1802 1.280168e-01
1803 9.184210e-02
1804 9.184210e-02
1805 6.499077e-02
1806 6.499077e-02
1807 6.499077e-02
1808 6.499077e-02
1809 4.551413e-02
1810 3.133220e-02
1811 2.127077e-02
1812 2.127077e-02
1813 1.424011e-02
1814 1.424011e-02
1815 1.424011e-02
1816 1.424011e-02
1817 9.401180e-03
1818 9.401180e-03
1819 9.401180e-03
1820 9.401180e-03
1821 9.401180e-03
1822 9.401180e-03
1823 9.401180e-03
1824 9.401180e-03
1825 6.133880e-03
1826 3.938787e-03
1827 2.494556e-03
1828 2.494556e-03
1829 1.558374e-03
1830 1.558374e-03
1831 1.558374e-03
1832 1.558374e-03
1833 9.604061e-04
1834 9.604061e-04
1835 9.604061e-04
1836 9.604061e-04
1837 9.604061e-04
1838 9.604061e-04
1839 9.604061e-04
1840 9.604061e-04
1841 5.839988e-04
1842 5.839988e-04
1843 5.839988e-04
1844 5.839988e-04
1845 5.839988e-04
1846 5.839988e-04
1847 5.839988e-04
1848 5.839988e-04
1849 5.839988e-04
1850 5.839988e-04
1851 5.839988e-04
1852 5.839988e-04
1853 5.839988e-04
1854 5.839988e-04
1855 5.839988e-04
1856 5.839988e-04
1857 3.509225e-04
1858 2.078732e-04
1859 1.215770e-04
1860 1.215770e-04
1861 7.022593e-05
1862 7.022593e-05
1863 7.022593e-05
1864 7.022593e-05
1865 4.007567e-05
1866 4.007567e-05
1867 4.007567e-05
1868 4.007567e-05
1869 4.007567e-05
1870 4.007567e-05
1871 4.007567e-05
1872 4.007567e-05
1873 2.260278e-05
1874 2.260278e-05
1875 2.260278e-05
1876 2.260278e-05
1877 2.260278e-05
1878 2.260278e-05
1879 2.260278e-05
1880 2.260278e-05
1881 2.260278e-05
1882 2.260278e-05
1883 2.260278e-05
1884 2.260278e-05
1885 2.260278e-05
1886 2.260278e-05
1887 2.260278e-05
1888 2.260278e-05
1889 1.260430e-05
1890 1.260430e-05
1891 1.260430e-05
1892 1.260430e-05
1893 1.260430e-05
1894 1.260430e-05
1895 1.260430e-05
1896 1.260430e-05
1897 1.260430e-05
1898 1.260430e-05
1899 1.260430e-05
1900 1.260430e-05
1901 1.260430e-05
1902 1.260430e-05
1903 1.260430e-05
1904 1.260430e-05
1905 1.260430e-05
1906 1.260430e-05
1907 1.260430e-05
1908 1.260430e-05
1909 1.260430e-05
1910 1.260430e-05
1911 1.260430e-05
1912 1.260430e-05
1913 1.260430e-05
1914 1.260430e-05
1915 1.260430e-05
1916 1.260430e-05
1917 1.260430e-05
1918 1.260430e-05
1919 1.260430e-05
1920 1.260430e-05
1921 6.958327e-06
1922 3.798614e-06
1923 2.053331e-06
1924 2.053331e-06
1925 1.099643e-06
1926 1.099643e-06
1927 1.099643e-06
1928 1.099643e-06
1929 5.838005e-07
1930 5.838005e-07
1931 5.838005e-07
1932 5.838005e-07
1933 5.838005e-07
1934 5.838005e-07
1935 5.838005e-07
1936 5.838005e-07
1937 3.074468e-07
1938 3.074468e-07
1939 3.074468e-07
1940 3.074468e-07
1941 3.074468e-07
1942 3.074468e-07
1943 3.074468e-07
1944 3.074468e-07
1945 3.074468e-07
1946 3.074468e-07
1947 3.074468e-07
1948 3.074468e-07
1949 3.074468e-07
1950 3.074468e-07
1951 3.074468e-07
1952 3.074468e-07
1953 1.607131e-07
1954 1.607131e-07
1955 1.607131e-07
1956 1.607131e-07
1957 1.607131e-07
1958 1.607131e-07
1959 1.607131e-07
1960 1.607131e-07
1961 1.607131e-07
1962 1.607131e-07
1963 1.607131e-07
1964 1.607131e-07
1965 1.607131e-07
1966 1.607131e-07
1967 1.607131e-07
1968 1.607131e-07
1969 1.607131e-07
1970 1.607131e-07
1971 1.607131e-07
1972 1.607131e-07
1973 1.607131e-07
1974 1.607131e-07
1975 1.607131e-07
1976 1.607131e-07
1977 1.607131e-07
1978 1.607131e-07
1979 1.607131e-07
1980 1.607131e-07
1981 1.607131e-07
1982 1.607131e-07
1983 1.607131e-07
1984 1.607131e-07
1985 8.344461e-08
1986 8.344461e-08
1987 8.344461e-08
1988 8.344461e-08
1989 8.344461e-08
1990 8.344461e-08
1991 8.344461e-08
1992 8.344461e-08
1993 8.344461e-08
1994 8.344461e-08
1995 8.344461e-08
1996 8.344461e-08
1997 8.344461e-08
1998 8.344461e-08
1999 8.344461e-08
2000 8.344461e-08
2001 8.344461e-08
2002 8.344461e-08
2003 8.344461e-08
2004 8.344461e-08
2005 8.344461e-08
2006 8.344461e-08
2007 8.344461e-08
2008 8.344461e-08
2009 8.344461e-08
2010 8.344461e-08
2011 8.344461e-08
2012 8.344461e-08
2013 8.344461e-08
2014 8.344461e-08
2015 8.344461e-08
2016 8.344461e-08
2017 8.344461e-08
2018 8.344461e-08
2019 8.344461e-08
2020 8.344461e-08
2021 8.344461e-08
2022 8.344461e-08
2023 8.344461e-08
2024 8.344461e-08
2025 8.344461e-08
2026 8.344461e-08
2027 8.344461e-08
2028 8.344461e-08
2029 8.344461e-08
2030 8.344461e-08
2031 8.344461e-08
2032 8.344461e-08
2033 8.344461e-08
2034 8.344461e-08
2035 8.344461e-08
2036 8.344461e-08
2037 8.344461e-08
2038 8.344461e-08
2039 8.344461e-08
2040 8.344461e-08
2041 8.344461e-08
2042 8.344461e-08
2043 8.344461e-08
2044 8.344461e-08
2045 8.344461e-08
2046 8.344461e-08
2047 8.344461e-08
2048 8.344461e-08

==> figures/results_qm_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 9.990990e-01
33 9.990990e-01
34 9.990990e-01
35 9.990990e-01
36 9.990990e-01
37 9.990990e-01
38 9.990990e-01
39 9.990990e-01
40 9.990989e-01
41 9.990989e-01
42 9.990989e-01
43 9.990989e-01
44 9.990988e-01
45 9.990988e-01
46 9.990986e-01
47 9.990982e-01
48 1.997306e+00
49 1.997306e+00
50 1.997306e+00
51 1.997306e+00
52 1.997306e+00
53 1.997306e+00
54 1.997305e+00
55 1.997302e+00
56 2.993759e+00
57 2.993759e+00
58 2.993754e+00
59 2.993743e+00
60 3.986812e+00
61 3.986771e+00
62 4.973491e+00
63 5.948973e+00
64 6.660325e+00
65 6.660325e+00
66 6.660325e+00
67 6.660325e+00
68 6.660325e+00
69 6.660325e+00
70 6.660325e+00
71 6.660325e+00
72 6.660324e+00
73 6.660324e+00
74 6.660324e+00
75 6.660324e+00
76 6.660321e+00
77 6.660321e+00
78 6.660317e+00
79 6.660307e+00
80 7.654108e+00
81 7.654108e+00
82 7.654108e+00
83 7.654108e+00
84 7.654099e+00
85 7.654099e+00
86 7.654081e+00
87 7.654044e+00
88 8.641919e+00
89 8.641919e+00
90 8.641851e+00
91 8.641714e+00
92 9.618482e+00
93 9.618013e+00
94 1.057513e+01
95 1.150072e+01
96 1.202955e+01
97 1.202955e+01
98 1.202955e+01
99 1.202955e+01
100 1.202947e+01
101 1.202947e+01
102 1.202930e+01
103 1.202895e+01
104 1.299238e+01
105 1.299238e+01
106 1.299178e+01
107 1.299060e+01
108 1.392302e+01
109 1.391936e+01
110 1.480196e+01
111 1.561575e+01
112 1.593891e+01
113 1.593891e+01
114 1.593530e+01
115 1.592838e+01
116 1.676897e+01
117 1.675028e+01
118 1.749553e+01
119 1.813218e+01
120 1.828995e+01
121 1.823105e+01
122 1.880455e+01
123 1.925310e+01
124 1.931936e+01
125 1.963020e+01
126 1.965905e+01
127 1.967478e+01
128 1.967484e+01
129 1.967484e+01
130 1.967484e+01
131 1.967484e+01
132 1.967484e+01
133 1.967484e+01
134 1.967484e+01
135 1.967484e+01
136 1.967480e+01
137 1.967480e+01
138 1.967480e+01
139 1.967480e+01
140 1.967472e+01
141 1.967472e+01
142 1.967456e+01
143 1.967424e+01
144 2.063866e+01
145 2.063866e+01
146 2.063866e+01
147 2.063866e+01
148 2.063837e+01
149 2.063837e+01
150 2.063778e+01
151 2.063662e+01
152 2.156971e+01
153 2.156971e+01
154 2.156774e+01
155 2.156393e+01
156 2.244430e+01
157 2.243344e+01
158 2.323593e+01
159 2.394285e+01
160 2.415319e+01
161 2.415319e+01
162 2.415319e+01
163 2.415319e+01
164 2.415111e+01
165 2.415111e+01
166 2.414705e+01
167 2.413928e+01
168 2.497081e+01
169 2.497077e+01
170 2.495865e+01
171 2.493621e+01
172 2.565903e+01
173 2.560576e+01
174 2.619742e+01
175 2.666446e+01
176 2.673734e+01
177 2.673678e+01
178 2.669008e+01
179 2.660953e+01
180 2.712245e+01
181 2.696449e+01
182 2.732757e+01
183 2.758208e+01
184 2.760073e+01
185 2.730084e+01
186 2.750548e+01
187 2.763609e+01
188 2.764066e+01
189 2.771653e+01
190 2.771802e+01
191 2.771879e+01
192 2.771879e+01
193 2.771879e+01
194 2.771874e+01
195 2.771865e+01
196 2.769975e+01
197 2.769944e+01
198 2.766427e+01
199 2.760243e+01
200 2.816694e+01
201 2.816506e+01
202 2.808023e+01
203 2.794105e+01
204 2.833408e+01
205 2.808790e+01
206 2.834174e+01
207 2.850887e+01
208 2.851651e+01
209 2.850349e+01
210 2.828838e+01
211 2.797320e+01
212 2.816557e+01
213 2.770330e+01
214 2.780576e+01
215 2.786637e+01
216 2.786732e+01
217 2.723928e+01
218 2.728235e+01
219 2.730630e+01
220 2.730645e+01
221 2.731915e+01
222 2.731919e+01
223 2.731921e+01
224 2.731921e+01
225 2.725156e+01
226 2.679901e+01
227 2.622156e+01
228 2.627921e+01
229 2.556814e+01
230 2.559271e+01
231 2.560602e+01
232 2.560607e+01
233 2.478271e+01
234 2.479129e+01
235 2.479579e+01
236 2.479579e+01
237 2.479809e+01
238 2.479809e+01
239 2.479810e+01
240 2.479810e+01
241 2.389741e+01
242 2.390001e+01
243 2.390134e+01
244 2.390134e+01
245 2.390202e+01
246 2.390202e+01
247 2.390202e+01
248 2.390202e+01
249 2.390236e+01
250 2.390236e+01
251 2.390236e+01
252 2.390236e+01
253 2.390236e+01
254 2.390236e+01
255 2.390236e+01
256 2.390236e+01
257 2.390236e+01
258 2.390236e+01
259 2.390236e+01
260 2.390236e+01
261 2.390236e+01
262 2.390235e+01
263 2.390235e+01
264 2.390055e+01
265 2.390055e+01
266 2.390055e+01
267 2.390055e+01
268 2.389701e+01
269 2.389700e+01
270 2.389012e+01
271 2.387715e+01
272 2.466231e+01
273 2.466231e+01
274 2.466229e+01
275 2.466226e+01
276 2.465112e+01
277 2.465101e+01
278 2.462991e+01
279 2.459175e+01
280 2.523922e+01
281 2.523847e+01
282 2.518431e+01
283 2.509194e+01
284 2.557645e+01
285 2.539968e+01
286 2.573557e+01
287 2.596752e+01
288 2.598280e+01
289 2.598280e+01
290 2.598249e+01
291 2.598189e+01
292 2.593333e+01
293 2.593138e+01
294 2.584509e+01
295 2.570373e+01
296 2.609314e+01
297 2.608404e+01
298 2.590236e+01
299 2.562954e+01
300 2.585772e+01
301 2.544269e+01
302 2.556926e+01
303 2.564565e+01
304 2.564717e+01
305 2.560417e+01
306 2.523243e+01
307 2.473768e+01
308 2.482566e+01
309 2.418615e+01
310 2.422627e+01
311 2.424851e+01
312 2.424864e+01
313 2.347691e+01
314 2.349168e+01
315 2.349954e+01
316 2.349955e+01
317 2.350361e+01
318 2.350361e+01
319 2.350361e+01
320 2.350361e+01
321 2.350361e+01
322 2.349779e+01
323 2.348677e+01
324 2.328781e+01
325 2.325938e+01
326 2.295062e+01
327 2.252473e+01
328 2.264541e+01
329 2.256332e+01
330 2.207238e+01
331 2.145768e+01
332 2.150432e+01
333 2.076278e+01
334 2.078206e+01
335 2.079241e+01
336 2.079243e+01
337 2.058452e+01
338 1.988049e+01
339 1.908030e+01
340 1.909142e+01
341 1.821266e+01
342 1.821657e+01
343 1.821859e+01
344 1.821859e+01
345 1.728656e+01
346 1.728775e+01
347 1.728836e+01
348 1.728836e+01
349 1.728867e+01
350 1.728867e+01
351 1.728867e+01
352 1.728867e+01
353 1.688339e+01
354 1.601571e+01
355 1.509633e+01
356 1.509799e+01
357 1.414397e+01
358 1.414448e+01
359 1.414474e+01
360 1.414474e+01
361 1.317075e+01
362 1.317089e+01
363 1.317097e+01
364 1.317097e+01
365 1.317100e+01
366 1.317100e+01
367 1.317100e+01
368 1.317100e+01
369 1.218725e+01
370 1.218729e+01
371 1.218731e+01
372 1.218731e+01
373 1.218732e+01
374 1.218732e+01
375 1.218732e+01
376 1.218732e+01
377 1.218732e+01
378 1.218732e+01
379 1.218732e+01
380 1.218732e+01
381 1.218732e+01
382 1.218732e+01
383 1.218732e+01
384 1.218732e+01
385 1.218643e+01
386 1.212765e+01
387 1.202811e+01
388 1.149925e+01
389 1.131228e+01
390 1.064002e+01
391 9.872312e+00
392 9.885778e+00
393 9.553603e+00
394 8.752216e+00
395 7.900440e+00
396 7.903535e+00
397 7.026586e+00
398 7.027573e+00
399 7.028075e+00
400 7.028075e+00
401 6.546049e+00
402 5.725400e+00
403 4.916860e+00
404 4.917315e+00
405 4.143176e+00
406 4.143308e+00
407 4.143374e+00
408 4.143374e+00
409 3.422153e+00
410 3.422189e+00
411 3.422206e+00
412 3.422206e+00
413 3.422215e+00
414 3.422215e+00
415 3.422215e+00
416 3.422215e+00
417 2.956423e+00
418 2.368724e+00
419 1.851922e+00
420 1.851969e+00
421 1.411930e+00
422 1.411943e+00
423 1.411949e+00
424 1.411949e+00
425 1.048988e+00
426 1.048991e+00
427 1.048993e+00
428 1.048993e+00
429 1.048994e+00
430 1.048994e+00
431 1.048994e+00
432 1.048994e+00
433 7.589279e-01
434 7.589288e-01
435 7.589292e-01
436 7.589292e-01
437 7.589294e-01
438 7.589294e-01
439 7.589294e-01
440 7.589294e-01
441 7.589296e-01
442 7.589296e-01
443 7.589296e-01
444 7.589296e-01
445 7.589296e-01
446 7.589296e-01
447 7.589296e-01
448 7.589296e-01
449 5.715685e-01
450 3.951538e-01
451 2.654570e-01
452 2.654609e-01
453 1.733481e-01
454 1.733492e-01
455 1.733497e-01
456 1.733497e-01
457 1.100866e-01
458 1.100869e-01
459 1.100870e-01
460 1.100870e-01
461 1.100871e-01
462 1.100871e-01
463 1.100871e-01
464 1.100871e-01
465 6.803166e-02
466 6.803173e-02
467 6.803176e-02
468 6.803176e-02
469 6.803178e-02
470 6.803178e-02
471 6.803178e-02
472 6.803178e-02
473 6.803179e-02
474 6.803179e-02
475 6.803179e-02
476 6.803179e-02
477 6.803179e-02
478 6.803179e-02
479 6.803179e-02
480 6.803179e-02
481 4.094608e-02
482 4.094610e-02
483 4.094611e-02
484 4.094611e-02
485 4.094611e-02
486 4.094611e-02
487 4.094611e-02
488 4.094611e-02
489 4.094611e-02
490 4.094611e-02
491 4.094611e-02
492 4.094611e-02
493 4.094611e-02
494 4.094611e-02
495 4.094611e-02
496 4.094611e-02
497 4.094611e-02
498 4.094611e-02
499 4.094611e-02
500 4.094611e-02
501 4.094611e-02
502 4.094611e-02
503 4.094611e-02
504 4.094611e-02
505 4.094611e-02
506 4.094611e-02
507 4.094611e-02
508 4.094611e-02
509 4.094611e-02
510 4.094611e-02
511 4.094611e-02
512 4.094611e-02


==> figures/results_qm_RM_n=8192.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 0.000000e+00
33 0.000000e+00
34 0.000000e+00
35 0.000000e+00
36 0.000000e+00
37 0.000000e+00
38 0.000000e+00
39 0.000000e+00
40 0.000000e+00
41 0.000000e+00
42 0.000000e+00
43 0.000000e+00
44 0.000000e+00
45 0.000000e+00
46 0.000000e+00
47 0.000000e+00
48 0.000000e+00
49 0.000000e+00
50 0.000000e+00
51 0.000000e+00
52 0.000000e+00
53 0.000000e+00
54 0.000000e+00
55 0.000000e+00
56 0.000000e+00
57 0.000000e+00
58 0.000000e+00
59 0.000000e+00
60 0.000000e+00
61 0.000000e+00
62 0.000000e+00
63 0.000000e+00
64 0.000000e+00
65 0.000000e+00
66 0.000000e+00
67 0.000000e+00
68 0.000000e+00
69 0.000000e+00
70 0.000000e+00
71 0.000000e+00
72 0.000000e+00
73 0.000000e+00
74 0.000000e+00
75 0.000000e+00
76 0.000000e+00
77 0.000000e+00
78 0.000000e+00
79 0.000000e+00
80 0.000000e+00
81 0.000000e+00
82 0.000000e+00
83 0.000000e+00
84 0.000000e+00
85 0.000000e+00
86 0.000000e+00
87 0.000000e+00
88 0.000000e+00
89 0.000000e+00
90 0.000000e+00
91 0.000000e+00
92 0.000000e+00
93 0.000000e+00
94 0.000000e+00
95 0.000000e+00
96 0.000000e+00
97 0.000000e+00
98 0.000000e+00
99 0.000000e+00
100 0.000000e+00
101 0.000000e+00
102 0.000000e+00
103 0.000000e+00
104 0.000000e+00
105 0.000000e+00
106 0.000000e+00
107 0.000000e+00
108 0.000000e+00
109 0.000000e+00
110 0.000000e+00
111 0.000000e+00
112 0.000000e+00
113 0.000000e+00
114 0.000000e+00
115 0.000000e+00
116 0.000000e+00
117 0.000000e+00
118 0.000000e+00
119 0.000000e+00
120 0.000000e+00
121 0.000000e+00
122 0.000000e+00
123 0.000000e+00
124 0.000000e+00
125 0.000000e+00
126 0.000000e+00
127 0.000000e+00
128 1.000000e+00
129 1.000000e+00
130 1.000000e+00
131 1.000000e+00
132 1.000000e+00
133 1.000000e+00
134 1.000000e+00
135 1.000000e+00
136 1.000000e+00
137 1.000000e+00
138 1.000000e+00
139 1.000000e+00
140 1.000000e+00
141 1.000000e+00
142 1.000000e+00
143 1.000000e+00
144 1.000000e+00
145 1.000000e+00
146 1.000000e+00
147 1.000000e+00
148 1.000000e+00
149 1.000000e+00
150 1.000000e+00
151 1.000000e+00
152 1.000000e+00
153 1.000000e+00
154 1.000000e+00
155 1.000000e+00
156 1.000000e+00
157 1.000000e+00
158 1.000000e+00
159 1.000000e+00
160 1.000000e+00
161 1.000000e+00
162 1.000000e+00
163 1.000000e+00
164 1.000000e+00
165 1.000000e+00
166 1.000000e+00
167 1.000000e+00
168 1.000000e+00
169 1.000000e+00
170 1.000000e+00
171 1.000000e+00
172 1.000000e+00
173 1.000000e+00
174 1.000000e+00
175 1.000000e+00
176 1.000000e+00
177 1.000000e+00
178 1.000000e+00
179 1.000000e+00
180 1.000000e+00
181 1.000000e+00
182 1.000000e+00
183 1.000000e+00
184 1.000000e+00
185 1.000000e+00
186 1.000000e+00
187 1.000000e+00
188 1.000000e+00
189 1.000000e+00
190 1.000000e+00
191 1.000000e+00
192 2.000000e+00
193 2.000000e+00
194 2.000000e+00
195 2.000000e+00
196 2.000000e+00
197 2.000000e+00
198 2.000000e+00
199 2.000000e+00
200 2.000000e+00
201 2.000000e+00
202 2.000000e+00
203 2.000000e+00
204 2.000000e+00
205 2.000000e+00
206 2.000000e+00
207 2.000000e+00
208 2.000000e+00
209 2.000000e+00
210 2.000000e+00
211 2.000000e+00
212 2.000000e+00
213 2.000000e+00
214 2.000000e+00
215 2.000000e+00
216 2.000000e+00
217 2.000000e+00
218 2.000000e+00
219 2.000000e+00
220 2.000000e+00
221 2.000000e+00
222 2.000000e+00
223 2.000000e+00
224 3.000000e+00
225 3.000000e+00
226 3.000000e+00
227 3.000000e+00
228 3.000000e+00
229 3.000000e+00
230 3.000000e+00
231 3.000000e+00
232 3.000000e+00
233 3.000000e+00
234 3.000000e+00
235 3.000000e+00
236 3.000000e+00
237 3.000000e+00
238 3.000000e+00
239 3.000000e+00
240 4.000000e+00
241 4.000000e+00
242 4.000000e+00
243 4.000000e+00
244 4.000000e+00
245 4.000000e+00
246 4.000000e+00
247 4.000000e+00
248 5.000000e+00
249 5.000000e+00
250 5.000000e+00
251 5.000000e+00
252 6.000000e+00
253 6.000000e+00
254 7.000000e+00
255 8.000000e+00
256 9.000000e+00
257 9.000000e+00
258 9.000000e+00
259 9.000000e+00
260 9.000000e+00
261 9.000000e+00
262 9.000000e+00
263 9.000000e+00
264 9.000000e+00
265 9.000000e+00
266 9.000000e+00
267 9.000000e+00
268 9.000000e+00
269 9.000000e+00
270 9.000000e+00
271 9.000000e+00
272 9.000000e+00
273 9.000000e+00
274 9.000000e+00
275 9.000000e+00
276 9.000000e+00
277 9.000000e+00
278 9.000000e+00
279 9.000000e+00
280 9.000000e+00
281 9.000000e+00
282 9.000000e+00
283 9.000000e+00
284 9.000000e+00
285 9.000000e+00
286 9.000000e+00
287 9.000000e+00
288 9.000000e+00
289 9.000000e+00
290 9.000000e+00
291 9.000000e+00
292 9.000000e+00
293 9.000000e+00
294 9.000000e+00
295 9.000000e+00
296 9.000000e+00
297 9.000000e+00
298 9.000000e+00
299 9.000000e+00
300 9.000000e+00
301 9.000000e+00
302 9.000000e+00
303 9.000000e+00
304 9.000000e+00
305 9.000000e+00
306 9.000000e+00
307 9.000000e+00
308 9.000000e+00
309 9.000000e+00
310 9.000000e+00
311 9.000000e+00
312 9.000000e+00
313 9.000000e+00
314 9.000000e+00
315 9.000000e+00
316 9.000000e+00
317 9.000000e+00
318 9.000000e+00
319 9.000000e+00
320 1.000000e+01
321 1.000000e+01
322 1.000000e+01
323 1.000000e+01
324 1.000000e+01
325 1.000000e+01
326 1.000000e+01
327 1.000000e+01
328 1.000000e+01
329 1.000000e+01
330 1.000000e+01
331 1.000000e+01
332 1.000000e+01
333 1.000000e+01
334 1.000000e+01
335 1.000000e+01
336 1.000000e+01
337 1.000000e+01
338 1.000000e+01
339 1.000000e+01
340 1.000000e+01
341 1.000000e+01
342 1.000000e+01
343 1.000000e+01
344 1.000000e+01
345 1.000000e+01
346 1.000000e+01
347 1.000000e+01
348 1.000000e+01
349 1.000000e+01
350 1.000000e+01
351 1.000000e+01
352 1.100000e+01
353 1.100000e+01
354 1.100000e+01
355 1.100000e+01
356 1.100000e+01
357 1.100000e+01
358 1.100000e+01
359 1.100000e+01
360 1.100000e+01
361 1.100000e+01
362 1.100000e+01
363 1.100000e+01
364 1.100000e+01
365 1.100000e+01
366 1.100000e+01
367 1.100000e+01
368 1.200000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.300000e+01
377 1.300000e+01
378 1.300000e+01
379 1.300000e+01
380 1.400000e+01
381 1.400000e+01
382 1.500000e+01
383 1.600000e+01
384 1.700000e+01
385 1.700000e+01
386 1.700000e+01
387 1.700000e+01
388 1.700000e+01
389 1.700000e+01
390 1.700000e+01
391 1.700000e+01
392 1.700000e+01
393 1.700000e+01
394 1.700000e+01
395 1.700000e+01
396 1.700000e+01
397 1.700000e+01
398 1.700000e+01
399 1.700000e+01
400 1.700000e+01
401 1.700000e+01
402 1.700000e+01
403 1.700000e+01
404 1.700000e+01
405 1.700000e+01
406 1.700000e+01
407 1.700000e+01
408 1.700000e+01
409 1.700000e+01
410 1.700000e+01
411 1.700000e+01
412 1.700000e+01
413 1.700000e+01
414 1.700000e+01
415 1.700000e+01
416 1.800000e+01
417 1.800000e+01
418 1.800000e+01
419 1.800000e+01
420 1.800000e+01
421 1.800000e+01
422 1.800000e+01
423 1.800000e+01
424 1.800000e+01
425 1.800000e+01
426 1.800000e+01
427 1.800000e+01
428 1.800000e+01
429 1.800000e+01
430 1.800000e+01
431 1.800000e+01
432 1.900000e+01
433 1.900000e+01
434 1.900000e+01
435 1.900000e+01
436 1.900000e+01
437 1.900000e+01
438 1.900000e+01
439 1.900000e+01
440 2.000000e+01
441 2.000000e+01
442 2.000000e+01
443 2.000000e+01
444 2.100000e+01
445 2.100000e+01
446 2.200000e+01
447 2.300000e+01
448 2.400000e+01
449 2.400000e+01
450 2.400000e+01
451 2.400000e+01
452 2.400000e+01
453 2.400000e+01
454 2.400000e+01
455 2.400000e+01
456 2.400000e+01
457 2.400000e+01
458 2.400000e+01
459 2.400000e+01
460 2.400000e+01
461 2.400000e+01
462 2.400000e+01
463 2.400000e+01
464 2.500000e+01
465 2.500000e+01
466 2.500000e+01
467 2.500000e+01
468 2.500000e+01
469 2.500000e+01
470 2.500000e+01
471 2.500000e+01
472 2.600000e+01
473 2.600000e+01
474 2.600000e+01
475 2.600000e+01
476 2.700000e+01
477 2.700000e+01
478 2.800000e+01
479 2.900000e+01
480 3.000000e+01
481 3.000000e+01
482 3.000000e+01
483 3.000000e+01
484 3.000000e+01
485 3.000000e+01
486 3.000000e+01
487 3.000000e+01
488 3.100000e+01
489 3.100000e+01
490 3.100000e+01
491 3.100000e+01
492 3.200000e+01
493 3.200000e+01
494 3.300000e+01
495 3.400000e+01
496 3.499999e+01
497 3.499999e+01
498 3.499999e+01
499 3.499999e+01
500 3.599999e+01
501 3.599999e+01
502 3.699999e+01
503 3.799999e+01
504 3.899999e+01
505 3.899999e+01
506 3.999999e+01
507 4.099999e+01
508 4.199997e+01
509 4.299997e+01
510 4.399995e+01
511 4.499989e+01
512 4.598536e+01
513 4.598536e+01
514 4.598536e+01
515 4.598536e+01
516 4.598536e+01
517 4.598536e+01
518 4.598536e+01
519 4.598536e+01
520 4.598536e+01
521 4.598536e+01
522 4.598536e+01
523 4.598536e+01
524 4.598536e+01
525 4.598536e+01
526 4.598536e+01
527 4.598536e+01
528 4.598536e+01
529 4.598536e+01
530 4.598536e+01
531 4.598536e+01
532 4.598536e+01
533 4.598536e+01
534 4.598536e+01
535 4.598536e+01
536 4.598536e+01
537 4.598536e+01
538 4.598536e+01
539 4.598536e+01
540 4.598536e+01
541 4.598536e+01
542 4.598536e+01
543 4.598536e+01
544 4.598536e+01
545 4.598536e+01
546 4.598536e+01
547 4.598536e+01
548 4.598536e+01
549 4.598536e+01
550 4.598536e+01
551 4.598536e+01
552 4.598536e+01
553 4.598536e+01
554 4.598536e+01
555 4.598536e+01
556 4.598536e+01
557 4.598536e+01
558 4.598536e+01
559 4.598536e+01
560 4.598536e+01
561 4.598536e+01
562 4.598536e+01
563 4.598536e+01
564 4.598536e+01
565 4.598536e+01
566 4.598536e+01
567 4.598536e+01
568 4.598536e+01
569 4.598536e+01
570 4.598536e+01
571 4.598536e+01
572 4.598536e+01
573 4.598536e+01
574 4.598536e+01
575 4.598536e+01
576 4.698536e+01
577 4.698536e+01
578 4.698536e+01
579 4.698536e+01
580 4.698536e+01
581 4.698536e+01
582 4.698536e+01
583 4.698536e+01
584 4.698536e+01
585 4.698536e+01
586 4.698536e+01
587 4.698536e+01
588 4.698536e+01
589 4.698536e+01
590 4.698536e+01
591 4.698536e+01
592 4.698536e+01
593 4.698536e+01
594 4.698536e+01
595 4.698536e+01
596 4.698536e+01
597 4.698536e+01
598 4.698536e+01
599 4.698536e+01
600 4.698536e+01
601 4.698536e+01
602 4.698536e+01
603 4.698536e+01
604 4.698536e+01
605 4.698536e+01
606 4.698536e+01
607 4.698536e+01
608 4.798536e+01
609 4.798536e+01
610 4.798536e+01
611 4.798536e+01
612 4.798536e+01
613 4.798536e+01
614 4.798536e+01
615 4.798536e+01
616 4.798536e+01
617 4.798536e+01
618 4.798536e+01
619 4.798536e+01
620 4.798536e+01
621 4.798536e+01
622 4.798536e+01
623 4.798536e+01
624 4.898536e+01
625 4.898536e+01
626 4.898536e+01
627 4.898536e+01
628 4.898536e+01
629 4.898536e+01
630 4.898536e+01
631 4.898536e+01
632 4.998536e+01
633 4.998536e+01
634 4.998536e+01
635 4.998536e+01
636 5.098536e+01
637 5.098536e+01
638 5.198536e+01
639 5.298536e+01
640 5.398536e+01
641 5.398536e+01
642 5.398536e+01
643 5.398536e+01
644 5.398536e+01
645 5.398536e+01
646 5.398536e+01
647 5.398536e+01
648 5.398536e+01
649 5.398536e+01
650 5.398536e+01
651 5.398536e+01
652 5.398536e+01
653 5.398536e+01
654 5.398536e+01
655 5.398536e+01
656 5.398536e+01
657 5.398536e+01
658 5.398536e+01
659 5.398536e+01
660 5.398536e+01
661 5.398536e+01
662 5.398536e+01
663 5.398536e+01
664 5.398536e+01
665 5.398536e+01
666 5.398536e+01
667 5.398536e+01
668 5.398536e+01
669 5.398536e+01
670 5.398536e+01
671 5.398536e+01
672 5.498536e+01
673 5.498536e+01
674 5.498536e+01
675 5.498536e+01
676 5.498536e+01
677 5.498536e+01
678 5.498536e+01
679 5.498536e+01
680 5.498536e+01
681 5.498536e+01
682 5.498536e+01
683 5.498536e+01
684 5.498536e+01
685 5.498536e+01
686 5.498536e+01
687 5.498536e+01
688 5.598536e+01
689 5.598536e+01
690 5.598536e+01
691 5.598536e+01
692 5.598536e+01
693 5.598536e+01
694 5.598536e+01
695 5.598536e+01
696 5.698536e+01
697 5.698536e+01
698 5.698536e+01
699 5.698536e+01
700 5.798536e+01
701 5.798536e+01
702 5.898536e+01
703 5.998536e+01
704 6.098535e+01
705 6.098535e+01
706 6.098535e+01
707 6.098535e+01
708 6.098535e+01
709 6.098535e+01
710 6.098535e+01
711 6.098535e+01
712 6.098535e+01
713 6.098535e+01
714 6.098535e+01
715 6.098535e+01
716 6.098535e+01
717 6.098535e+01
718 6.098535e+01
719 6.098535e+01
720 6.198535e+01
721 6.198535e+01
722 6.198535e+01
723 6.198535e+01
724 6.198535e+01
725 6.198535e+01
726 6.198535e+01
727 6.198535e+01
728 6.298535e+01
729 6.298535e+01
730 6.298535e+01
731 6.298535e+01
732 6.398535e+01
733 6.398535e+01
734 6.498535e+01
735 6.598535e+01
736 6.698535e+01
737 6.698535e+01
738 6.698535e+01
739 6.698535e+01
740 6.698535e+01
741 6.698535e+01
742 6.698535e+01
743 6.698535e+01
744 6.798535e+01
745 6.798535e+01
746 6.798535e+01
747 6.798535e+01
748 6.898535e+01
749 6.898535e+01
750 6.998535e+01
751 7.098535e+01
752 7.198533e+01
753 7.198533e+01
754 7.198533e+01
755 7.198533e+01
756 7.298533e+01
757 7.298533e+01
758 7.398533e+01
759 7.498533e+01
760 7.598531e+01
761 7.598531e+01
762 7.698531e+01
763 7.798531e+01
764 7.898525e+01
765 7.998525e+01
766 8.098515e+01
767 8.198494e+01
768 8.295623e+01
769 8.295623e+01
770 8.295623e+01
771 8.295623e+01
772 8.295623e+01
773 8.295623e+01
774 8.295623e+01
775 8.295623e+01
776 8.295623e+01
777 8.295623e+01
778 8.295623e+01
779 8.295623e+01
780 8.295623e+01
781 8.295623e+01
782 8.295623e+01
783 8.295623e+01
784 8.295623e+01
785 8.295623e+01
786 8.295623e+01
787 8.295623e+01
788 8.295623e+01
789 8.295623e+01
790 8.295623e+01
791 8.295623e+01
792 8.295623e+01
793 8.295623e+01
794 8.295623e+01
795 8.295623e+01
796 8.295623e+01
797 8.295623e+01
798 8.295623e+01
799 8.295623e+01
800 8.395623e+01
801 8.395623e+01
802 8.395623e+01
803 8.395623e+01
804 8.395623e+01
805 8.395623e+01
806 8.395623e+01
807 8.395623e+01
808 8.395623e+01
809 8.395623e+01
810 8.395623e+01
811 8.395623e+01
812 8.395623e+01
813 8.395623e+01
814 8.395623e+01
815 8.395623e+01
816 8.495623e+01
817 8.495623e+01
818 8.495623e+01
819 8.495623e+01
820 8.495623e+01
821 8.495623e+01
822 8.495623e+01
823 8.495623e+01
824 8.595623e+01
825 8.595623e+01
826 8.595623e+01
827 8.595623e+01
828 8.695623e+01
829 8.695623e+01
830 8.795623e+01
831 8.895623e+01
832 8.995622e+01
833 8.995622e+01
834 8.995622e+01
835 8.995622e+01
836 8.995622e+01
837 8.995622e+01
838 8.995622e+01
839 8.995622e+01
840 8.995622e+01
841 8.995622e+01
842 8.995622e+01
843 8.995622e+01
844 8.995622e+01
845 8.995622e+01
846 8.995622e+01
847 8.995622e+01
848 9.095622e+01
849 9.095622e+01
850 9.095622e+01
851 9.095622e+01
852 9.095622e+01
853 9.095622e+01
854 9.095622e+01
855 9.095622e+01
856 9.195622e+01
857 9.195622e+01
858 9.195622e+01
859 9.195622e+01
860 9.295622e+01
861 9.295622e+01
862 9.395622e+01
863 9.495622e+01
864 9.595619e+01
865 9.595619e+01
866 9.595619e+01
867 9.595619e+01
868 9.595619e+01
869 9.595619e+01
870 9.595619e+01
871 9.595619e+01
872 9.695619e+01
873 9.695619e+01
874 9.695619e+01
875 9.695619e+01
876 9.795619e+01
877 9.795619e+01
878 9.895619e+01
879 9.995619e+01
880 1.009561e+02
881 1.009561e+02
882 1.009561e+02
883 1.009561e+02
884 1.019561e+02
885 1.019561e+02
886 1.029561e+02
887 1.039561e+02
888 1.049560e+02
889 1.049560e+02
890 1.059560e+02
891 1.069560e+02
892 1.079558e+02
893 1.089558e+02
894 1.099554e+02
895 1.109546e+02
896 1.118986e+02
897 1.118986e+02
898 1.118986e+02
899 1.118986e+02
900 1.118986e+02
901 1.118986e+02
902 1.118986e+02
903 1.118986e+02
904 1.118986e+02
905 1.118986e+02
906 1.118986e+02
907 1.118986e+02
908 1.118986e+02
909 1.118986e+02
910 1.118986e+02
911 1.118986e+02
912 1.128986e+02
913 1.128986e+02
914 1.128986e+02
915 1.128986e+02
916 1.128986e+02
917 1.128986e+02
918 1.128986e+02
919 1.128986e+02
920 1.138986e+02
921 1.138986e+02
922 1.138986e+02
923 1.138986e+02
924 1.148986e+02
925 1.148986e+02
926 1.158986e+02
927 1.168986e+02
928 1.178985e+02
929 1.178985e+02
930 1.178985e+02
931 1.178985e+02
932 1.178985e+02
933 1.178985e+02
934 1.178985e+02
935 1.178985e+02
936 1.188985e+02
937 1.188985e+02
938 1.188985e+02
939 1.188985e+02
940 1.198985e+02
941 1.198985e+02
942 1.208985e+02
943 1.218985e+02
944 1.228983e+02
945 1.228983e+02
946 1.228983e+02
947 1.228983e+02
948 1.238983e+02
949 1.238983e+02
950 1.248983e+02
951 1.258983e+02
952 1.268979e+02
953 1.268979e+02
954 1.278979e+02
955 1.288979e+02
956 1.298971e+02
957 1.308971e+02
958 1.318956e+02
959 1.328926e+02
960 1.337858e+02
961 1.337858e+02
962 1.337858e+02
963 1.337858e+02
964 1.337858e+02
965 1.337858e+02
966 1.337858e+02
967 1.337858e+02
968 1.347858e+02
969 1.347858e+02
970 1.347858e+02
971 1.347858e+02
972 1.357858e+02
973 1.357858e+02
974 1.367858e+02
975 1.377858e+02
976 1.387850e+02
977 1.387850e+02
978 1.387850e+02
979 1.387850e+02
980 1.397850e+02
981 1.397850e+02
982 1.407850e+02
983 1.417850e+02
984 1.427836e+02
985 1.427836e+02
986 1.437836e+02
987 1.447836e+02
988 1.457807e+02
989 1.467807e+02
990 1.477751e+02
991 1.487646e+02
992 1.495695e+02
993 1.495695e+02
994 1.495695e+02
995 1.495695e+02
996 1.505695e+02
997 1.505695e+02
998 1.515695e+02
999 1.525695e+02
1000 1.535645e+02
1001 1.535645e+02
1002 1.545645e+02
1003 1.555645e+02
1004 1.565549e+02
1005 1.575548e+02
1006 1.585365e+02
1007 1.595033e+02
1008 1.601717e+02
1009 1.601717e+02
1010 1.611716e+02
1011 1.621714e+02
1012 1.631432e+02
1013 1.641426e+02
1014 1.650910e+02
1015 1.660027e+02
1016 1.664967e+02
1017 1.674930e+02
1018 1.683751e+02
1019 1.691881e+02
1020 1.695103e+02
1021 1.701997e+02
1022 1.703956e+02
1023 1.705200e+02
1024 1.705241e+02
1025 1.705241e+02
1026 1.705241e+02
1027 1.705241e+02
1028 1.705241e+02
1029 1.705241e+02
1030 1.705241e+02
1031 1.705241e+02
1032 1.705241e+02
1033 1.705241e+02
1034 1.705241e+02
1035 1.705241e+02
1036 1.705241e+02
1037 1.705241e+02
1038 1.705241e+02
1039 1.705241e+02
1040 1.705241e+02
1041 1.705241e+02
1042 1.705241e+02
1043 1.705241e+02
1044 1.705241e+02
1045 1.705241e+02
1046 1.705241e+02
1047 1.705241e+02
1048 1.705241e+02
1049 1.705241e+02
1050 1.705241e+02
1051 1.705241e+02
1052 1.705241e+02
1053 1.705241e+02
1054 1.705241e+02
1055 1.705241e+02
1056 1.705241e+02
1057 1.705241e+02
1058 1.705241e+02
1059 1.705241e+02
1060 1.705241e+02
1061 1.705241e+02
1062 1.705241e+02
1063 1.705241e+02
1064 1.705241e+02
1065 1.705241e+02
1066 1.705241e+02
1067 1.705241e+02
1068 1.705241e+02
1069 1.705241e+02
1070 1.705241e+02
1071 1.705241e+02
1072 1.705241e+02
1073 1.705241e+02
1074 1.705241e+02
1075 1.705241e+02
1076 1.705241e+02
1077 1.705241e+02
1078 1.705241e+02
1079 1.705241e+02
1080 1.705241e+02
1081 1.705241e+02
1082 1.705241e+02
1083 1.705241e+02
1084 1.705241e+02
1085 1.705241e+02
1086 1.705241e+02
1087 1.705241e+02
1088 1.715241e+02
1089 1.715241e+02
1090 1.715241e+02
1091 1.715241e+02
1092 1.715241e+02
1093 1.715241e+02
1094 1.715241e+02
1095 1.715241e+02
1096 1.715241e+02
1097 1.715241e+02
1098 1.715241e+02
1099 1.715241e+02
1100 1.715241e+02
1101 1.715241e+02
1102 1.715241e+02
1103 1.715241e+02
1104 1.715241e+02
1105 1.715241e+02
1106 1.715241e+02
1107 1.715241e+02
1108 1.715241e+02
1109 1.715241e+02
1110 1.715241e+02
1111 1.715241e+02
1112 1.715241e+02
1113 1.715241e+02
1114 1.715241e+02
1115 1.715241e+02
1116 1.715241e+02
1117 1.715241e+02
1118 1.715241e+02
1119 1.715241e+02
1120 1.725241e+02
1121 1.725241e+02
1122 1.725241e+02
1123 1.725241e+02
1124 1.725241e+02
1125 1.725241e+02
1126 1.725241e+02
1127 1.725241e+02
1128 1.725241e+02
1129 1.725241e+02
1130 1.725241e+02
1131 1.725241e+02
1132 1.725241e+02
1133 1.725241e+02
1134 1.725241e+02
1135 1.725241e+02
1136 1.735241e+02
1137 1.735241e+02
1138 1.735241e+02
1139 1.735241e+02
1140 1.735241e+02
1141 1.735241e+02
1142 1.735241e+02
1143 1.735241e+02
1144 1.745241e+02
1145 1.745241e+02
1146 1.745241e+02
1147 1.745241e+02
1148 1.755241e+02
1149 1.755241e+02
1150 1.765241e+02
1151 1.775241e+02
1152 1.785241e+02
1153 1.785241e+02
1154 1.785241e+02
1155 1.785241e+02
1156 1.785241e+02
1157 1.785241e+02
1158 1.785241e+02
1159 1.785241e+02
1160 1.785241e+02
1161 1.785241e+02
1162 1.785241e+02
1163 1.785241e+02
1164 1.785241e+02
1165 1.785241e+02
1166 1.785241e+02
1167 1.785241e+02
1168 1.785241e+02
1169 1.785241e+02
1170 1.785241e+02
1171 1.785241e+02
1172 1.785241e+02
1173 1.785241e+02
1174 1.785241e+02
1175 1.785241e+02
1176 1.785241e+02
1177 1.785241e+02
1178 1.785241e+02
1179 1.785241e+02
1180 1.785241e+02
1181 1.785241e+02
1182 1.785241e+02
1183 1.785241e+02
1184 1.795241e+02
1185 1.795241e+02
1186 1.795241e+02
1187 1.795241e+02
1188 1.795241e+02
1189 1.795241e+02
1190 1.795241e+02
1191 1.795241e+02
1192 1.795241e+02
1193 1.795241e+02
1194 1.795241e+02
1195 1.795241e+02
1196 1.795241e+02
1197 1.795241e+02
1198 1.795241e+02
1199 1.795241e+02
1200 1.805241e+02
1201 1.805241e+02
1202 1.805241e+02
1203 1.805241e+02
1204 1.805241e+02
1205 1.805241e+02
1206 1.805241e+02
1207 1.805241e+02
1208 1.815241e+02
1209 1.815241e+02
1210 1.815241e+02
1211 1.815241e+02
1212 1.825241e+02
1213 1.825241e+02
1214 1.835241e+02
1215 1.845241e+02
1216 1.855240e+02
1217 1.855240e+02
1218 1.855240e+02
1219 1.855240e+02
1220 1.855240e+02
1221 1.855240e+02
1222 1.855240e+02
1223 1.855240e+02
1224 1.855240e+02
1225 1.855240e+02
1226 1.855240e+02
1227 1.855240e+02
1228 1.855240e+02
1229 1.855240e+02
1230 1.855240e+02
1231 1.855240e+02
1232 1.865240e+02
1233 1.865240e+02
1234 1.865240e+02
1235 1.865240e+02
1236 1.865240e+02
1237 1.865240e+02
1238 1.865240e+02
1239 1.865240e+02
1240 1.875240e+02
1241 1.875240e+02
1242 1.875240e+02
1243 1.875240e+02
1244 1.885240e+02
1245 1.885240e+02
1246 1.895240e+02
1247 1.905240e+02
1248 1.915239e+02
1249 1.915239e+02
1250 1.915239e+02
1251 1.915239e+02
1252 1.915239e+02
1253 1.915239e+02
1254 1.915239e+02
1255 1.915239e+02
1256 1.925239e+02
1257 1.925239e+02
1258 1.925239e+02
1259 1.925239e+02
1260 1.935239e+02
1261 1.935239e+02
1262 1.945239e+02
1263 1.955239e+02
1264 1.965238e+02
1265 1.965238e+02
1266 1.965238e+02
1267 1.965238e+02
1268 1.975238e+02
1269 1.975238e+02
1270 1.985238e+02
1271 1.995238e+02
1272 2.005235e+02
1273 2.005235e+02
1274 2.015235e+02
1275 2.025235e+02
1276 2.035228e+02
1277 2.045228e+02
1278 2.055216e+02
1279 2.065192e+02
1280 2.074232e+02
1281 2.074232e+02
1282 2.074232e+02
1283 2.074232e+02
1284 2.074232e+02
1285 2.074232e+02
1286 2.074232e+02
1287 2.074232e+02
1288 2.074232e+02
1289 2.074232e+02
1290 2.074232e+02
1291 2.074232e+02
1292 2.074232e+02
1293 2.074232e+02
1294 2.074232e+02
1295 2.074232e+02
1296 2.074232e+02
1297 2.074232e+02
1298 2.074232e+02
1299 2.074232e+02
1300 2.074232e+02
1301 2.074232e+02
1302 2.074232e+02
1303 2.074232e+02
1304 2.074232e+02
1305 2.074232e+02
1306 2.074232e+02
1307 2.074232e+02
1308 2.074232e+02
1309 2.074232e+02
1310 2.074232e+02
1311 2.074232e+02
1312 2.084232e+02
1313 2.084232e+02
1314 2.084232e+02
1315 2.084232e+02
1316 2.084232e+02
1317 2.084232e+02
1318 2.084232e+02
1319 2.084232e+02
1320 2.084232e+02
1321 2.084232e+02
1322 2.084232e+02
1323 2.084232e+02
1324 2.084232e+02
1325 2.084232e+02
1326 2.084232e+02
1327 2.084232e+02
1328 2.094232e+02
1329 2.094232e+02
1330 2.094232e+02
1331 2.094232e+02
1332 2.094232e+02
1333 2.094232e+02
1334 2.094232e+02
1335 2.094232e+02
1336 2.104232e+02
1337 2.104232e+02
1338 2.104232e+02
1339 2.104232e+02
1340 2.114232e+02
1341 2.114232e+02
1342 2.124232e+02
1343 2.134232e+02
1344 2.144230e+02
1345 2.144230e+02
1346 2.144230e+02
1347 2.144230e+02
1348 2.144230e+02
1349 2.144230e+02
1350 2.144230e+02
1351 2.144230e+02
1352 2.144230e+02
1353 2.144230e+02
1354 2.144230e+02
1355 2.144230e+02
1356 2.144230e+02
1357 2.144230e+02
1358 2.144230e+02
1359 2.144230e+02
1360 2.154230e+02
1361 2.154230e+02
1362 2.154230e+02
1363 2.154230e+02
1364 2.154230e+02
1365 2.154230e+02
1366 2.154230e+02
1367 2.154230e+02
1368 2.164230e+02
1369 2.164230e+02
1370 2.164230e+02
1371 2.164230e+02
1372 2.174230e+02
1373 2.174230e+02
1374 2.184230e+02
1375 2.194230e+02
1376 2.204227e+02
1377 2.204227e+02
1378 2.204227e+02
1379 2.204227e+02
1380 2.204227e+02
1381 2.204227e+02
1382 2.204227e+02
1383 2.204227e+02
1384 2.214227e+02
1385 2.214227e+02
1386 2.214227e+02
1387 2.214227e+02
1388 2.224227e+02
1389 2.224227e+02
1390 2.234227e+02
1391 2.244227e+02
1392 2.254221e+02
1393 2.254221e+02
1394 2.254221e+02
1395 2.254221e+02
1396 2.264221e+02
1397 2.264221e+02
1398 2.274221e+02
1399 2.284221e+02
1400 2.294209e+02
1401 2.294209e+02
1402 2.304209e+02
1403 2.314209e+02
1404 2.324185e+02
1405 2.334185e+02
1406 2.344138e+02
1407 2.354049e+02
1408 2.362253e+02
1409 2.362253e+02
1410 2.362253e+02
1411 2.362253e+02
1412 2.362253e+02
1413 2.362253e+02
1414 2.362253e+02
1415 2.362253e+02
1416 2.362253e+02
1417 2.362253e+02
1418 2.362253e+02
1419 2.362253e+02
1420 2.362253e+02
1421 2.362253e+02
1422 2.362253e+02
1423 2.362253e+02
1424 2.372253e+02
1425 2.372253e+02
1426 2.372253e+02
1427 2.372253e+02
1428 2.372253e+02
1429 2.372253e+02
1430 2.372253e+02
1431 2.372253e+02
1432 2.382253e+02
1433 2.382253e+02
1434 2.382253e+02
1435 2.382253e+02
1436 2.392253e+02
1437 2.392253e+02
1438 2.402253e+02
1439 2.412253e+02
1440 2.422242e+02
1441 2.422242e+02
1442 2.422242e+02
1443 2.422242e+02
1444 2.422242e+02
1445 2.422242e+02
1446 2.422242e+02
1447 2.422242e+02
1448 2.432242e+02
1449 2.432242e+02
1450 2.432242e+02
1451 2.432242e+02
1452 2.442242e+02
1453 2.442242e+02
1454 2.452242e+02
1455 2.462242e+02
1456 2.472219e+02
1457 2.472219e+02
1458 2.472219e+02
1459 2.472219e+02
1460 2.482219e+02
1461 2.482219e+02
1462 2.492219e+02
1463 2.502219e+02
1464 2.512175e+02
1465 2.512175e+02
1466 2.522175e+02
1467 2.532175e+02
1468 2.542088e+02
1469 2.552088e+02
1470 2.561923e+02
1471 2.571621e+02
1472 2.578450e+02
1473 2.578450e+02
1474 2.578450e+02
1475 2.578450e+02
1476 2.578450e+02
1477 2.578450e+02
1478 2.578450e+02
1479 2.578450e+02
1480 2.588450e+02
1481 2.588450e+02
1482 2.588450e+02
1483 2.588450e+02
1484 2.598450e+02
1485 2.598450e+02
1486 2.608450e+02
1487 2.618450e+02
1488 2.628373e+02
1489 2.628373e+02
1490 2.628373e+02
1491 2.628373e+02
1492 2.638373e+02
1493 2.638373e+02
1494 2.648373e+02
1495 2.658372e+02
1496 2.668222e+02
1497 2.668222e+02
1498 2.678221e+02
1499 2.688219e+02
1500 2.697933e+02
1501 2.707926e+02
1502 2.717402e+02
1503 2.726507e+02
1504 2.731419e+02
1505 2.731419e+02
1506 2.731419e+02
1507 2.731419e+02
1508 2.741418e+02
1509 2.741418e+02
1510 2.751416e+02
1511 2.761410e+02
1512 2.770965e+02
1513 2.770965e+02
1514 2.780956e+02
1515 2.790939e+02
1516 2.800124e+02
1517 2.810072e+02
1518 2.818677e+02
1519 2.826509e+02
1520 2.829365e+02
1521 2.829365e+02
1522 2.839314e+02
1523 2.849218e+02
1524 2.857352e+02
1525 2.867100e+02
1526 2.874179e+02
1527 2.880109e+02
1528 2.881419e+02
1529 2.890673e+02
1530 2.895956e+02
1531 2.899995e+02
1532 2.900514e+02
1533 2.903249e+02
1534 2.903467e+02
1535 2.903584e+02
1536 2.903585e+02
1537 2.903585e+02
1538 2.903585e+02
1539 2.903585e+02
1540 2.903585e+02
1541 2.903585e+02
1542 2.903585e+02
1543 2.903585e+02
1544 2.903585e+02
1545 2.903585e+02
1546 2.903585e+02
1547 2.903585e+02
1548 2.903585e+02
1549 2.903585e+02
1550 2.903585e+02
1551 2.903585e+02
1552 2.903585e+02
1553 2.903585e+02
1554 2.903585e+02
1555 2.903585e+02
1556 2.903585e+02
1557 2.903585e+02
1558 2.903585e+02
1559 2.903585e+02
1560 2.903585e+02
1561 2.903585e+02
1562 2.903585e+02
1563 2.903585e+02
1564 2.903585e+02
1565 2.903585e+02
1566 2.903585e+02
1567 2.903585e+02
1568 2.913585e+02
1569 2.913585e+02
1570 2.913585e+02
1571 2.913585e+02
1572 2.913585e+02
1573 2.913585e+02
1574 2.913585e+02
1575 2.913585e+02
1576 2.913585e+02
1577 2.913585e+02
1578 2.913585e+02
1579 2.913585e+02
1580 2.913585e+02
1581 2.913585e+02
1582 2.913585e+02
1583 2.913585e+02
1584 2.923585e+02
1585 2.923585e+02
1586 2.923585e+02
1587 2.923585e+02
1588 2.923585e+02
1589 2.923585e+02
1590 2.923585e+02
1591 2.923585e+02
1592 2.933585e+02
1593 2.933585e+02
1594 2.933585e+02
1595 2.933585e+02
1596 2.943585e+02
1597 2.943585e+02
1598 2.953585e+02
1599 2.963585e+02
1600 2.973571e+02
1601 2.973571e+02
1602 2.973571e+02
1603 2.973571e+02
1604 2.973571e+02
1605 2.973571e+02
1606 2.973571e+02
1607 2.973571e+02
1608 2.973571e+02
1609 2.973571e+02
1610 2.973571e+02
1611 2.973571e+02
1612 2.973571e+02
1613 2.973571e+02
1614 2.973571e+02
1615 2.973571e+02
1616 2.983571e+02
1617 2.983571e+02
1618 2.983571e+02
1619 2.983571e+02
1620 2.983571e+02
1621 2.983571e+02
1622 2.983571e+02
1623 2.983571e+02
1624 2.993571e+02
1625 2.993571e+02
1626 2.993571e+02
1627 2.993571e+02
1628 3.003571e+02
1629 3.003571e+02
1630 3.013571e+02
1631 3.023570e+02
1632 3.033542e+02
1633 3.033542e+02
1634 3.033542e+02
1635 3.033542e+02
1636 3.033542e+02
1637 3.033542e+02
1638 3.033542e+02
1639 3.033542e+02
1640 3.043542e+02
1641 3.043542e+02
1642 3.043542e+02
1643 3.043542e+02
1644 3.053542e+02
1645 3.053542e+02
1646 3.063542e+02
1647 3.073542e+02
1648 3.083486e+02
1649 3.083486e+02
1650 3.083486e+02
1651 3.083486e+02
1652 3.093486e+02
1653 3.093486e+02
1654 3.103486e+02
1655 3.113486e+02
1656 3.123376e+02
1657 3.123376e+02
1658 3.133376e+02
1659 3.143375e+02
1660 3.153165e+02
1661 3.163161e+02
1662 3.172772e+02
1663 3.182092e+02
1664 3.187557e+02
1665 3.187557e+02
1666 3.187557e+02
1667 3.187557e+02
1668 3.187557e+02
1669 3.187557e+02
1670 3.187557e+02
1671 3.187557e+02
1672 3.187557e+02
1673 3.187557e+02
1674 3.187557e+02
1675 3.187557e+02
1676 3.187557e+02
1677 3.187557e+02
1678 3.187557e+02
1679 3.187557e+02
1680 3.197557e+02
1681 3.197557e+02
1682 3.197557e+02
1683 3.197557e+02
1684 3.197557e+02
1685 3.197557e+02
1686 3.197557e+02
1687 3.197557e+02
1688 3.207557e+02
1689 3.207557e+02
1690 3.207557e+02
1691 3.207557e+02
1692 3.217557e+02
1693 3.217557e+02
1694 3.227557e+02
1695 3.237557e+02
1696 3.247458e+02
1697 3.247458e+02
1698 3.247458e+02
1699 3.247458e+02
1700 3.247458e+02
1701 3.247458e+02
1702 3.247458e+02
1703 3.247458e+02
1704 3.257458e+02
1705 3.257458e+02
1706 3.257458e+02
1707 3.257458e+02
1708 3.267458e+02
1709 3.267458e+02
1710 3.277458e+02
1711 3.287457e+02
1712 3.297264e+02
1713 3.297264e+02
1714 3.297264e+02
1715 3.297264e+02
1716 3.307264e+02
1717 3.307264e+02
1718 3.317262e+02
1719 3.327258e+02
1720 3.336890e+02
1721 3.336890e+02
1722 3.346884e+02
1723 3.356872e+02
1724 3.366191e+02
1725 3.376154e+02
1726 3.384972e+02
1727 3.393098e+02
1728 3.396315e+02
1729 3.396315e+02
1730 3.396315e+02
1731 3.396315e+02
1732 3.396315e+02
1733 3.396315e+02
1734 3.396315e+02
1735 3.396315e+02
1736 3.406314e+02
1737 3.406314e+02
1738 3.406314e+02
1739 3.406314e+02
1740 3.416312e+02
1741 3.416312e+02
1742 3.426307e+02
1743 3.436298e+02
1744 3.445715e+02
1745 3.445715e+02
1746 3.445715e+02
1747 3.445715e+02
1748 3.455707e+02
1749 3.455707e+02
1750 3.465691e+02
1751 3.475661e+02
1752 3.484586e+02
1753 3.484586e+02
1754 3.494536e+02
1755 3.504442e+02
1756 3.512589e+02
1757 3.522341e+02
1758 3.529438e+02
1759 3.535389e+02
1760 3.536712e+02
1761 3.536712e+02
1762 3.536712e+02
1763 3.536712e+02
1764 3.546662e+02
1765 3.546662e+02
1766 3.556565e+02
1767 3.566385e+02
1768 3.573880e+02
1769 3.573879e+02
1770 3.583610e+02
1771 3.593131e+02
1772 3.599232e+02
1773 3.608209e+02
1774 3.612835e+02
1775 3.616253e+02
1776 3.616610e+02
1777 3.616589e+02
1778 3.625702e+02
1779 3.634253e+02
1780 3.638089e+02
1781 3.645547e+02
1782 3.648005e+02
1783 3.649616e+02
1784 3.649687e+02
1785 3.655488e+02
1786 3.656728e+02
1787 3.657474e+02
1788 3.657489e+02
1789 3.657905e+02
1790 3.657909e+02
1791 3.657911e+02
1792 3.657911e+02
1793 3.657911e+02
1794 3.657911e+02
1795 3.657911e+02
1796 3.657911e+02
1797 3.657911e+02
1798 3.657911e+02
1799 3.657911e+02
1800 3.657911e+02
1801 3.657911e+02
1802 3.657911e+02
1803 3.657911e+02
1804 3.657911e+02
1805 3.657911e+02
1806 3.657911e+02
1807 3.657911e+02
1808 3.667911e+02
1809 3.667911e+02
1810 3.667911e+02
1811 3.667911e+02
1812 3.667911e+02
1813 3.667911e+02
1814 3.667911e+02
1815 3.667911e+02
1816 3.677910e+02
1817 3.677910e+02
1818 3.677910e+02
1819 3.677910e+02
1820 3.687908e+02
1821 3.687908e+02
1822 3.697903e+02
1823 3.707895e+02
1824 3.717321e+02
1825 3.717321e+02
1826 3.717321e+02
1827 3.717321e+02
1828 3.717321e+02
1829 3.717321e+02
1830 3.717321e+02
1831 3.717321e+02
1832 3.727317e+02
1833 3.727317e+02
1834 3.727317e+02
1835 3.727317e+02
1836 3.737309e+02
1837 3.737309e+02
1838 3.747293e+02
1839 3.757262e+02
1840 3.766189e+02
1841 3.766189e+02
1842 3.766189e+02
1843 3.766189e+02
1844 3.776162e+02
1845 3.776162e+02
1846 3.786110e+02
1847 3.796010e+02
1848 3.804112e+02
1849 3.804112e+02
1850 3.813958e+02
1851 3.823676e+02
1852 3.830601e+02
1853 3.839952e+02
1854 3.845505e+02
1855 3.849809e+02
1856 3.850410e+02
1857 3.850410e+02
1858 3.850410e+02
1859 3.850410e+02
1860 3.850410e+02
1861 3.850410e+02
1862 3.850410e+02
1863 3.850410e+02
1864 3.860381e+02
1865 3.860381e+02
1866 3.860381e+02
1867 3.860381e+02
1868 3.870324e+02
1869 3.870324e+02
1870 3.880214e+02
1871 3.890010e+02
1872 3.897359e+02
1873 3.897359e+02
1874 3.897358e+02
1875 3.897358e+02
1876 3.907184e+02
1877 3.907181e+02
1878 3.916857e+02
1879 3.926284e+02
1880 3.932070e+02
1881 3.932053e+02
1882 3.941263e+02
1883 3.949958e+02
1884 3.954037e+02
1885 3.961697e+02
1886 3.964364e+02
1887 3.966133e+02
1888 3.966219e+02
1889 3.966219e+02
1890 3.966212e+02
1891 3.966199e+02
1892 3.975499e+02
1893 3.975460e+02
1894 3.984247e+02
1895 3.992331e+02
1896 3.995491e+02
1897 3.995327e+02
1898 4.002929e+02
1899 4.009474e+02
1900 4.011173e+02
1901 4.016227e+02
1902 4.017108e+02
1903 4.017622e+02
1904 4.017629e+02
1905 4.016965e+02
1906 4.022475e+02
1907 4.026736e+02
1908 4.027324e+02
1909 4.030243e+02
1910 4.030494e+02
1911 4.030630e+02
1912 4.030631e+02
1913 4.032418e+02
1914 4.032506e+02
1915 4.032552e+02
1916 4.032552e+02
1917 4.032576e+02
1918 4.032576e+02
1919 4.032576e+02
1920 4.032576e+02
1921 4.032576e+02
1922 4.032576e+02
1923 4.032576e+02
1924 4.032575e+02
1925 4.032575e+02
1926 4.032574e+02
1927 4.032572e+02
1928 4.042289e+02
1929 4.042289e+02
1930 4.042285e+02
1931 4.042278e+02
1932 4.051750e+02
1933 4.051727e+02
1934 4.060792e+02
1935 4.069274e+02
1936 4.072999e+02
1937 4.072999e+02
1938 4.072976e+02
1939 4.072931e+02
1940 4.081638e+02
1941 4.081512e+02
1942 4.089396e+02
1943 4.096287e+02
1944 4.098244e+02
1945 4.097816e+02
1946 4.104105e+02
1947 4.109165e+02
1948 4.110047e+02
1949 4.113659e+02
1950 4.114061e+02
1951 4.114285e+02
1952 4.114286e+02
1953 4.114285e+02
1954 4.114108e+02
1955 4.113783e+02
1956 4.120507e+02
1957 4.119774e+02
1958 4.125093e+02
1959 4.129166e+02
1960 4.129695e+02
1961 4.127993e+02
1962 4.131443e+02
1963 4.133838e+02
1964 4.134001e+02
1965 4.135487e+02
1966 4.135547e+02
1967 4.135578e+02
1968 4.135578e+02
1969 4.132180e+02
1970 4.133919e+02
1971 4.135006e+02
1972 4.135037e+02
1973 4.135660e+02
1974 4.135669e+02
1975 4.135675e+02
1976 4.135675e+02
1977 4.136010e+02
1978 4.136013e+02
1979 4.136014e+02
1980 4.136014e+02
1981 4.136015e+02
1982 4.136015e+02
1983 4.136015e+02
1984 4.136015e+02
1985 4.135988e+02
1986 4.134967e+02
1987 4.133323e+02
1988 4.136859e+02
1989 4.134050e+02
1990 4.136259e+02
1991 4.137685e+02
1992 4.137739e+02
1993 4.133242e+02
1994 4.134326e+02
1995 4.134971e+02
1996 4.134982e+02
1997 4.135338e+02
1998 4.135342e+02
1999 4.135343e+02
2000 4.135343e+02
2001 4.129029e+02
2002 4.129451e+02
2003 4.129686e+02
2004 4.129687e+02
2005 4.129811e+02
2006 4.129812e+02
2007 4.129812e+02
2008 4.129812e+02
2009 4.129876e+02
2010 4.129876e+02
2011 4.129876e+02
2012 4.129876e+02
2013 4.129876e+02
2014 4.129876e+02
2015 4.129876e+02
2016 4.129876e+02
2017 4.122080e+02
2018 4.122217e+02
2019 4.122290e+02
2020 4.122290e+02
2021 4.122327e+02
2022 4.122327e+02
2023 4.122327e+02
2024 4.122327e+02
2025 4.122346e+02
2026 4.122346e+02
2027 4.122346e+02
2028 4.122346e+02
2029 4.122346e+02
2030 4.122346e+02
2031 4.122346e+02
2032 4.122346e+02
2033 4.122356e+02
2034 4.122356e+02
2035 4.122356e+02
2036 4.122356e+02
2037 4.122356e+02
2038 4.122356e+02
2039 4.122356e+02
2040 4.122356e+02
2041 4.122356e+02
2042 4.122356e+02
2043 4.122356e+02
2044 4.122356e+02
2045 4.122356e+02
2046 4.122356e+02
2047 4.122356e+02
2048 4.122356e+02
2049 4.122356e+02
2050 4.122356e+02
2051 4.122356e+02
2052 4.122356e+02
2053 4.122356e+02
2054 4.122356e+02
2055 4.122356e+02
2056 4.122356e+02
2057 4.122356e+02
2058 4.122356e+02
2059 4.122356e+02
2060 4.122356e+02
2061 4.122356e+02
2062 4.122356e+02
2063 4.122356e+02
2064 4.122356e+02
2065 4.122356e+02
2066 4.122356e+02
2067 4.122356e+02
2068 4.122356e+02
2069 4.122356e+02
2070 4.122356e+02
2071 4.122356e+02
2072 4.122356e+02
2073 4.122356e+02
2074 4.122356e+02
2075 4.122356e+02
2076 4.122356e+02
2077 4.122356e+02
2078 4.122356e+02
2079 4.122356e+02
2080 4.122356e+02
2081 4.122356e+02
2082 4.122356e+02
2083 4.122356e+02
2084 4.122356e+02
2085 4.122356e+02
2086 4.122356e+02
2087 4.122356e+02
2088 4.122356e+02
2089 4.122356e+02
2090 4.122356e+02
2091 4.122356e+02
2092 4.122356e+02
2093 4.122356e+02
2094 4.122356e+02
2095 4.122356e+02
2096 4.122356e+02
2097 4.122356e+02
2098 4.122356e+02
2099 4.122356e+02
2100 4.122356e+02
2101 4.122356e+02
2102 4.122356e+02
2103 4.122356e+02
2104 4.122356e+02
2105 4.122356e+02
2106 4.122356e+02
2107 4.122356e+02
2108 4.122356e+02
2109 4.122356e+02
2110 4.122356e+02
2111 4.122356e+02
2112 4.132356e+02
2113 4.132356e+02
2114 4.132356e+02
2115 4.132356e+02
2116 4.132356e+02
2117 4.132356e+02
2118 4.132356e+02
2119 4.132356e+02
2120 4.132356e+02
2121 4.132356e+02
2122 4.132356e+02
2123 4.132356e+02
2124 4.132356e+02
2125 4.132356e+02
2126 4.132356e+02
2127 4.132356e+02
2128 4.132356e+02
2129 4.132356e+02
2130 4.132356e+02
2131 4.132356e+02
2132 4.132356e+02
2133 4.132356e+02
2134 4.132356e+02
2135 4.132356e+02
2136 4.132356e+02
2137 4.132356e+02
2138 4.132356e+02
2139 4.132356e+02
2140 4.132356e+02
2141 4.132356e+02
2142 4.132356e+02
2143 4.132356e+02
2144 4.142356e+02
2145 4.142356e+02
2146 4.142356e+02
2147 4.142356e+02
2148 4.142356e+02
2149 4.142356e+02
2150 4.142356e+02
2151 4.142356e+02
2152 4.142356e+02
2153 4.142356e+02
2154 4.142356e+02
2155 4.142356e+02
2156 4.142356e+02
2157 4.142356e+02
2158 4.142356e+02
2159 4.142356e+02
2160 4.152356e+02
2161 4.152356e+02
2162 4.152356e+02
2163 4.152356e+02
2164 4.152356e+02
2165 4.152356e+02
2166 4.152356e+02
2167 4.152356e+02
2168 4.162356e+02
2169 4.162356e+02
2170 4.162356e+02
2171 4.162356e+02
2172 4.172356e+02
2173 4.172356e+02
2174 4.182356e+02
2175 4.192356e+02
2176 4.202349e+02
2177 4.202349e+02
2178 4.202349e+02
2179 4.202349e+02
2180 4.202349e+02
2181 4.202349e+02
2182 4.202349e+02
2183 4.202349e+02
2184 4.202349e+02
2185 4.202349e+02
2186 4.202349e+02
2187 4.202349e+02
2188 4.202349e+02
2189 4.202349e+02
2190 4.202349e+02
2191 4.202349e+02
2192 4.202349e+02
2193 4.202349e+02
2194 4.202349e+02
2195 4.202349e+02
2196 4.202349e+02
2197 4.202349e+02
2198 4.202349e+02
2199 4.202349e+02
2200 4.202349e+02
2201 4.202349e+02
2202 4.202349e+02
2203 4.202349e+02
2204 4.202349e+02
2205 4.202349e+02
2206 4.202349e+02
2207 4.202349e+02
2208 4.212349e+02
2209 4.212349e+02
2210 4.212349e+02
2211 4.212349e+02
2212 4.212349e+02
2213 4.212349e+02
2214 4.212349e+02
2215 4.212349e+02
2216 4.212349e+02
2217 4.212349e+02
2218 4.212349e+02
2219 4.212349e+02
2220 4.212349e+02
2221 4.212349e+02
2222 4.212349e+02
2223 4.212349e+02
2224 4.222349e+02
2225 4.222349e+02
2226 4.222349e+02
2227 4.222349e+02
2228 4.222349e+02
2229 4.222349e+02
2230 4.222349e+02
2231 4.222349e+02
2232 4.232349e+02
2233 4.232349e+02
2234 4.232349e+02
2235 4.232349e+02
2236 4.242349e+02
2237 4.242349e+02
2238 4.252349e+02
2239 4.262349e+02
2240 4.272336e+02
2241 4.272336e+02
2242 4.272336e+02
2243 4.272336e+02
2244 4.272336e+02
2245 4.272336e+02
2246 4.272336e+02
2247 4.272336e+02
2248 4.272336e+02
2249 4.272336e+02
2250 4.272336e+02
2251 4.272336e+02
2252 4.272336e+02
2253 4.272336e+02
2254 4.272336e+02
2255 4.272336e+02
2256 4.282336e+02
2257 4.282336e+02
2258 4.282336e+02
2259 4.282336e+02
2260 4.282336e+02
2261 4.282336e+02
2262 4.282336e+02
2263 4.282336e+02
2264 4.292336e+02
2265 4.292336e+02
2266 4.292336e+02
2267 4.292336e+02
2268 4.302336e+02
2269 4.302336e+02
2270 4.312336e+02
2271 4.322336e+02
2272 4.332309e+02
2273 4.332309e+02
2274 4.332309e+02
2275 4.332309e+02
2276 4.332309e+02
2277 4.332309e+02
2278 4.332309e+02
2279 4.332309e+02
2280 4.342309e+02
2281 4.342309e+02
2282 4.342309e+02
2283 4.342309e+02
2284 4.352309e+02
2285 4.352309e+02
2286 4.362309e+02
2287 4.372309e+02
2288 4.382256e+02
2289 4.382256e+02
2290 4.382256e+02
2291 4.382256e+02
2292 4.392256e+02
2293 4.392256e+02
2294 4.402256e+02
2295 4.412256e+02
2296 4.422153e+02
2297 4.422153e+02
2298 4.432152e+02
2299 4.442151e+02
2300 4.451953e+02
2301 4.461949e+02
2302 4.471580e+02
2303 4.480933e+02
2304 4.486494e+02
2305 4.486494e+02
2306 4.486494e+02
2307 4.486494e+02
2308 4.486494e+02
2309 4.486494e+02
2310 4.486494e+02
2311 4.486494e+02
2312 4.486494e+02
2313 4.486494e+02
2314 4.486494e+02
2315 4.486494e+02
2316 4.486494e+02
2317 4.486494e+02
2318 4.486494e+02
2319 4.486494e+02
2320 4.486494e+02
2321 4.486494e+02
2322 4.486494e+02
2323 4.486494e+02
2324 4.486494e+02
2325 4.486494e+02
2326 4.486494e+02
2327 4.486494e+02
2328 4.486494e+02
2329 4.486494e+02
2330 4.486494e+02
2331 4.486494e+02
2332 4.486494e+02
2333 4.486494e+02
2334 4.486494e+02
2335 4.486494e+02
2336 4.496494e+02
2337 4.496494e+02
2338 4.496494e+02
2339 4.496494e+02
2340 4.496494e+02
2341 4.496494e+02
2342 4.496494e+02
2343 4.496494e+02
2344 4.496494e+02
2345 4.496494e+02
2346 4.496494e+02
2347 4.496494e+02
2348 4.496494e+02
2349 4.496494e+02
2350 4.496494e+02
2351 4.496494e+02
2352 4.506494e+02
2353 4.506494e+02
2354 4.506494e+02
2355 4.506494e+02
2356 4.506494e+02
2357 4.506494e+02
2358 4.506494e+02
2359 4.506494e+02
2360 4.516494e+02
2361 4.516494e+02
2362 4.516494e+02
2363 4.516494e+02
2364 4.526494e+02
2365 4.526494e+02
2366 4.536494e+02
2367 4.546493e+02
2368 4.556445e+02
2369 4.556445e+02
2370 4.556445e+02
2371 4.556445e+02
2372 4.556445e+02
2373 4.556445e+02
2374 4.556445e+02
2375 4.556445e+02
2376 4.556445e+02
2377 4.556445e+02
2378 4.556445e+02
2379 4.556445e+02
2380 4.556445e+02
2381 4.556445e+02
2382 4.556445e+02
2383 4.556445e+02
2384 4.566445e+02
2385 4.566445e+02
2386 4.566445e+02
2387 4.566445e+02
2388 4.566445e+02
2389 4.566445e+02
2390 4.566445e+02
2391 4.566445e+02
2392 4.576445e+02
2393 4.576445e+02
2394 4.576445e+02
2395 4.576445e+02
2396 4.586445e+02
2397 4.586445e+02
2398 4.596445e+02
2399 4.606444e+02
2400 4.616348e+02
2401 4.616348e+02
2402 4.616348e+02
2403 4.616348e+02
2404 4.616348e+02
2405 4.616348e+02
2406 4.616348e+02
2407 4.616348e+02
2408 4.626348e+02
2409 4.626348e+02
2410 4.626348e+02
2411 4.626348e+02
2412 4.636348e+02
2413 4.636348e+02
2414 4.646347e+02
2415 4.656347e+02
2416 4.666158e+02
2417 4.666158e+02
2418 4.666158e+02
2419 4.666158e+02
2420 4.676157e+02
2421 4.676157e+02
2422 4.686156e+02
2423 4.696152e+02
2424 4.705791e+02
2425 4.705791e+02
2426 4.715786e+02
2427 4.725774e+02
2428 4.735107e+02
2429 4.745071e+02
2430 4.753910e+02
2431 4.762067e+02
2432 4.765323e+02
2433 4.765323e+02
2434 4.765323e+02
2435 4.765323e+02
2436 4.765323e+02
2437 4.765323e+02
2438 4.765323e+02
2439 4.765323e+02
2440 4.765323e+02
2441 4.765323e+02
2442 4.765323e+02
2443 4.765323e+02
2444 4.765323e+02
2445 4.765323e+02
2446 4.765323e+02
2447 4.765323e+02
2448 4.775323e+02
2449 4.775323e+02
2450 4.775323e+02
2451 4.775323e+02
2452 4.775323e+02
2453 4.775323e+02
2454 4.775323e+02
2455 4.775323e+02
2456 4.785323e+02
2457 4.785323e+02
2458 4.785323e+02
2459 4.785323e+02
2460 4.795322e+02
2461 4.795322e+02
2462 4.805321e+02
2463 4.815318e+02
2464 4.825001e+02
2465 4.825001e+02
2466 4.825001e+02
2467 4.825001e+02
2468 4.825001e+02
2469 4.825001e+02
2470 4.825001e+02
2471 4.825001e+02
2472 4.835000e+02
2473 4.835000e+02
2474 4.835000e+02
2475 4.835000e+02
2476 4.844997e+02
2477 4.844997e+02
2478 4.854993e+02
2479 4.864983e+02
2480 4.874377e+02
2481 4.874377e+02
2482 4.874377e+02
2483 4.874377e+02
2484 4.884369e+02
2485 4.884369e+02
2486 4.894352e+02
2487 4.904319e+02
2488 4.913206e+02
2489 4.913206e+02
2490 4.923153e+02
2491 4.933052e+02
2492 4.941139e+02
2493 4.950876e+02
2494 4.957892e+02
2495 4.963750e+02
2496 4.965020e+02
2497 4.965020e+02
2498 4.965020e+02
2499 4.965020e+02
2500 4.965020e+02
2501 4.965020e+02
2502 4.965020e+02
2503 4.965020e+02
2504 4.975011e+02
2505 4.975011e+02
2506 4.975011e+02
2507 4.975011e+02
2508 4.984991e+02
2509 4.984991e+02
2510 4.994953e+02
2511 5.004880e+02
2512 5.013246e+02
2513 5.013246e+02
2514 5.013246e+02
2515 5.013246e+02
2516 5.023183e+02
2517 5.023183e+02
2518 5.033061e+02
2519 5.042836e+02
2520 5.050062e+02
2521 5.050059e+02
2522 5.059729e+02
2523 5.069146e+02
2524 5.074901e+02
2525 5.083694e+02
2526 5.087953e+02
2527 5.091041e+02
2528 5.091325e+02
2529 5.091325e+02
2530 5.091324e+02
2531 5.091322e+02
2532 5.101020e+02
2533 5.101012e+02
2534 5.110461e+02
2535 5.119523e+02
2536 5.124335e+02
2537 5.124293e+02
2538 5.133046e+02
2539 5.141081e+02
2540 5.144181e+02
2541 5.150952e+02
2542 5.152816e+02
2543 5.153992e+02
2544 5.154028e+02
2545 5.153790e+02
2546 5.160939e+02
2547 5.166950e+02
2548 5.168307e+02
2549 5.172816e+02
2550 5.173487e+02
2551 5.173871e+02
2552 5.173875e+02
2553 5.176860e+02
2554 5.177124e+02
2555 5.177267e+02
2556 5.177268e+02
2557 5.177343e+02
2558 5.177343e+02
2559 5.177343e+02
2560 5.177343e+02
2561 5.177343e+02
2562 5.177343e+02
2563 5.177343e+02
2564 5.177343e+02
2565 5.177343e+02
2566 5.177343e+02
2567 5.177343e+02
2568 5.177343e+02
2569 5.177343e+02
2570 5.177343e+02
2571 5.177343e+02
2572 5.177343e+02
2573 5.177343e+02
2574 5.177343e+02
2575 5.177343e+02
2576 5.177343e+02
2577 5.177343e+02
2578 5.177343e+02
2579 5.177343e+02
2580 5.177343e+02
2581 5.177343e+02
2582 5.177343e+02
2583 5.177343e+02
2584 5.177343e+02
2585 5.177343e+02
2586 5.177343e+02
2587 5.177343e+02
2588 5.177343e+02
2589 5.177343e+02
2590 5.177343e+02
2591 5.177343e+02
2592 5.187343e+02
2593 5.187343e+02
2594 5.187343e+02
2595 5.187343e+02
2596 5.187343e+02
2597 5.187343e+02
2598 5.187343e+02
2599 5.187343e+02
2600 5.187343e+02
2601 5.187343e+02
2602 5.187343e+02
2603 5.187343e+02
2604 5.187343e+02
2605 5.187343e+02
2606 5.187343e+02
2607 5.187343e+02
2608 5.197343e+02
2609 5.197343e+02
2610 5.197343e+02
2611 5.197343e+02
2612 5.197343e+02
2613 5.197343e+02
2614 5.197343e+02
2615 5.197343e+02
2616 5.207342e+02
2617 5.207342e+02
2618 5.207342e+02
2619 5.207342e+02
2620 5.217341e+02
2621 5.217341e+02
2622 5.227340e+02
2623 5.237337e+02
2624 5.247003e+02
2625 5.247003e+02
2626 5.247003e+02
2627 5.247003e+02
2628 5.247003e+02
2629 5.247003e+02
2630 5.247003e+02
2631 5.247003e+02
2632 5.247003e+02
2633 5.247003e+02
2634 5.247003e+02
2635 5.247003e+02
2636 5.247003e+02
2637 5.247003e+02
2638 5.247003e+02
2639 5.247003e+02
2640 5.257002e+02
2641 5.257002e+02
2642 5.257002e+02
2643 5.257002e+02
2644 5.257002e+02
2645 5.257002e+02
2646 5.257002e+02
2647 5.257002e+02
2648 5.267001e+02
2649 5.267001e+02
2650 5.267001e+02
2651 5.267001e+02
2652 5.276998e+02
2653 5.276998e+02
2654 5.286992e+02
2655 5.296982e+02
2656 5.306338e+02
2657 5.306338e+02
2658 5.306338e+02
2659 5.306338e+02
2660 5.306338e+02
2661 5.306338e+02
2662 5.306338e+02
2663 5.306338e+02
2664 5.316333e+02
2665 5.316333e+02
2666 5.316333e+02
2667 5.316333e+02
2668 5.326323e+02
2669 5.326323e+02
2670 5.336303e+02
2671 5.346265e+02
2672 5.355069e+02
2673 5.355069e+02
2674 5.355069e+02
2675 5.355069e+02
2676 5.365035e+02
2677 5.365035e+02
2678 5.374970e+02
2679 5.384847e+02
2680 5.392751e+02
2681 5.392750e+02
2682 5.402563e+02
2683 5.412222e+02
2684 5.418871e+02
2685 5.428106e+02
2686 5.433339e+02
2687 5.437329e+02
2688 5.437835e+02
2689 5.437835e+02
2690 5.437835e+02
2691 5.437835e+02
2692 5.437835e+02
2693 5.437835e+02
2694 5.437835e+02
2695 5.437835e+02
2696 5.437835e+02
2697 5.437835e+02
2698 5.437835e+02
2699 5.437835e+02
2700 5.437835e+02
2701 5.437835e+02
2702 5.437835e+02
2703 5.437835e+02
2704 5.447828e+02
2705 5.447828e+02
2706 5.447828e+02
2707 5.447828e+02
2708 5.447828e+02
2709 5.447828e+02
2710 5.447828e+02
2711 5.447828e+02
2712 5.457816e+02
2713 5.457816e+02
2714 5.457816e+02
2715 5.457816e+02
2716 5.467792e+02
2717 5.467792e+02
2718 5.477745e+02
2719 5.487655e+02
2720 5.495850e+02
2721 5.495850e+02
2722 5.495850e+02
2723 5.495850e+02
2724 5.495850e+02
2725 5.495850e+02
2726 5.495850e+02
2727 5.495850e+02
2728 5.505809e+02
2729 5.505809e+02
2730 5.505808e+02
2731 5.505808e+02
2732 5.515727e+02
2733 5.515726e+02
2734 5.525570e+02
2735 5.535284e+02
2736 5.542188e+02
2737 5.542188e+02
2738 5.542188e+02
2739 5.542186e+02
2740 5.551944e+02
2741 5.551939e+02
2742 5.561492e+02
2743 5.570719e+02
2744 5.575931e+02
2745 5.575902e+02
2746 5.584859e+02
2747 5.593182e+02
2748 5.596670e+02
2749 5.603818e+02
2750 5.605989e+02
2751 5.607386e+02
2752 5.607439e+02
2753 5.607439e+02
2754 5.607439e+02
2755 5.607439e+02
2756 5.607438e+02
2757 5.607438e+02
2758 5.607438e+02
2759 5.607436e+02
2760 5.617204e+02
2761 5.617204e+02
2762 5.617201e+02
2763 5.617196e+02
2764 5.626759e+02
2765 5.626743e+02
2766 5.635961e+02
2767 5.644668e+02
2768 5.648768e+02
2769 5.648768e+02
2770 5.648752e+02
2771 5.648720e+02
2772 5.657623e+02
2773 5.657530e+02
2774 5.665703e+02
2775 5.672960e+02
2776 5.675229e+02
2777 5.674896e+02
2778 5.681581e+02
2779 5.687068e+02
2780 5.688145e+02
2781 5.692149e+02
2782 5.692658e+02
2783 5.692944e+02
2784 5.692946e+02
2785 5.692946e+02
2786 5.692810e+02
2787 5.692559e+02
2788 5.699643e+02
2789 5.699056e+02
2790 5.704798e+02
2791 5.709291e+02
2792 5.709956e+02
2793 5.708517e+02
2794 5.712370e+02
2795 5.715103e+02
2796 5.715321e+02
2797 5.717049e+02
2798 5.717130e+02
2799 5.717173e+02
2800 5.717173e+02
2801 5.714134e+02
2802 5.716147e+02
2803 5.717429e+02
2804 5.717473e+02
2805 5.718217e+02
2806 5.718231e+02
2807 5.718239e+02
2808 5.718239e+02
2809 5.718643e+02
2810 5.718647e+02
2811 5.718649e+02
2812 5.718649e+02
2813 5.718650e+02
2814 5.718650e+02
2815 5.718650e+02
2816 5.718650e+02
2817 5.718650e+02
2818 5.718650e+02
2819 5.718650e+02
2820 5.718650e+02
2821 5.718650e+02
2822 5.718650e+02
2823 5.718650e+02
2824 5.718650e+02
2825 5.718650e+02
2826 5.718650e+02
2827 5.718650e+02
2828 5.718650e+02
2829 5.718650e+02
2830 5.718650e+02
2831 5.718650e+02
2832 5.728558e+02
2833 5.728558e+02
2834 5.728558e+02
2835 5.728558e+02
2836 5.728558e+02
2837 5.728558e+02
2838 5.728557e+02
2839 5.728556e+02
2840 5.738377e+02
2841 5.738377e+02
2842 5.738376e+02
2843 5.738373e+02
2844 5.748033e+02
2845 5.748024e+02
2846 5.757408e+02
2847 5.766368e+02
2848 5.770960e+02
2849 5.770960e+02
2850 5.770960e+02
2851 5.770960e+02
2852 5.770958e+02
2853 5.770958e+02
2854 5.770954e+02
2855 5.770947e+02
2856 5.780424e+02
2857 5.780424e+02
2858 5.780412e+02
2859 5.780388e+02
2860 5.789439e+02
2861 5.789369e+02
2862 5.797766e+02
2863 5.805318e+02
2864 5.807870e+02
2865 5.807870e+02
2866 5.807804e+02
2867 5.807678e+02
2868 5.815560e+02
2869 5.815240e+02
2870 5.821983e+02
2871 5.827535e+02
2872 5.828644e+02
2873 5.827744e+02
2874 5.832642e+02
2875 5.836314e+02
2876 5.836732e+02
2877 5.839172e+02
2878 5.839342e+02
2879 5.839433e+02
2880 5.839433e+02
2881 5.839433e+02
2882 5.839433e+02
2883 5.839433e+02
2884 5.839407e+02
2885 5.839407e+02
2886 5.839356e+02
2887 5.839259e+02
2888 5.847386e+02
2889 5.847385e+02
2890 5.847235e+02
2891 5.846960e+02
2892 5.853919e+02
2893 5.853284e+02
2894 5.858877e+02
2895 5.863221e+02
2896 5.863836e+02
2897 5.863828e+02
2898 5.863273e+02
2899 5.862328e+02
2900 5.867126e+02
2901 5.865325e+02
2902 5.868639e+02
2903 5.870922e+02
2904 5.871070e+02
2905 5.867776e+02
2906 5.869591e+02
2907 5.870732e+02
2908 5.870767e+02
2909 5.871422e+02
2910 5.871433e+02
2911 5.871439e+02
2912 5.871439e+02
2913 5.871343e+02
2914 5.869478e+02
2915 5.866688e+02
2916 5.868914e+02
2917 5.864693e+02
2918 5.865920e+02
2919 5.866658e+02
2920 5.866672e+02
2921 5.860755e+02
2922 5.861287e+02
2923 5.861587e+02
2924 5.861589e+02
2925 5.861749e+02
2926 5.861750e+02
2927 5.861750e+02
2928 5.861750e+02
2929 5.854303e+02
2930 5.854491e+02
2931 5.854591e+02
2932 5.854592e+02
2933 5.854644e+02
2934 5.854644e+02
2935 5.854644e+02
2936 5.854644e+02
2937 5.854671e+02
2938 5.854671e+02
2939 5.854671e+02
2940 5.854671e+02
2941 5.854671e+02
2942 5.854671e+02
2943 5.854671e+02
2944 5.854671e+02
2945 5.854671e+02
2946 5.854669e+02
2947 5.854666e+02
2948 5.854335e+02
2949 5.854326e+02
2950 5.853724e+02
2951 5.852706e+02
2952 5.857342e+02
2953 5.857294e+02
2954 5.855950e+02
2955 5.853850e+02
2956 5.856786e+02
2957 5.853388e+02
2958 5.855127e+02
2959 5.856214e+02
2960 5.856245e+02
2961 5.855977e+02
2962 5.852968e+02
2963 5.848799e+02
2964 5.850054e+02
2965 5.844387e+02
2966 5.844998e+02
2967 5.845345e+02
2968 5.845348e+02
2969 5.838191e+02
2970 5.838428e+02
2971 5.838557e+02
2972 5.838557e+02
2973 5.838624e+02
2974 5.838624e+02
2975 5.838624e+02
2976 5.838624e+02
2977 5.837526e+02
2978 5.831997e+02
2979 5.825275e+02
2980 5.825599e+02
2981 5.817733e+02
2982 5.817861e+02
2983 5.817928e+02
2984 5.817929e+02
2985 5.809184e+02
2986 5.809226e+02
2987 5.809248e+02
2988 5.809248e+02
2989 5.809259e+02
2990 5.809259e+02
2991 5.809259e+02
2992 5.809259e+02
2993 5.799948e+02
2994 5.799960e+02
2995 5.799966e+02
2996 5.799966e+02
2997 5.799970e+02
2998 5.799970e+02
2999 5.799970e+02
3000 5.799970e+02
3001 5.799971e+02
3002 5.799971e+02
3003 5.799971e+02
3004 5.799971e+02
3005 5.799971e+02
3006 5.799971e+02
3007 5.799971e+02
3008 5.799971e+02
3009 5.797090e+02
3010 5.789236e+02
3011 5.780615e+02
3012 5.780666e+02
3013 5.771471e+02
3014 5.771488e+02
3015 5.771496e+02
3016 5.771496e+02
3017 5.761936e+02
3018 5.761940e+02
3019 5.761943e+02
3020 5.761943e+02
3021 5.761944e+02
3022 5.761944e+02
3023 5.761944e+02
3024 5.761944e+02
3025 5.752174e+02
3026 5.752176e+02
3027 5.752176e+02
3028 5.752176e+02
3029 5.752177e+02
3030 5.752177e+02
3031 5.752177e+02
3032 5.752177e+02
3033 5.752177e+02
3034 5.752177e+02
3035 5.752177e+02
3036 5.752177e+02
3037 5.752177e+02
3038 5.752177e+02
3039 5.752177e+02
3040 5.752177e+02
3041 5.742295e+02
3042 5.742295e+02
3043 5.742295e+02
3044 5.742295e+02
3045 5.742296e+02
3046 5.742296e+02
3047 5.742296e+02
3048 5.742296e+02
3049 5.742296e+02
3050 5.742296e+02
3051 5.742296e+02
3052 5.742296e+02
3053 5.742296e+02
3054 5.742296e+02
3055 5.742296e+02
3056 5.742296e+02
3057 5.742296e+02
3058 5.742296e+02
3059 5.742296e+02
3060 5.742296e+02
3061 5.742296e+02
3062 5.742296e+02
3063 5.742296e+02
3064 5.742296e+02
3065 5.742296e+02
3066 5.742296e+02
3067 5.742296e+02
3068 5.742296e+02
3069 5.742296e+02
3070 5.742296e+02
3071 5.742296e+02
3072 5.742296e+02
3073 5.742296e+02
3074 5.742296e+02
3075 5.742296e+02
3076 5.742296e+02
3077 5.742296e+02
3078 5.742296e+02
3079 5.742296e+02
3080 5.742296e+02
3081 5.742296e+02
3082 5.742296e+02
3083 5.742296e+02
3084 5.742296e+02
3085 5.742296e+02
3086 5.742296e+02
3087 5.742296e+02
3088 5.742296e+02
3089 5.742296e+02
3090 5.742296e+02
3091 5.742296e+02
3092 5.742296e+02
3093 5.742296e+02
3094 5.742296e+02
3095 5.742296e+02
3096 5.742296e+02
3097 5.742296e+02
3098 5.742296e+02
3099 5.742296e+02
3100 5.742296e+02
3101 5.742296e+02
3102 5.742296e+02
3103 5.742296e+02
3104 5.752288e+02
3105 5.752288e+02
3106 5.752288e+02
3107 5.752288e+02
3108 5.752288e+02
3109 5.752288e+02
3110 5.752288e+02
3111 5.752288e+02
3112 5.752288e+02
3113 5.752288e+02
3114 5.752288e+02
3115 5.752288e+02
3116 5.752288e+02
3117 5.752288e+02
3118 5.752288e+02
3119 5.752288e+02
3120 5.762273e+02
3121 5.762273e+02
3122 5.762273e+02
3123 5.762273e+02
3124 5.762273e+02
3125 5.762273e+02
3126 5.762273e+02
3127 5.762273e+02
3128 5.772244e+02
3129 5.772244e+02
3130 5.772244e+02
3131 5.772243e+02
3132 5.782186e+02
3133 5.782185e+02
3134 5.792074e+02
3135 5.801867e+02
3136 5.809196e+02
3137 5.809196e+02
3138 5.809196e+02
3139 5.809196e+02
3140 5.809196e+02
3141 5.809196e+02
3142 5.809196e+02
3143 5.809196e+02
3144 5.809196e+02
3145 5.809196e+02
3146 5.809196e+02
3147 5.809196e+02
3148 5.809196e+02
3149 5.809196e+02
3150 5.809196e+02
3151 5.809196e+02
3152 5.819144e+02
3153 5.819144e+02
3154 5.819144e+02
3155 5.819144e+02
3156 5.819144e+02
3157 5.819144e+02
3158 5.819144e+02
3159 5.819144e+02
3160 5.829042e+02
3161 5.829042e+02
3162 5.829041e+02
3163 5.829040e+02
3164 5.838844e+02
3165 5.838841e+02
3166 5.848477e+02
3167 5.857838e+02
3168 5.863421e+02
3169 5.863421e+02
3170 5.863421e+02
3171 5.863421e+02
3172 5.863420e+02
3173 5.863420e+02
3174 5.863419e+02
3175 5.863417e+02
3176 5.873105e+02
3177 5.873105e+02
3178 5.873101e+02
3179 5.873092e+02
3180 5.882513e+02
3181 5.882486e+02
3182 5.891468e+02
3183 5.899829e+02
3184 5.903370e+02
3185 5.903370e+02
3186 5.903343e+02
3187 5.903290e+02
3188 5.911892e+02
3189 5.911746e+02
3190 5.919476e+02
3191 5.926179e+02
3192 5.927991e+02
3193 5.927508e+02
3194 5.933596e+02
3195 5.938444e+02
3196 5.939240e+02
3197 5.942663e+02
3198 5.943020e+02
3199 5.943217e+02
3200 5.943218e+02
3201 5.943218e+02
3202 5.943218e+02
3203 5.943218e+02
3204 5.943218e+02
3205 5.943218e+02
3206 5.943218e+02
3207 5.943218e+02
3208 5.943218e+02
3209 5.943218e+02
3210 5.943218e+02
3211 5.943218e+02
3212 5.943217e+02
3213 5.943217e+02
3214 5.943216e+02
3215 5.943214e+02
3216 5.952908e+02
3217 5.952908e+02
3218 5.952908e+02
3219 5.952908e+02
3220 5.952906e+02
3221 5.952906e+02
3222 5.952902e+02
3223 5.952893e+02
3224 5.962315e+02
3225 5.962315e+02
3226 5.962301e+02
3227 5.962272e+02
3228 5.971230e+02
3229 5.971146e+02
3230 5.979402e+02
3231 5.986767e+02
3232 5.989136e+02
3233 5.989136e+02
3234 5.989136e+02
3235 5.989136e+02
3236 5.989120e+02
3237 5.989120e+02
3238 5.989089e+02
3239 5.989029e+02
3240 5.997545e+02
3241 5.997544e+02
3242 5.997450e+02
3243 5.997274e+02
3244 6.004795e+02
3245 6.004364e+02
3246 6.010643e+02
3247 6.015692e+02
3248 6.016570e+02
3249 6.016567e+02
3250 6.016187e+02
3251 6.015522e+02
3252 6.021030e+02
3253 6.019683e+02
3254 6.023689e+02
3255 6.026555e+02
3256 6.026797e+02
3257 6.024124e+02
3258 6.026457e+02
3259 6.027974e+02
3260 6.028036e+02
3261 6.028929e+02
3262 6.028950e+02
3263 6.028961e+02
3264 6.028961e+02
3265 6.028961e+02
3266 6.028961e+02
3267 6.028960e+02
3268 6.028808e+02
3269 6.028806e+02
3270 6.028520e+02
3271 6.028011e+02
3272 6.034009e+02
3273 6.033996e+02
3274 6.033289e+02
3275 6.032108e+02
3276 6.036416e+02
3277 6.034259e+02
3278 6.037126e+02
3279 6.039051e+02
3280 6.039154e+02
3281 6.039057e+02
3282 6.037178e+02
3283 6.034370e+02
3284 6.036580e+02
3285 6.032338e+02
3286 6.033555e+02
3287 6.034286e+02
3288 6.034299e+02
3289 6.028363e+02
3290 6.028890e+02
3291 6.029187e+02
3292 6.029189e+02
3293 6.029347e+02
3294 6.029348e+02
3295 6.029348e+02
3296 6.029348e+02
3297 6.028791e+02
3298 6.024628e+02
3299 6.019216e+02
3300 6.019915e+02
3301 6.013112e+02
3302 6.013419e+02
3303 6.013587e+02
3304 6.013588e+02
3305 6.005572e+02
3306 6.005681e+02
3307 6.005739e+02
3308 6.005739e+02
3309 6.005769e+02
3310 6.005769e+02
3311 6.005769e+02
3312 6.005769e+02
3313 5.996896e+02
3314 5.996930e+02
3315 5.996947e+02
3316 5.996947e+02
3317 5.996956e+02
3318 5.996956e+02
3319 5.996956e+02
3320 5.996956e+02
3321 5.996960e+02
3322 5.996960e+02
3323 5.996960e+02
3324 5.996960e+02
3325 5.996960e+02
3326 5.996960e+02
3327 5.996960e+02
3328 5.996960e+02
3329 5.996960e+02
3330 5.996960e+02
3331 5.996960e+02
3332 5.996960e+02
3333 5.996960e+02
3334 5.996960e+02
3335 5.996960e+02
3336 5.996946e+02
3337 5.996946e+02
3338 5.996946e+02
3339 5.996946e+02
3340 5.996918e+02
3341 5.996918e+02
3342 5.996864e+02
3343 5.996760e+02
3344 6.004830e+02
3345 6.004830e+02
3346 6.004830e+02
3347 6.004830e+02
3348 6.004741e+02
3349 6.004740e+02
3350 6.004570e+02
3351 6.004260e+02
3352 6.011047e+02
3353 6.011042e+02
3354 6.010595e+02
3355 6.009823e+02
3356 6.015036e+02
3357 6.013510e+02
3358 6.017224e+02
3359 6.019838e+02
3360 6.020036e+02
3361 6.020036e+02
3362 6.020034e+02
3363 6.020030e+02
3364 6.019627e+02
3365 6.019613e+02
3366 6.018888e+02
3367 6.017682e+02
3368 6.021942e+02
3369 6.021875e+02
3370 6.020303e+02
3371 6.017897e+02
3372 6.020493e+02
3373 6.016720e+02
3374 6.018207e+02
3375 6.019121e+02
3376 6.019143e+02
3377 6.018800e+02
3378 6.015440e+02
3379 6.010879e+02
3380 6.011933e+02
3381 6.005892e+02
3382 6.006388e+02
3383 6.006666e+02
3384 6.006668e+02
3385 5.999219e+02
3386 5.999406e+02
3387 5.999507e+02
3388 5.999507e+02
3389 5.999559e+02
3390 5.999559e+02
3391 5.999559e+02
3392 5.999559e+02
3393 5.999559e+02
3394 5.999515e+02
3395 5.999431e+02
3396 5.997682e+02
3397 5.997460e+02
3398 5.994698e+02
3399 5.990811e+02
3400 5.992230e+02
3401 5.991552e+02
3402 5.987025e+02
3403 5.981249e+02
3404 5.981824e+02
3405 5.974712e+02
3406 5.974958e+02
3407 5.975091e+02
3408 5.975091e+02
3409 5.973270e+02
3410 5.966557e+02
3411 5.958817e+02
3412 5.958961e+02
3413 5.950353e+02
3414 5.950405e+02
3415 5.950432e+02
3416 5.950432e+02
3417 5.941220e+02
3418 5.941236e+02
3419 5.941244e+02
3420 5.941244e+02
3421 5.941248e+02
3422 5.941248e+02
3423 5.941248e+02
3424 5.941248e+02
3425 5.937511e+02
3426 5.929021e+02
3427 5.919950e+02
3428 5.919973e+02
3429 5.910498e+02
3430 5.910505e+02
3431 5.910509e+02
3432 5.910509e+02
3433 5.900790e+02
3434 5.900792e+02
3435 5.900793e+02
3436 5.900793e+02
3437 5.900793e+02
3438 5.900793e+02
3439 5.900793e+02
3440 5.900793e+02
3441 5.890939e+02
3442 5.890940e+02
3443 5.890940e+02
3444 5.890940e+02
3445 5.890940e+02
3446 5.890940e+02
3447 5.890940e+02
3448 5.890940e+02
3449 5.890940e+02
3450 5.890940e+02
3451 5.890940e+02
3452 5.890940e+02
3453 5.890940e+02
3454 5.890940e+02
3455 5.890940e+02
3456 5.890940e+02
3457 5.890934e+02
3458 5.890439e+02
3459 5.889588e+02
3460 5.884606e+02
3461 5.882954e+02
3462 5.876477e+02
3463 5.868932e+02
3464 5.869105e+02
3465 5.866008e+02
3466 5.857975e+02
3467 5.849224e+02
3468 5.849265e+02
3469 5.839988e+02
3470 5.840002e+02
3471 5.840009e+02
3472 5.840009e+02
3473 5.835003e+02
3474 5.825859e+02
3475 5.816358e+02
3476 5.816364e+02
3477 5.806636e+02
3478 5.806638e+02
3479 5.806639e+02
3480 5.806639e+02
3481 5.796781e+02
3482 5.796782e+02
3483 5.796782e+02
3484 5.796782e+02
3485 5.796782e+02
3486 5.796782e+02
3487 5.796782e+02
3488 5.796782e+02
3489 5.789951e+02
3490 5.780252e+02
3491 5.770416e+02
3492 5.770417e+02
3493 5.760503e+02
3494 5.760503e+02
3495 5.760503e+02
3496 5.760503e+02
3497 5.750548e+02
3498 5.750548e+02
3499 5.750548e+02
3500 5.750548e+02
3501 5.750548e+02
3502 5.750548e+02
3503 5.750548e+02
3504 5.750548e+02
3505 5.740570e+02
3506 5.740570e+02
3507 5.740570e+02
3508 5.740570e+02
3509 5.740570e+02
3510 5.740570e+02
3511 5.740570e+02
3512 5.740570e+02
3513 5.740570e+02
3514 5.740570e+02
3515 5.740570e+02
3516 5.740570e+02
3517 5.740570e+02
3518 5.740570e+02
3519 5.740570e+02
3520 5.740570e+02
3521 5.732389e+02
3522 5.722480e+02
3523 5.712528e+02
3524 5.712528e+02
3525 5.702553e+02
3526 5.702553e+02
3527 5.702553e+02
3528 5.702553e+02
3529 5.692565e+02
3530 5.692565e+02
3531 5.692565e+02
3532 5.692565e+02
3533 5.692565e+02
3534 5.692565e+02
3535 5.692565e+02
3536 5.692565e+02
3537 5.682571e+02
3538 5.682571e+02
3539 5.682571e+02
3540 5.682571e+02
3541 5.682571e+02
3542 5.682571e+02
3543 5.682571e+02
3544 5.682571e+02
3545 5.682571e+02
3546 5.682571e+02
3547 5.682571e+02
3548 5.682571e+02
3549 5.682571e+02
3550 5.682571e+02
3551 5.682571e+02
3552 5.682571e+02
3553 5.672575e+02
3554 5.672575e+02
3555 5.672575e+02
3556 5.672575e+02
3557 5.672575e+02
3558 5.672575e+02
3559 5.672575e+02
3560 5.672575e+02
3561 5.672575e+02
3562 5.672575e+02
3563 5.672575e+02
3564 5.672575e+02
3565 5.672575e+02
3566 5.672575e+02
3567 5.672575e+02
3568 5.672575e+02
3569 5.672575e+02
3570 5.672575e+02
3571 5.672575e+02
3572 5.672575e+02
3573 5.672575e+02
3574 5.672575e+02
3575 5.672575e+02
3576 5.672575e+02
3577 5.672575e+02
3578 5.672575e+02
3579 5.672575e+02
3580 5.672575e+02
3581 5.672575e+02
3582 5.672575e+02
3583 5.672575e+02
3584 5.672575e+02
3585 5.672575e+02
3586 5.672575e+02
3587 5.672575e+02
3588 5.672574e+02
3589 5.672574e+02
3590 5.672572e+02
3591 5.672568e+02
3592 5.672197e+02
3593 5.672197e+02
3594 5.672191e+02
3595 5.672178e+02
3596 5.671492e+02
3597 5.671455e+02
3598 5.670264e+02
3599 5.668379e+02
3600 5.671580e+02
3601 5.671580e+02
3602 5.671543e+02
3603 5.671472e+02
3604 5.669857e+02
3605 5.669666e+02
3606 5.667090e+02
3607 5.663422e+02
3608 5.664978e+02
3609 5.664377e+02
3610 5.660077e+02
3611 5.654526e+02
3612 5.655177e+02
3613 5.648255e+02
3614 5.648537e+02
3615 5.648691e+02
3616 5.648691e+02
3617 5.648690e+02
3618 5.648434e+02
3619 5.647975e+02
3620 5.644152e+02
3621 5.643166e+02
3622 5.637874e+02
3623 5.631367e+02
3624 5.631741e+02
3625 5.629617e+02
3626 5.622523e+02
3627 5.614479e+02
3628 5.614585e+02
3629 5.605769e+02
3630 5.605806e+02
3631 5.605825e+02
3632 5.605825e+02
3633 5.601896e+02
3634 5.593289e+02
3635 5.584138e+02
3636 5.584157e+02
3637 5.574634e+02
3638 5.574640e+02
3639 5.574643e+02
3640 5.574643e+02
3641 5.564897e+02
3642 5.564899e+02
3643 5.564899e+02
3644 5.564899e+02
3645 5.564900e+02
3646 5.564900e+02
3647 5.564900e+02
3648 5.564900e+02
3649 5.564855e+02
3650 5.563556e+02
3651 5.561520e+02
3652 5.554531e+02
3653 5.551212e+02
3654 5.543008e+02
3655 5.534136e+02
3656 5.534170e+02
3657 5.529129e+02
3658 5.519970e+02
3659 5.510459e+02
3660 5.510465e+02
3661 5.500732e+02
3662 5.500734e+02
3663 5.500735e+02
3664 5.500735e+02
3665 5.493968e+02
3666 5.484283e+02
3667 5.474455e+02
3668 5.474456e+02
3669 5.464546e+02
3670 5.464547e+02
3671 5.464547e+02
3672 5.464547e+02
3673 5.454593e+02
3674 5.454593e+02
3675 5.454593e+02
3676 5.454593e+02
3677 5.454593e+02
3678 5.454593e+02
3679 5.454593e+02
3680 5.454593e+02
3681 5.446489e+02
3682 5.436589e+02
3683 5.426641e+02
3684 5.426641e+02
3685 5.416668e+02
3686 5.416668e+02
3687 5.416668e+02
3688 5.416668e+02
3689 5.406682e+02
3690 5.406682e+02
3691 5.406682e+02
3692 5.406682e+02
3693 5.406682e+02
3694 5.406682e+02
3695 5.406682e+02
3696 5.406682e+02
3697 5.396689e+02
3698 5.396689e+02
3699 5.396689e+02
3700 5.396689e+02
3701 5.396689e+02
3702 5.396689e+02
3703 5.396689e+02
3704 5.396689e+02
3705 5.396689e+02
3706 5.396689e+02
3707 5.396689e+02
3708 5.396689e+02
3709 5.396689e+02
3710 5.396689e+02
3711 5.396689e+02
3712 5.396689e+02
3713 5.396227e+02
3714 5.392393e+02
3715 5.387323e+02
3716 5.378152e+02
3717 5.371647e+02
3718 5.362021e+02
3719 5.352228e+02
3720 5.352229e+02
3721 5.344430e+02
3722 5.334567e+02
3723 5.324639e+02
3724 5.324639e+02
3725 5.314677e+02
3726 5.314677e+02
3727 5.314677e+02
3728 5.314677e+02
3729 5.305940e+02
3730 5.295982e+02
3731 5.286004e+02
3732 5.286004e+02
3733 5.276016e+02
3734 5.276016e+02
3735 5.276016e+02
3736 5.276016e+02
3737 5.266021e+02
3738 5.266021e+02
3739 5.266021e+02
3740 5.266021e+02
3741 5.266021e+02
3742 5.266021e+02
3743 5.266021e+02
3744 5.266021e+02
3745 5.256703e+02
3746 5.246715e+02
3747 5.236721e+02
3748 5.236721e+02
3749 5.226724e+02
3750 5.226724e+02
3751 5.226724e+02
3752 5.226724e+02
3753 5.216725e+02
3754 5.216725e+02
3755 5.216725e+02
3756 5.216725e+02
3757 5.216725e+02
3758 5.216725e+02
3759 5.216725e+02
3760 5.216725e+02
3761 5.206726e+02
3762 5.206726e+02
3763 5.206726e+02
3764 5.206726e+02
3765 5.206726e+02
3766 5.206726e+02
3767 5.206726e+02
3768 5.206726e+02
3769 5.206726e+02
3770 5.206726e+02
3771 5.206726e+02
3772 5.206726e+02
3773 5.206726e+02
3774 5.206726e+02
3775 5.206726e+02
3776 5.206726e+02
3777 5.197081e+02
3778 5.187084e+02
3779 5.177086e+02
3780 5.177086e+02
3781 5.167086e+02
3782 5.167086e+02
3783 5.167086e+02
3784 5.167086e+02
3785 5.157087e+02
3786 5.157087e+02
3787 5.157087e+02
3788 5.157087e+02
3789 5.157087e+02
3790 5.157087e+02
3791 5.157087e+02
3792 5.157087e+02
3793 5.147087e+02
3794 5.147087e+02
3795 5.147087e+02
3796 5.147087e+02
3797 5.147087e+02
3798 5.147087e+02
3799 5.147087e+02
3800 5.147087e+02
3801 5.147087e+02
3802 5.147087e+02
3803 5.147087e+02
3804 5.147087e+02
3805 5.147087e+02
3806 5.147087e+02
3807 5.147087e+02
3808 5.147087e+02
3809 5.137087e+02
3810 5.137087e+02
3811 5.137087e+02
3812 5.137087e+02
3813 5.137087e+02
3814 5.137087e+02
3815 5.137087e+02
3816 5.137087e+02
3817 5.137087e+02
3818 5.137087e+02
3819 5.137087e+02
3820 5.137087e+02
3821 5.137087e+02
3822 5.137087e+02
3823 5.137087e+02
3824 5.137087e+02
3825 5.137087e+02
3826 5.137087e+02
3827 5.137087e+02
3828 5.137087e+02
3829 5.137087e+02
3830 5.137087e+02
3831 5.137087e+02
3832 5.137087e+02
3833 5.137087e+02
3834 5.137087e+02
3835 5.137087e+02
3836 5.137087e+02
3837 5.137087e+02
3838 5.137087e+02
3839 5.137087e+02
3840 5.137087e+02
3841 5.135176e+02
3842 5.128344e+02
3843 5.120509e+02
3844 5.110641e+02
3845 5.101966e+02
3846 5.092013e+02
3847 5.082038e+02
3848 5.082038e+02
3849 5.072785e+02
3850 5.062799e+02
3851 5.052806e+02
3852 5.052806e+02
3853 5.042810e+02
3854 5.042810e+02
3855 5.042810e+02
3856 5.042810e+02
3857 5.033209e+02
3858 5.023213e+02
3859 5.013215e+02
3860 5.013215e+02
3861 5.003216e+02
3862 5.003216e+02
3863 5.003216e+02
3864 5.003216e+02
3865 4.993217e+02
3866 4.993217e+02
3867 4.993217e+02
3868 4.993217e+02
3869 4.993217e+02
3870 4.993217e+02
3871 4.993217e+02
3872 4.993217e+02
3873 4.983423e+02
3874 4.973424e+02
3875 4.963425e+02
3876 4.963425e+02
3877 4.953425e+02
3878 4.953425e+02
3879 4.953425e+02
3880 4.953425e+02
3881 4.943425e+02
3882 4.943425e+02
3883 4.943425e+02
3884 4.943425e+02
3885 4.943425e+02
3886 4.943425e+02
3887 4.943425e+02
3888 4.943425e+02
3889 4.933425e+02
3890 4.933425e+02
3891 4.933425e+02
3892 4.933425e+02
3893 4.933425e+02
3894 4.933425e+02
3895 4.933425e+02
3896 4.933425e+02
3897 4.933425e+02
3898 4.933425e+02
3899 4.933425e+02
3900 4.933425e+02
3901 4.933425e+02
3902 4.933425e+02
3903 4.933425e+02
3904 4.933425e+02
3905 4.923530e+02
3906 4.913531e+02
3907 4.903531e+02
3908 4.903531e+02
3909 4.893531e+02
3910 4.893531e+02
3911 4.893531e+02
3912 4.893531e+02
3913 4.883531e+02
3914 4.883531e+02
3915 4.883531e+02
3916 4.883531e+02
3917 4.883531e+02
3918 4.883531e+02
3919 4.883531e+02
3920 4.883531e+02
3921 4.873531e+02
3922 4.873531e+02
3923 4.873531e+02
3924 4.873531e+02
3925 4.873531e+02
3926 4.873531e+02
3927 4.873531e+02
3928 4.873531e+02
3929 4.873531e+02
3930 4.873531e+02
3931 4.873531e+02
3932 4.873531e+02
3933 4.873531e+02
3934 4.873531e+02
3935 4.873531e+02
3936 4.873531e+02
3937 4.863531e+02
3938 4.863531e+02
3939 4.863531e+02
3940 4.863531e+02
3941 4.863531e+02
3942 4.863531e+02
3943 4.863531e+02
3944 4.863531e+02
3945 4.863531e+02
3946 4.863531e+02
3947 4.863531e+02
3948 4.863531e+02
3949 4.863531e+02
3950 4.863531e+02
3951 4.863531e+02
3952 4.863531e+02
3953 4.863531e+02
3954 4.863531e+02
3955 4.863531e+02
3956 4.863531e+02
3957 4.863531e+02
3958 4.863531e+02
3959 4.863531e+02
3960 4.863531e+02
3961 4.863531e+02
3962 4.863531e+02
3963 4.863531e+02
3964 4.863531e+02
3965 4.863531e+02
3966 4.863531e+02
3967 4.863531e+02
3968 4.863531e+02
3969 4.853584e+02
3970 4.843584e+02
3971 4.833584e+02
3972 4.833584e+02
3973 4.823584e+02
3974 4.823584e+02
3975 4.823584e+02
3976 4.823584e+02
3977 4.813584e+02
3978 4.813584e+02
3979 4.813584e+02
3980 4.813584e+02
3981 4.813584e+02
3982 4.813584e+02
3983 4.813584e+02
3984 4.813584e+02
3985 4.803584e+02
3986 4.803584e+02
3987 4.803584e+02
3988 4.803584e+02
3989 4.803584e+02
3990 4.803584e+02
3991 4.803584e+02
3992 4.803584e+02
3993 4.803584e+02
3994 4.803584e+02
3995 4.803584e+02
3996 4.803584e+02
3997 4.803584e+02
3998 4.803584e+02
3999 4.803584e+02
4000 4.803584e+02
4001 4.793584e+02
4002 4.793584e+02
4003 4.793584e+02
4004 4.793584e+02
4005 4.793584e+02
4006 4.793584e+02
4007 4.793584e+02
4008 4.793584e+02
4009 4.793584e+02
4010 4.793584e+02
4011 4.793584e+02
4012 4.793584e+02
4013 4.793584e+02
4014 4.793584e+02
4015 4.793584e+02
4016 4.793584e+02
4017 4.793584e+02
4018 4.793584e+02
4019 4.793584e+02
4020 4.793584e+02
4021 4.793584e+02
4022 4.793584e+02
4023 4.793584e+02
4024 4.793584e+02
4025 4.793584e+02
4026 4.793584e+02
4027 4.793584e+02
4028 4.793584e+02
4029 4.793584e+02
4030 4.793584e+02
4031 4.793584e+02
4032 4.793584e+02
4033 4.783584e+02
4034 4.783584e+02
4035 4.783584e+02
4036 4.783584e+02
4037 4.783584e+02
4038 4.783584e+02
4039 4.783584e+02
4040 4.783584e+02
4041 4.783584e+02
4042 4.783584e+02
4043 4.783584e+02
4044 4.783584e+02
4045 4.783584e+02
4046 4.783584e+02
4047 4.783584e+02
4048 4.783584e+02
4049 4.783584e+02
4050 4.783584e+02
4051 4.783584e+02
4052 4.783584e+02
4053 4.783584e+02
4054 4.783584e+02
4055 4.783584e+02
4056 4.783584e+02
4057 4.783584e+02
4058 4.783584e+02
4059 4.783584e+02
4060 4.783584e+02
4061 4.783584e+02
4062 4.783584e+02
4063 4.783584e+02
4064 4.783584e+02
4065 4.783584e+02
4066 4.783584e+02
4067 4.783584e+02
4068 4.783584e+02
4069 4.783584e+02
4070 4.783584e+02
4071 4.783584e+02
4072 4.783584e+02
4073 4.783584e+02
4074 4.783584e+02
4075 4.783584e+02
4076 4.783584e+02
4077 4.783584e+02
4078 4.783584e+02
4079 4.783584e+02
4080 4.783584e+02
4081 4.783584e+02
4082 4.783584e+02
4083 4.783584e+02
4084 4.783584e+02
4085 4.783584e+02
4086 4.783584e+02
4087 4.783584e+02
4088 4.783584e+02
4089 4.783584e+02
4090 4.783584e+02
4091 4.783584e+02
4092 4.783584e+02
4093 4.783584e+02
4094 4.783584e+02
4095 4.783584e+02
4096 4.783584e+02
4097 4.783584e+02
4098 4.783584e+02
4099 4.783584e+02
4100 4.783584e+02
4101 4.783584e+02
4102 4.783584e+02
4103 4.783584e+02
4104 4.783584e+02
4105 4.783584e+02
4106 4.783584e+02
4107 4.783584e+02
4108 4.783584e+02
4109 4.783584e+02
4110 4.783584e+02
4111 4.783584e+02
4112 4.783584e+02
4113 4.783584e+02
4114 4.783584e+02
4115 4.783584e+02
4116 4.783584e+02
4117 4.783584e+02
4118 4.783584e+02
4119 4.783584e+02
4120 4.783584e+02
4121 4.783584e+02
4122 4.783584e+02
4123 4.783584e+02
4124 4.783584e+02
4125 4.783584e+02
4126 4.783584e+02
4127 4.783584e+02
4128 4.783584e+02
4129 4.783584e+02
4130 4.783584e+02
4131 4.783584e+02
4132 4.783584e+02
4133 4.783584e+02
4134 4.783584e+02
4135 4.783584e+02
4136 4.783584e+02
4137 4.783584e+02
4138 4.783584e+02
4139 4.783584e+02
4140 4.783584e+02
4141 4.783584e+02
4142 4.783584e+02
4143 4.783584e+02
4144 4.783584e+02
4145 4.783584e+02
4146 4.783584e+02
4147 4.783584e+02
4148 4.783584e+02
4149 4.783584e+02
4150 4.783584e+02
4151 4.783584e+02
4152 4.783584e+02
4153 4.783584e+02
4154 4.783584e+02
4155 4.783584e+02
4156 4.783584e+02
4157 4.783584e+02
4158 4.783584e+02
4159 4.783584e+02
4160 4.793584e+02
4161 4.793584e+02
4162 4.793584e+02
4163 4.793584e+02
4164 4.793584e+02
4165 4.793584e+02
4166 4.793584e+02
4167 4.793584e+02
4168 4.793584e+02
4169 4.793584e+02
4170 4.793584e+02
4171 4.793584e+02
4172 4.793584e+02
4173 4.793584e+02
4174 4.793584e+02
4175 4.793584e+02
4176 4.793584e+02
4177 4.793584e+02
4178 4.793584e+02
4179 4.793584e+02
4180 4.793584e+02
4181 4.793584e+02
4182 4.793584e+02
4183 4.793584e+02
4184 4.793584e+02
4185 4.793584e+02
4186 4.793584e+02
4187 4.793584e+02
4188 4.793584e+02
4189 4.793584e+02
4190 4.793584e+02
4191 4.793584e+02
4192 4.803584e+02
4193 4.803584e+02
4194 4.803584e+02
4195 4.803584e+02
4196 4.803584e+02
4197 4.803584e+02
4198 4.803584e+02
4199 4.803584e+02
4200 4.803584e+02
4201 4.803584e+02
4202 4.803584e+02
4203 4.803584e+02
4204 4.803584e+02
4205 4.803584e+02
4206 4.803584e+02
4207 4.803584e+02
4208 4.813584e+02
4209 4.813584e+02
4210 4.813584e+02
4211 4.813584e+02
4212 4.813584e+02
4213 4.813584e+02
4214 4.813584e+02
4215 4.813584e+02
4216 4.823583e+02
4217 4.823583e+02
4218 4.823583e+02
4219 4.823583e+02
4220 4.833583e+02
4221 4.833583e+02
4222 4.843582e+02
4223 4.853580e+02
4224 4.863290e+02
4225 4.863290e+02
4226 4.863290e+02
4227 4.863290e+02
4228 4.863290e+02
4229 4.863290e+02
4230 4.863290e+02
4231 4.863290e+02
4232 4.863290e+02
4233 4.863290e+02
4234 4.863290e+02
4235 4.863290e+02
4236 4.863290e+02
4237 4.863290e+02
4238 4.863290e+02
4239 4.863290e+02
4240 4.863290e+02
4241 4.863290e+02
4242 4.863290e+02
4243 4.863290e+02
4244 4.863290e+02
4245 4.863290e+02
4246 4.863290e+02
4247 4.863290e+02
4248 4.863290e+02
4249 4.863290e+02
4250 4.863290e+02
4251 4.863290e+02
4252 4.863290e+02
4253 4.863290e+02
4254 4.863290e+02
4255 4.863290e+02
4256 4.873290e+02
4257 4.873290e+02
4258 4.873290e+02
4259 4.873290e+02
4260 4.873290e+02
4261 4.873290e+02
4262 4.873290e+02
4263 4.873290e+02
4264 4.873290e+02
4265 4.873290e+02
4266 4.873290e+02
4267 4.873290e+02
4268 4.873290e+02
4269 4.873290e+02
4270 4.873290e+02
4271 4.873290e+02
4272 4.883289e+02
4273 4.883289e+02
4274 4.883289e+02
4275 4.883289e+02
4276 4.883289e+02
4277 4.883289e+02
4278 4.883289e+02
4279 4.883289e+02
4280 4.893288e+02
4281 4.893288e+02
4282 4.893288e+02
4283 4.893288e+02
4284 4.903286e+02
4285 4.903286e+02
4286 4.913282e+02
4287 4.923274e+02
4288 4.932711e+02
4289 4.932711e+02
4290 4.932711e+02
4291 4.932711e+02
4292 4.932711e+02
4293 4.932711e+02
4294 4.932711e+02
4295 4.932711e+02
4296 4.932711e+02
4297 4.932711e+02
4298 4.932711e+02
4299 4.932711e+02
4300 4.932711e+02
4301 4.932711e+02
4302 4.932711e+02
4303 4.932711e+02
4304 4.942710e+02
4305 4.942710e+02
4306 4.942710e+02
4307 4.942710e+02
4308 4.942710e+02
4309 4.942710e+02
4310 4.942710e+02
4311 4.942710e+02
4312 4.952706e+02
4313 4.952706e+02
4314 4.952706e+02
4315 4.952706e+02
4316 4.962698e+02
4317 4.962698e+02
4318 4.972682e+02
4319 4.982653e+02
4320 4.991589e+02
4321 4.991589e+02
4322 4.991589e+02
4323 4.991589e+02
4324 4.991589e+02
4325 4.991589e+02
4326 4.991589e+02
4327 4.991589e+02
4328 5.001575e+02
4329 5.001575e+02
4330 5.001575e+02
4331 5.001575e+02
4332 5.011547e+02
4333 5.011547e+02
4334 5.021493e+02
4335 5.031391e+02
4336 5.039474e+02
4337 5.039474e+02
4338 5.039474e+02
4339 5.039474e+02
4340 5.049386e+02
4341 5.049385e+02
4342 5.059217e+02
4343 5.068911e+02
4344 5.075717e+02
4345 5.075712e+02
4346 5.085271e+02
4347 5.094507e+02
4348 5.099743e+02
4349 5.108231e+02
4350 5.111966e+02
4351 5.114599e+02
4352 5.114800e+02
4353 5.114800e+02
4354 5.114800e+02
4355 5.114800e+02
4356 5.114800e+02
4357 5.114800e+02
4358 5.114800e+02
4359 5.114800e+02
4360 5.114800e+02
4361 5.114800e+02
4362 5.114800e+02
4363 5.114800e+02
4364 5.114800e+02
4365 5.114800e+02
4366 5.114800e+02
4367 5.114800e+02
4368 5.114800e+02
4369 5.114800e+02
4370 5.114800e+02
4371 5.114800e+02
4372 5.114800e+02
4373 5.114800e+02
4374 5.114800e+02
4375 5.114800e+02
4376 5.114800e+02
4377 5.114800e+02
4378 5.114800e+02
4379 5.114800e+02
4380 5.114800e+02
4381 5.114800e+02
4382 5.114800e+02
4383 5.114800e+02
4384 5.124798e+02
4385 5.124798e+02
4386 5.124798e+02
4387 5.124798e+02
4388 5.124798e+02
4389 5.124798e+02
4390 5.124798e+02
4391 5.124798e+02
4392 5.124798e+02
4393 5.124798e+02
4394 5.124798e+02
4395 5.124798e+02
4396 5.124798e+02
4397 5.124798e+02
4398 5.124798e+02
4399 5.124798e+02
4400 5.134792e+02
4401 5.134792e+02
4402 5.134792e+02
4403 5.134792e+02
4404 5.134792e+02
4405 5.134792e+02
4406 5.134792e+02
4407 5.134792e+02
4408 5.144782e+02
4409 5.144782e+02
4410 5.144782e+02
4411 5.144782e+02
4412 5.154762e+02
4413 5.154762e+02
4414 5.164722e+02
4415 5.174646e+02
4416 5.182977e+02
4417 5.182977e+02
4418 5.182977e+02
4419 5.182977e+02
4420 5.182977e+02
4421 5.182977e+02
4422 5.182977e+02
4423 5.182977e+02
4424 5.182977e+02
4425 5.182977e+02
4426 5.182977e+02
4427 5.182977e+02
4428 5.182977e+02
4429 5.182977e+02
4430 5.182977e+02
4431 5.182977e+02
4432 5.192959e+02
4433 5.192959e+02
4434 5.192959e+02
4435 5.192959e+02
4436 5.192959e+02
4437 5.192959e+02
4438 5.192959e+02
4439 5.192959e+02
4440 5.202922e+02
4441 5.202922e+02
4442 5.202922e+02
4443 5.202922e+02
4444 5.212850e+02
4445 5.212849e+02
4446 5.222711e+02
4447 5.232457e+02
4448 5.239523e+02
4449 5.239523e+02
4450 5.239523e+02
4451 5.239523e+02
4452 5.239523e+02
4453 5.239523e+02
4454 5.239523e+02
4455 5.239523e+02
4456 5.249403e+02
4457 5.249403e+02
4458 5.249402e+02
4459 5.249401e+02
4460 5.259171e+02
4461 5.259167e+02
4462 5.268742e+02
4463 5.278006e+02
4464 5.283314e+02
4465 5.283314e+02
4466 5.283309e+02
4467 5.283299e+02
4468 5.292678e+02
4469 5.292647e+02
4470 5.301560e+02
4471 5.309822e+02
4472 5.313222e+02
4473 5.313087e+02
4474 5.320893e+02
4475 5.327688e+02
4476 5.329571e+02
4477 5.334891e+02
4478 5.335888e+02
4479 5.336477e+02
4480 5.336486e+02
4481 5.336486e+02
4482 5.336486e+02
4483 5.336486e+02
4484 5.336486e+02
4485 5.336486e+02
4486 5.336486e+02
4487 5.336486e+02
4488 5.336486e+02
4489 5.336486e+02
4490 5.336486e+02
4491 5.336486e+02
4492 5.336486e+02
4493 5.336486e+02
4494 5.336486e+02
4495 5.336486e+02
4496 5.346362e+02
4497 5.346362e+02
4498 5.346362e+02
4499 5.346362e+02
4500 5.346361e+02
4501 5.346361e+02
4502 5.346361e+02
4503 5.346359e+02
4504 5.356120e+02
4505 5.356120e+02
4506 5.356117e+02
4507 5.356112e+02
4508 5.365662e+02
4509 5.365645e+02
4510 5.374841e+02
4511 5.383516e+02
4512 5.387561e+02
4513 5.387561e+02
4514 5.387561e+02
4515 5.387561e+02
4516 5.387557e+02
4517 5.387557e+02
4518 5.387551e+02
4519 5.387539e+02
4520 5.396858e+02
4521 5.396858e+02
4522 5.396838e+02
4523 5.396798e+02
4524 5.405581e+02
4525 5.405469e+02
4526 5.413464e+02
4527 5.420495e+02
4528 5.422566e+02
4529 5.422566e+02
4530 5.422462e+02
4531 5.422267e+02
4532 5.429674e+02
4533 5.429205e+02
4534 5.435341e+02
4535 5.440239e+02
4536 5.441055e+02
4537 5.439842e+02
4538 5.444090e+02
4539 5.447168e+02
4540 5.447450e+02
4541 5.449432e+02
4542 5.449541e+02
4543 5.449599e+02
4544 5.449599e+02
4545 5.449599e+02
4546 5.449599e+02
4547 5.449599e+02
4548 5.449558e+02
4549 5.449558e+02
4550 5.449479e+02
4551 5.449330e+02
4552 5.457040e+02
4553 5.457038e+02
4554 5.456814e+02
4555 5.456411e+02
4556 5.462795e+02
4557 5.461911e+02
4558 5.466847e+02
4559 5.470553e+02
4560 5.470980e+02
4561 5.470965e+02
4562 5.470197e+02
4563 5.468925e+02
4564 5.473064e+02
4565 5.470773e+02
4566 5.473491e+02
4567 5.475300e+02
4568 5.475391e+02
4569 5.471486e+02
4570 5.472893e+02
4571 5.473751e+02
4572 5.473770e+02
4573 5.474253e+02
4574 5.474259e+02
4575 5.474262e+02
4576 5.474262e+02
4577 5.474108e+02
4578 5.471780e+02
4579 5.468411e+02
4580 5.470171e+02
4581 5.465315e+02
4582 5.466234e+02
4583 5.466772e+02
4584 5.466780e+02
4585 5.460296e+02
4586 5.460675e+02
4587 5.460885e+02
4588 5.460886e+02
4589 5.460996e+02
4590 5.460997e+02
4591 5.460997e+02
4592 5.460997e+02
4593 5.453138e+02
4594 5.453267e+02
4595 5.453336e+02
4596 5.453336e+02
4597 5.453371e+02
4598 5.453371e+02
4599 5.453371e+02
4600 5.453371e+02
4601 5.453389e+02
4602 5.453389e+02
4603 5.453389e+02
4604 5.453389e+02
4605 5.453389e+02
4606 5.453389e+02
4607 5.453389e+02
4608 5.453389e+02
4609 5.453389e+02
4610 5.453389e+02
4611 5.453389e+02
4612 5.453389e+02
4613 5.453389e+02
4614 5.453389e+02
4615 5.453389e+02
4616 5.453389e+02
4617 5.453389e+02
4618 5.453389e+02
4619 5.453389e+02
4620 5.453389e+02
4621 5.453389e+02
4622 5.453389e+02
4623 5.453389e+02
4624 5.453389e+02
4625 5.453389e+02
4626 5.453389e+02
4627 5.453389e+02
4628 5.453389e+02
4629 5.453389e+02
4630 5.453389e+02
4631 5.453389e+02
4632 5.453389e+02
4633 5.453389e+02
4634 5.453389e+02
4635 5.453389e+02
4636 5.453389e+02
4637 5.453389e+02
4638 5.453389e+02
4639 5.453389e+02
4640 5.463338e+02
4641 5.463338e+02
4642 5.463338e+02
4643 5.463338e+02
4644 5.463338e+02
4645 5.463338e+02
4646 5.463338e+02
4647 5.463338e+02
4648 5.463338e+02
4649 5.463338e+02
4650 5.463338e+02
4651 5.463338e+02
4652 5.463338e+02
4653 5.463338e+02
4654 5.463338e+02
4655 5.463338e+02
4656 5.473239e+02
4657 5.473239e+02
4658 5.473239e+02
4659 5.473239e+02
4660 5.473238e+02
4661 5.473238e+02
4662 5.473238e+02
4663 5.473237e+02
4664 5.483044e+02
4665 5.483044e+02
4666 5.483043e+02
4667 5.483039e+02
4668 5.492674e+02
4669 5.492663e+02
4670 5.502004e+02
4671 5.510898e+02
4672 5.515351e+02
4673 5.515351e+02
4674 5.515351e+02
4675 5.515351e+02
4676 5.515351e+02
4677 5.515351e+02
4678 5.515351e+02
4679 5.515351e+02
4680 5.515351e+02
4681 5.515351e+02
4682 5.515351e+02
4683 5.515351e+02
4684 5.515350e+02
4685 5.515350e+02
4686 5.515349e+02
4687 5.515347e+02
4688 5.525031e+02
4689 5.525031e+02
4690 5.525031e+02
4691 5.525031e+02
4692 5.525029e+02
4693 5.525029e+02
4694 5.525024e+02
4695 5.525015e+02
4696 5.534418e+02
4697 5.534418e+02
4698 5.534402e+02
4699 5.534372e+02
4700 5.543297e+02
4701 5.543209e+02
4702 5.551416e+02
4703 5.558718e+02
4704 5.561028e+02
4705 5.561028e+02
4706 5.561028e+02
4707 5.561028e+02
4708 5.561011e+02
4709 5.561011e+02
4710 5.560978e+02
4711 5.560915e+02
4712 5.569388e+02
4713 5.569388e+02
4714 5.569288e+02
4715 5.569102e+02
4716 5.576561e+02
4717 5.576109e+02
4718 5.582310e+02
4719 5.587276e+02
4720 5.588120e+02
4721 5.588116e+02
4722 5.587719e+02
4723 5.587025e+02
4724 5.592451e+02
4725 5.591055e+02
4726 5.594979e+02
4727 5.597773e+02
4728 5.598001e+02
4729 5.595259e+02
4730 5.597528e+02
4731 5.598996e+02
4732 5.599055e+02
4733 5.599917e+02
4734 5.599937e+02
4735 5.599947e+02
4736 5.599947e+02
4737 5.599947e+02
4738 5.599947e+02
4739 5.599947e+02
4740 5.599947e+02
4741 5.599947e+02
4742 5.599947e+02
4743 5.599947e+02
4744 5.599940e+02
4745 5.599940e+02
4746 5.599940e+02
4747 5.599940e+02
4748 5.599926e+02
4749 5.599926e+02
4750 5.599899e+02
4751 5.599847e+02
4752 5.608454e+02
4753 5.608454e+02
4754 5.608454e+02
4755 5.608454e+02
4756 5.608409e+02
4757 5.608409e+02
4758 5.608321e+02
4759 5.608156e+02
4760 5.615751e+02
4761 5.615750e+02
4762 5.615503e+02
4763 5.615060e+02
4764 5.621294e+02
4765 5.620336e+02
4766 5.625106e+02
4767 5.628656e+02
4768 5.629044e+02
4769 5.629044e+02
4770 5.629044e+02
4771 5.629042e+02
4772 5.628814e+02
4773 5.628809e+02
4774 5.628387e+02
4775 5.627653e+02
4776 5.632969e+02
4777 5.632943e+02
4778 5.631950e+02
4779 5.630344e+02
4780 5.633937e+02
4781 5.631180e+02
4782 5.633437e+02
4783 5.634896e+02
4784 5.634954e+02
4785 5.634787e+02
4786 5.632369e+02
4787 5.628891e+02
4788 5.630574e+02
4789 5.625604e+02
4790 5.626474e+02
4791 5.626981e+02
4792 5.626988e+02
4793 5.620405e+02
4794 5.620761e+02
4795 5.620958e+02
4796 5.620958e+02
4797 5.621062e+02
4798 5.621062e+02
4799 5.621062e+02
4800 5.621062e+02
4801 5.621062e+02
4802 5.621044e+02
4803 5.621007e+02
4804 5.619839e+02
4805 5.619735e+02
4806 5.617802e+02
4807 5.614924e+02
4808 5.617073e+02
4809 5.616706e+02
4810 5.613244e+02
4811 5.608570e+02
4812 5.609570e+02
4813 5.603425e+02
4814 5.603892e+02
4815 5.604153e+02
4816 5.604154e+02
4817 5.602970e+02
4818 5.597272e+02
4819 5.590398e+02
4820 5.590690e+02
4821 5.582709e+02
4822 5.582823e+02
4823 5.582883e+02
4824 5.582883e+02
4825 5.574064e+02
4826 5.574101e+02
4827 5.574120e+02
4828 5.574120e+02
4829 5.574130e+02
4830 5.574130e+02
4831 5.574130e+02
4832 5.574130e+02
4833 5.571269e+02
4834 5.563433e+02
4835 5.554824e+02
4836 5.554876e+02
4837 5.545689e+02
4838 5.545706e+02
4839 5.545715e+02
4840 5.545715e+02
4841 5.536159e+02
4842 5.536164e+02
4843 5.536167e+02
4844 5.536167e+02
4845 5.536168e+02
4846 5.536168e+02
4847 5.536168e+02
4848 5.536168e+02
4849 5.526401e+02
4850 5.526402e+02
4851 5.526403e+02
4852 5.526403e+02
4853 5.526403e+02
4854 5.526403e+02
4855 5.526403e+02
4856 5.526403e+02
4857 5.526403e+02
4858 5.526403e+02
4859 5.526403e+02
4860 5.526403e+02
4861 5.526403e+02
4862 5.526403e+02
4863 5.526403e+02
4864 5.526403e+02
4865 5.526403e+02
4866 5.526403e+02
4867 5.526403e+02
4868 5.526403e+02
4869 5.526403e+02
4870 5.526403e+02
4871 5.526402e+02
4872 5.526250e+02
4873 5.526250e+02
4874 5.526249e+02
4875 5.526247e+02
4876 5.525956e+02
4877 5.525949e+02
4878 5.525418e+02
4879 5.524512e+02
4880 5.529396e+02
4881 5.529396e+02
4882 5.529389e+02
4883 5.529373e+02
4884 5.528608e+02
4885 5.528561e+02
4886 5.527244e+02
4887 5.525182e+02
4888 5.528162e+02
4889 5.527973e+02
4890 5.525410e+02
4891 5.521758e+02
4892 5.523324e+02
4893 5.518173e+02
4894 5.518970e+02
4895 5.519432e+02
4896 5.519438e+02
4897 5.519437e+02
4898 5.519362e+02
4899 5.519220e+02
4900 5.516979e+02
4901 5.516622e+02
4902 5.513204e+02
4903 5.508579e+02
4904 5.509602e+02
4905 5.508623e+02
4906 5.503343e+02
4907 5.496849e+02
4908 5.497226e+02
4909 5.489535e+02
4910 5.489687e+02
4911 5.489767e+02
4912 5.489767e+02
4913 5.487422e+02
4914 5.480081e+02
4915 5.471845e+02
4916 5.471930e+02
4917 5.462985e+02
4918 5.463015e+02
4919 5.463030e+02
4920 5.463030e+02
4921 5.453615e+02
4922 5.453623e+02
4923 5.453628e+02
4924 5.453628e+02
4925 5.453630e+02
4926 5.453630e+02
4927 5.453630e+02
4928 5.453630e+02
4929 5.453622e+02
4930 5.453050e+02
4931 5.452080e+02
4932 5.446819e+02
4933 5.444979e+02
4934 5.438239e+02
4935 5.430477e+02
4936 5.430619e+02
4937 5.427273e+02
4938 5.419050e+02
4939 5.410163e+02
4940 5.410196e+02
4941 5.400835e+02
4942 5.400845e+02
4943 5.400851e+02
4944 5.400851e+02
4945 5.395595e+02
4946 5.386352e+02
4947 5.376788e+02
4948 5.376793e+02
4949 5.367030e+02
4950 5.367031e+02
4951 5.367032e+02
4952 5.367032e+02
4953 5.357156e+02
4954 5.357156e+02
4955 5.357156e+02
4956 5.357156e+02
4957 5.357156e+02
4958 5.357156e+02
4959 5.357156e+02
4960 5.357156e+02
4961 5.350131e+02
4962 5.340392e+02
4963 5.330535e+02
4964 5.330535e+02
4965 5.320610e+02
4966 5.320610e+02
4967 5.320610e+02
4968 5.320610e+02
4969 5.310648e+02
4970 5.310648e+02
4971 5.310648e+02
4972 5.310648e+02
4973 5.310648e+02
4974 5.310648e+02
4975 5.310648e+02
4976 5.310648e+02
4977 5.300667e+02
4978 5.300667e+02
4979 5.300667e+02
4980 5.300667e+02
4981 5.300667e+02
4982 5.300667e+02
4983 5.300667e+02
4984 5.300667e+02
4985 5.300667e+02
4986 5.300667e+02
4987 5.300667e+02
4988 5.300667e+02
4989 5.300667e+02
4990 5.300667e+02
4991 5.300667e+02
4992 5.300667e+02
4993 5.300502e+02
4994 5.298095e+02
4995 5.294630e+02
4996 5.286322e+02
4997 5.281365e+02
4998 5.272241e+02
4999 5.262753e+02
5000 5.262759e+02
5001 5.256189e+02
5002 5.246547e+02
5003 5.236745e+02
5004 5.236746e+02
5005 5.226850e+02
5006 5.226850e+02
5007 5.226851e+02
5008 5.226851e+02
5009 5.218931e+02
5010 5.209053e+02
5011 5.199117e+02
5012 5.199117e+02
5013 5.189150e+02
5014 5.189150e+02
5015 5.189150e+02
5016 5.189150e+02
5017 5.179167e+02
5018 5.179167e+02
5019 5.179167e+02
5020 5.179167e+02
5021 5.179167e+02
5022 5.179167e+02
5023 5.179167e+02
5024 5.179167e+02
5025 5.170329e+02
5026 5.160365e+02
5027 5.150383e+02
5028 5.150383e+02
5029 5.140393e+02
5030 5.140393e+02
5031 5.140393e+02
5032 5.140393e+02
5033 5.130398e+02
5034 5.130398e+02
5035 5.130398e+02
5036 5.130398e+02
5037 5.130398e+02
5038 5.130398e+02
5039 5.130398e+02
5040 5.130398e+02
5041 5.120400e+02
5042 5.120400e+02
5043 5.120400e+02
5044 5.120400e+02
5045 5.120400e+02
5046 5.120400e+02
5047 5.120400e+02
5048 5.120400e+02
5049 5.120400e+02
5050 5.120400e+02
5051 5.120400e+02
5052 5.120400e+02
5053 5.120400e+02
5054 5.120400e+02
5055 5.120400e+02
5056 5.120400e+02
5057 5.111017e+02
5058 5.101027e+02
5059 5.091032e+02
5060 5.091032e+02
5061 5.081034e+02
5062 5.081034e+02
5063 5.081034e+02
5064 5.081034e+02
5065 5.071036e+02
5066 5.071036e+02
5067 5.071036e+02
5068 5.071036e+02
5069 5.071036e+02
5070 5.071036e+02
5071 5.071036e+02
5072 5.071036e+02
5073 5.061036e+02
5074 5.061036e+02
5075 5.061036e+02
5076 5.061036e+02
5077 5.061036e+02
5078 5.061036e+02
5079 5.061036e+02
5080 5.061036e+02
5081 5.061036e+02
5082 5.061036e+02
5083 5.061036e+02
5084 5.061036e+02
5085 5.061036e+02
5086 5.061036e+02
5087 5.061036e+02
5088 5.061036e+02
5089 5.051037e+02
5090 5.051037e+02
5091 5.051037e+02
5092 5.051037e+02
5093 5.051037e+02
5094 5.051037e+02
5095 5.051037e+02
5096 5.051037e+02
5097 5.051037e+02
5098 5.051037e+02
5099 5.051037e+02
5100 5.051037e+02
5101 5.051037e+02
5102 5.051037e+02
5103 5.051037e+02
5104 5.051037e+02
5105 5.051037e+02
5106 5.051037e+02
5107 5.051037e+02
5108 5.051037e+02
5109 5.051037e+02
5110 5.051037e+02
5111 5.051037e+02
5112 5.051037e+02
5113 5.051037e+02
5114 5.051037e+02
5115 5.051037e+02
5116 5.051037e+02
5117 5.051037e+02
5118 5.051037e+02
5119 5.051037e+02
5120 5.051037e+02
5121 5.051037e+02
5122 5.051037e+02
5123 5.051037e+02
5124 5.051037e+02
5125 5.051037e+02
5126 5.051037e+02
5127 5.051037e+02
5128 5.051037e+02
5129 5.051037e+02
5130 5.051037e+02
5131 5.051037e+02
5132 5.051037e+02
5133 5.051037e+02
5134 5.051037e+02
5135 5.051037e+02
5136 5.051035e+02
5137 5.051035e+02
5138 5.051035e+02
5139 5.051035e+02
5140 5.051035e+02
5141 5.051035e+02
5142 5.051035e+02
5143 5.051035e+02
5144 5.051032e+02
5145 5.051032e+02
5146 5.051032e+02
5147 5.051032e+02
5148 5.051027e+02
5149 5.051027e+02
5150 5.051016e+02
5151 5.050994e+02
5152 5.060084e+02
5153 5.060084e+02
5154 5.060084e+02
5155 5.060084e+02
5156 5.060084e+02
5157 5.060084e+02
5158 5.060084e+02
5159 5.060084e+02
5160 5.060074e+02
5161 5.060074e+02
5162 5.060074e+02
5163 5.060074e+02
5164 5.060054e+02
5165 5.060053e+02
5166 5.060014e+02
5167 5.059939e+02
5168 5.068281e+02
5169 5.068281e+02
5170 5.068281e+02
5171 5.068281e+02
5172 5.068215e+02
5173 5.068215e+02
5174 5.068090e+02
5175 5.067859e+02
5176 5.075047e+02
5177 5.075045e+02
5178 5.074705e+02
5179 5.074108e+02
5180 5.079816e+02
5181 5.078583e+02
5182 5.082794e+02
5183 5.085839e+02
5184 5.086115e+02
5185 5.086115e+02
5186 5.086115e+02
5187 5.086115e+02
5188 5.086115e+02
5189 5.086115e+02
5190 5.086115e+02
5191 5.086114e+02
5192 5.086047e+02
5193 5.086047e+02
5194 5.086047e+02
5195 5.086047e+02
5196 5.085917e+02
5197 5.085915e+02
5198 5.085670e+02
5199 5.085231e+02
5200 5.091477e+02
5201 5.091477e+02
5202 5.091475e+02
5203 5.091471e+02
5204 5.091100e+02
5205 5.091088e+02
5206 5.090418e+02
5207 5.089294e+02
5208 5.093713e+02
5209 5.093654e+02
5210 5.092182e+02
5211 5.089909e+02
5212 5.092646e+02
5213 5.089032e+02
5214 5.090623e+02
5215 5.091608e+02
5216 5.091633e+02
5217 5.091633e+02
5218 5.091610e+02
5219 5.091566e+02
5220 5.090278e+02
5221 5.090153e+02
5222 5.088044e+02
5223 5.084945e+02
5224 5.086909e+02
5225 5.086484e+02
5226 5.082783e+02
5227 5.077853e+02
5228 5.078740e+02
5229 5.072361e+02
5230 5.072766e+02
5231 5.072991e+02
5232 5.072992e+02
5233 5.071676e+02
5234 5.065736e+02
5235 5.058649e+02
5236 5.058899e+02
5237 5.050759e+02
5238 5.050854e+02
5239 5.050904e+02
5240 5.050904e+02
5241 5.041983e+02
5242 5.042014e+02
5243 5.042030e+02
5244 5.042030e+02
5245 5.042038e+02
5246 5.042038e+02
5247 5.042038e+02
5248 5.042038e+02
5249 5.042038e+02
5250 5.042038e+02
5251 5.042038e+02
5252 5.042036e+02
5253 5.042036e+02
5254 5.042032e+02
5255 5.042025e+02
5256 5.041482e+02
5257 5.041482e+02
5258 5.041469e+02
5259 5.041444e+02
5260 5.040461e+02
5261 5.040386e+02
5262 5.038732e+02
5263 5.036215e+02
5264 5.038699e+02
5265 5.038699e+02
5266 5.038628e+02
5267 5.038494e+02
5268 5.036315e+02
5269 5.035977e+02
5270 5.032640e+02
5271 5.028103e+02
5272 5.029168e+02
5273 5.028229e+02
5274 5.023038e+02
5275 5.016626e+02
5276 5.017023e+02
5277 5.009396e+02
5278 5.009557e+02
5279 5.009642e+02
5280 5.009643e+02
5281 5.009638e+02
5282 5.009219e+02
5283 5.008490e+02
5284 5.003819e+02
5285 5.002364e+02
5286 4.996192e+02
5287 4.988903e+02
5288 4.989117e+02
5289 4.986292e+02
5290 4.978486e+02
5291 4.969900e+02
5292 4.969954e+02
5293 4.960782e+02
5294 4.960799e+02
5295 4.960809e+02
5296 4.960809e+02
5297 4.956087e+02
5298 4.947066e+02
5299 4.937642e+02
5300 4.937651e+02
5301 4.927968e+02
5302 4.927970e+02
5303 4.927972e+02
5304 4.927972e+02
5305 4.918138e+02
5306 4.918139e+02
5307 4.918139e+02
5308 4.918139e+02
5309 4.918140e+02
5310 4.918140e+02
5311 4.918140e+02
5312 4.918140e+02
5313 4.918052e+02
5314 4.916262e+02
5315 4.913570e+02
5316 4.905885e+02
5317 4.901776e+02
5318 4.893065e+02
5319 4.883844e+02
5320 4.883860e+02
5321 4.878046e+02
5322 4.868610e+02
5323 4.858929e+02
5324 4.858932e+02
5325 4.849103e+02
5326 4.849103e+02
5327 4.849104e+02
5328 4.849104e+02
5329 4.841734e+02
5330 4.831934e+02
5331 4.822042e+02
5332 4.822042e+02
5333 4.812098e+02
5334 4.812098e+02
5335 4.812098e+02
5336 4.812098e+02
5337 4.802127e+02
5338 4.802127e+02
5339 4.802127e+02
5340 4.802127e+02
5341 4.802127e+02
5342 4.802127e+02
5343 4.802127e+02
5344 4.802127e+02
5345 4.793631e+02
5346 4.783692e+02
5347 4.773724e+02
5348 4.773724e+02
5349 4.763740e+02
5350 4.763740e+02
5351 4.763740e+02
5352 4.763740e+02
5353 4.753748e+02
5354 4.753748e+02
5355 4.753748e+02
5356 4.753748e+02
5357 4.753748e+02
5358 4.753748e+02
5359 4.753748e+02
5360 4.753748e+02
5361 4.743752e+02
5362 4.743752e+02
5363 4.743752e+02
5364 4.743752e+02
5365 4.743752e+02
5366 4.743752e+02
5367 4.743752e+02
5368 4.743752e+02
5369 4.743752e+02
5370 4.743752e+02
5371 4.743752e+02
5372 4.743752e+02
5373 4.743752e+02
5374 4.743752e+02
5375 4.743752e+02
5376 4.743752e+02
5377 4.743752e+02
5378 4.743752e+02
5379 4.743752e+02
5380 4.743674e+02
5381 4.743674e+02
5382 4.743525e+02
5383 4.743252e+02
5384 4.740220e+02
5385 4.740216e+02
5386 4.739820e+02
5387 4.739128e+02
5388 4.734561e+02
5389 4.733170e+02
5390 4.727101e+02
5391 4.719901e+02
5392 4.720131e+02
5393 4.720092e+02
5394 4.718887e+02
5395 4.716981e+02
5396 4.710155e+02
5397 4.707002e+02
5398 4.698924e+02
5399 4.690140e+02
5400 4.690180e+02
5401 4.685311e+02
5402 4.676225e+02
5403 4.666760e+02
5404 4.666767e+02
5405 4.657060e+02
5406 4.657062e+02
5407 4.657063e+02
5408 4.657063e+02
5409 4.656768e+02
5410 4.653630e+02
5411 4.649314e+02
5412 4.640491e+02
5413 4.634681e+02
5414 4.625247e+02
5415 4.615567e+02
5416 4.615569e+02
5417 4.608301e+02
5418 4.598518e+02
5419 4.588635e+02
5420 4.588635e+02
5421 4.578696e+02
5422 4.578697e+02
5423 4.578697e+02
5424 4.578697e+02
5425 4.570302e+02
5426 4.560372e+02
5427 4.550409e+02
5428 4.550409e+02
5429 4.540427e+02
5430 4.540427e+02
5431 4.540427e+02
5432 4.540427e+02
5433 4.530437e+02
5434 4.530437e+02
5435 4.530437e+02
5436 4.530437e+02
5437 4.530437e+02
5438 4.530437e+02
5439 4.530437e+02
5440 4.530437e+02
5441 4.529138e+02
5442 4.523229e+02
5443 4.516168e+02
5444 4.506423e+02
5445 4.498302e+02
5446 4.488400e+02
5447 4.478452e+02
5448 4.478452e+02
5449 4.469543e+02
5450 4.459575e+02
5451 4.449591e+02
5452 4.449591e+02
5453 4.439599e+02
5454 4.439599e+02
5455 4.439599e+02
5456 4.439599e+02
5457 4.430193e+02
5458 4.420202e+02
5459 4.410206e+02
5460 4.410206e+02
5461 4.400209e+02
5462 4.400209e+02
5463 4.400209e+02
5464 4.400209e+02
5465 4.390210e+02
5466 4.390210e+02
5467 4.390210e+02
5468 4.390210e+02
5469 4.390210e+02
5470 4.390210e+02
5471 4.390210e+02
5472 4.390210e+02
5473 4.380520e+02
5474 4.370523e+02
5475 4.360524e+02
5476 4.360524e+02
5477 4.350525e+02
5478 4.350525e+02
5479 4.350525e+02
5480 4.350525e+02
5481 4.340525e+02
5482 4.340525e+02
5483 4.340525e+02
5484 4.340525e+02
5485 4.340525e+02
5486 4.340525e+02
5487 4.340525e+02
5488 4.340525e+02
5489 4.330525e+02
5490 4.330525e+02
5491 4.330525e+02
5492 4.330525e+02
5493 4.330525e+02
5494 4.330525e+02
5495 4.330525e+02
5496 4.330525e+02
5497 4.330525e+02
5498 4.330525e+02
5499 4.330525e+02
5500 4.330525e+02
5501 4.330525e+02
5502 4.330525e+02
5503 4.330525e+02
5504 4.330525e+02
5505 4.327228e+02
5506 4.319041e+02
5507 4.310180e+02
5508 4.300214e+02
5509 4.290868e+02
5510 4.280879e+02
5511 4.270885e+02
5512 4.270885e+02
5513 4.261238e+02
5514 4.251241e+02
5515 4.241243e+02
5516 4.241243e+02
5517 4.231244e+02
5518 4.231244e+02
5519 4.231244e+02
5520 4.231244e+02
5521 4.221428e+02
5522 4.211429e+02
5523 4.201429e+02
5524 4.201429e+02
5525 4.191429e+02
5526 4.191429e+02
5527 4.191429e+02
5528 4.191429e+02
5529 4.181430e+02
5530 4.181430e+02
5531 4.181430e+02
5532 4.181430e+02
5533 4.181430e+02
5534 4.181430e+02
5535 4.181430e+02
5536 4.181430e+02
5537 4.171524e+02
5538 4.161524e+02
5539 4.151524e+02
5540 4.151524e+02
5541 4.141524e+02
5542 4.141524e+02
5543 4.141524e+02
5544 4.141524e+02
5545 4.131524e+02
5546 4.131524e+02
5547 4.131524e+02
5548 4.131524e+02
5549 4.131524e+02
5550 4.131524e+02
5551 4.131524e+02
5552 4.131524e+02
5553 4.121524e+02
5554 4.121524e+02
5555 4.121524e+02
5556 4.121524e+02
5557 4.121524e+02
5558 4.121524e+02
5559 4.121524e+02
5560 4.121524e+02
5561 4.121524e+02
5562 4.121524e+02
5563 4.121524e+02
5564 4.121524e+02
5565 4.121524e+02
5566 4.121524e+02
5567 4.121524e+02
5568 4.121524e+02
5569 4.111572e+02
5570 4.101572e+02
5571 4.091572e+02
5572 4.091572e+02
5573 4.081572e+02
5574 4.081572e+02
5575 4.081572e+02
5576 4.081572e+02
5577 4.071572e+02
5578 4.071572e+02
5579 4.071572e+02
5580 4.071572e+02
5581 4.071572e+02
5582 4.071572e+02
5583 4.071572e+02
5584 4.071572e+02
5585 4.061572e+02
5586 4.061572e+02
5587 4.061572e+02
5588 4.061572e+02
5589 4.061572e+02
5590 4.061572e+02
5591 4.061572e+02
5592 4.061572e+02
5593 4.061572e+02
5594 4.061572e+02
5595 4.061572e+02
5596 4.061572e+02
5597 4.061572e+02
5598 4.061572e+02
5599 4.061572e+02
5600 4.061572e+02
5601 4.051572e+02
5602 4.051572e+02
5603 4.051572e+02
5604 4.051572e+02
5605 4.051572e+02
5606 4.051572e+02
5607 4.051572e+02
5608 4.051572e+02
5609 4.051572e+02
5610 4.051572e+02
5611 4.051572e+02
5612 4.051572e+02
5613 4.051572e+02
5614 4.051572e+02
5615 4.051572e+02
5616 4.051572e+02
5617 4.051572e+02
5618 4.051572e+02
5619 4.051572e+02
5620 4.051572e+02
5621 4.051572e+02
5622 4.051572e+02
5623 4.051572e+02
5624 4.051572e+02
5625 4.051572e+02
5626 4.051572e+02
5627 4.051572e+02
5628 4.051572e+02
5629 4.051572e+02
5630 4.051572e+02
5631 4.051572e+02
5632 4.051572e+02
5633 4.051572e+02
5634 4.051556e+02
5635 4.051526e+02
5636 4.050463e+02
5637 4.050376e+02
5638 4.048600e+02
5639 4.045924e+02
5640 4.038254e+02
5641 4.037937e+02
5642 4.034693e+02
5643 4.030260e+02
5644 4.021377e+02
5645 4.015456e+02
5646 4.005988e+02
5647 3.996287e+02
5648 3.996289e+02
5649 3.995222e+02
5650 3.989755e+02
5651 3.983088e+02
5652 3.973425e+02
5653 3.965602e+02
5654 3.955735e+02
5655 3.945806e+02
5656 3.945806e+02
5657 3.937090e+02
5658 3.927134e+02
5659 3.917157e+02
5660 3.917157e+02
5661 3.907168e+02
5662 3.907168e+02
5663 3.907168e+02
5664 3.907168e+02
5665 3.904488e+02
5666 3.896814e+02
5667 3.888325e+02
5668 3.878387e+02
5669 3.869277e+02
5670 3.859298e+02
5671 3.849308e+02
5672 3.849308e+02
5673 3.839797e+02
5674 3.829803e+02
5675 3.819806e+02
5676 3.819806e+02
5677 3.809808e+02
5678 3.809808e+02
5679 3.809808e+02
5680 3.809808e+02
5681 3.800064e+02
5682 3.790066e+02
5683 3.780067e+02
5684 3.780067e+02
5685 3.770067e+02
5686 3.770067e+02
5687 3.770067e+02
5688 3.770067e+02
5689 3.760068e+02
5690 3.760068e+02
5691 3.760068e+02
5692 3.760068e+02
5693 3.760068e+02
5694 3.760068e+02
5695 3.760068e+02
5696 3.760068e+02
5697 3.755216e+02
5698 3.746137e+02
5699 3.736677e+02
5700 3.726684e+02
5701 3.716980e+02
5702 3.706982e+02
5703 3.696983e+02
5704 3.696983e+02
5705 3.687138e+02
5706 3.677139e+02
5707 3.667139e+02
5708 3.667139e+02
5709 3.657139e+02
5710 3.657139e+02
5711 3.657139e+02
5712 3.657139e+02
5713 3.647219e+02
5714 3.637219e+02
5715 3.627219e+02
5716 3.627219e+02
5717 3.617219e+02
5718 3.617219e+02
5719 3.617219e+02
5720 3.617219e+02
5721 3.607219e+02
5722 3.607219e+02
5723 3.607219e+02
5724 3.607219e+02
5725 3.607219e+02
5726 3.607219e+02
5727 3.607219e+02
5728 3.607219e+02
5729 3.597259e+02
5730 3.587259e+02
5731 3.577259e+02
5732 3.577259e+02
5733 3.567259e+02
5734 3.567259e+02
5735 3.567259e+02
5736 3.567259e+02
5737 3.557259e+02
5738 3.557259e+02
5739 3.557259e+02
5740 3.557259e+02
5741 3.557259e+02
5742 3.557259e+02
5743 3.557259e+02
5744 3.557259e+02
5745 3.547259e+02
5746 3.547259e+02
5747 3.547259e+02
5748 3.547259e+02
5749 3.547259e+02
5750 3.547259e+02
5751 3.547259e+02
5752 3.547259e+02
5753 3.547259e+02
5754 3.547259e+02
5755 3.547259e+02
5756 3.547259e+02
5757 3.547259e+02
5758 3.547259e+02
5759 3.547259e+02
5760 3.547259e+02
5761 3.540425e+02
5762 3.530725e+02
5763 3.520889e+02
5764 3.510890e+02
5765 3.500976e+02
5766 3.490976e+02
5767 3.480976e+02
5768 3.480976e+02
5769 3.471020e+02
5770 3.461020e+02
5771 3.451020e+02
5772 3.451020e+02
5773 3.441020e+02
5774 3.441020e+02
5775 3.441020e+02
5776 3.441020e+02
5777 3.431043e+02
5778 3.421043e+02
5779 3.411043e+02
5780 3.411043e+02
5781 3.401043e+02
5782 3.401043e+02
5783 3.401043e+02
5784 3.401043e+02
5785 3.391043e+02
5786 3.391043e+02
5787 3.391043e+02
5788 3.391043e+02
5789 3.391043e+02
5790 3.391043e+02
5791 3.391043e+02
5792 3.391043e+02
5793 3.381054e+02
5794 3.371054e+02
5795 3.361054e+02
5796 3.361054e+02
5797 3.351054e+02
5798 3.351054e+02
5799 3.351054e+02
5800 3.351054e+02
5801 3.341054e+02
5802 3.341054e+02
5803 3.341054e+02
5804 3.341054e+02
5805 3.341054e+02
5806 3.341054e+02
5807 3.341054e+02
5808 3.341054e+02
5809 3.331054e+02
5810 3.331054e+02
5811 3.331054e+02
5812 3.331054e+02
5813 3.331054e+02
5814 3.331054e+02
5815 3.331054e+02
5816 3.331054e+02
5817 3.331054e+02
5818 3.331054e+02
5819 3.331054e+02
5820 3.331054e+02
5821 3.331054e+02
5822 3.331054e+02
5823 3.331054e+02
5824 3.331054e+02
5825 3.321060e+02
5826 3.311060e+02
5827 3.301060e+02
5828 3.301060e+02
5829 3.291060e+02
5830 3.291060e+02
5831 3.291060e+02
5832 3.291060e+02
5833 3.281060e+02
5834 3.281060e+02
5835 3.281060e+02
5836 3.281060e+02
5837 3.281060e+02
5838 3.281060e+02
5839 3.281060e+02
5840 3.281060e+02
5841 3.271060e+02
5842 3.271060e+02
5843 3.271060e+02
5844 3.271060e+02
5845 3.271060e+02
5846 3.271060e+02
5847 3.271060e+02
5848 3.271060e+02
5849 3.271060e+02
5850 3.271060e+02
5851 3.271060e+02
5852 3.271060e+02
5853 3.271060e+02
5854 3.271060e+02
5855 3.271060e+02
5856 3.271060e+02
5857 3.261060e+02
5858 3.261060e+02
5859 3.261060e+02
5860 3.261060e+02
5861 3.261060e+02
5862 3.261060e+02
5863 3.261060e+02
5864 3.261060e+02
5865 3.261060e+02
5866 3.261060e+02
5867 3.261060e+02
5868 3.261060e+02
5869 3.261060e+02
5870 3.261060e+02
5871 3.261060e+02
5872 3.261060e+02
5873 3.261060e+02
5874 3.261060e+02
5875 3.261060e+02
5876 3.261060e+02
5877 3.261060e+02
5878 3.261060e+02
5879 3.261060e+02
5880 3.261060e+02
5881 3.261060e+02
5882 3.261060e+02
5883 3.261060e+02
5884 3.261060e+02
5885 3.261060e+02
5886 3.261060e+02
5887 3.261060e+02
5888 3.261060e+02
5889 3.252835e+02
5890 3.242922e+02
5891 3.232967e+02
5892 3.222967e+02
5893 3.212990e+02
5894 3.202990e+02
5895 3.192990e+02
5896 3.192990e+02
5897 3.183002e+02
5898 3.173002e+02
5899 3.163002e+02
5900 3.163002e+02
5901 3.153002e+02
5902 3.153002e+02
5903 3.153002e+02
5904 3.153002e+02
5905 3.143008e+02
5906 3.133008e+02
5907 3.123008e+02
5908 3.123008e+02
5909 3.113008e+02
5910 3.113008e+02
5911 3.113008e+02
5912 3.113008e+02
5913 3.103008e+02
5914 3.103008e+02
5915 3.103008e+02
5916 3.103008e+02
5917 3.103008e+02
5918 3.103008e+02
5919 3.103008e+02
5920 3.103008e+02
5921 3.093011e+02
5922 3.083011e+02
5923 3.073011e+02
5924 3.073011e+02
5925 3.063011e+02
5926 3.063011e+02
5927 3.063011e+02
5928 3.063011e+02
5929 3.053011e+02
5930 3.053011e+02
5931 3.053011e+02
5932 3.053011e+02
5933 3.053011e+02
5934 3.053011e+02
5935 3.053011e+02
5936 3.053011e+02
5937 3.043011e+02
5938 3.043011e+02
5939 3.043011e+02
5940 3.043011e+02
5941 3.043011e+02
5942 3.043011e+02
5943 3.043011e+02
5944 3.043011e+02
5945 3.043011e+02
5946 3.043011e+02
5947 3.043011e+02
5948 3.043011e+02
5949 3.043011e+02
5950 3.043011e+02
5951 3.043011e+02
5952 3.043011e+02
5953 3.033013e+02
5954 3.023013e+02
5955 3.013013e+02
5956 3.013013e+02
5957 3.003013e+02
5958 3.003013e+02
5959 3.003013e+02
5960 3.003013e+02
5961 2.993013e+02
5962 2.993013e+02
5963 2.993013e+02
5964 2.993013e+02
5965 2.993013e+02
5966 2.993013e+02
5967 2.993013e+02
5968 2.993013e+02
5969 2.983013e+02
5970 2.983013e+02
5971 2.983013e+02
5972 2.983013e+02
5973 2.983013e+02
5974 2.983013e+02
5975 2.983013e+02
5976 2.983013e+02
5977 2.983013e+02
5978 2.983013e+02
5979 2.983013e+02
5980 2.983013e+02
5981 2.983013e+02
5982 2.983013e+02
5983 2.983013e+02
5984 2.983013e+02
5985 2.973013e+02
5986 2.973013e+02
5987 2.973013e+02
5988 2.973013e+02
5989 2.973013e+02
5990 2.973013e+02
5991 2.973013e+02
5992 2.973013e+02
5993 2.973013e+02
5994 2.973013e+02
5995 2.973013e+02
5996 2.973013e+02
5997 2.973013e+02
5998 2.973013e+02
5999 2.973013e+02
6000 2.973013e+02
6001 2.973013e+02
6002 2.973013e+02
6003 2.973013e+02
6004 2.973013e+02
6005 2.973013e+02
6006 2.973013e+02
6007 2.973013e+02
6008 2.973013e+02
6009 2.973013e+02
6010 2.973013e+02
6011 2.973013e+02
6012 2.973013e+02
6013 2.973013e+02
6014 2.973013e+02
6015 2.973013e+02
6016 2.973013e+02
6017 2.963013e+02
6018 2.953013e+02
6019 2.943013e+02
6020 2.943013e+02
6021 2.933013e+02
6022 2.933013e+02
6023 2.933013e+02
6024 2.933013e+02
6025 2.923013e+02
6026 2.923013e+02
6027 2.923013e+02
6028 2.923013e+02
6029 2.923013e+02
6030 2.923013e+02
6031 2.923013e+02
6032 2.923013e+02
6033 2.913013e+02
6034 2.913013e+02
6035 2.913013e+02
6036 2.913013e+02
6037 2.913013e+02
6038 2.913013e+02
6039 2.913013e+02
6040 2.913013e+02
6041 2.913013e+02
6042 2.913013e+02
6043 2.913013e+02
6044 2.913013e+02
6045 2.913013e+02
6046 2.913013e+02
6047 2.913013e+02
6048 2.913013e+02
6049 2.903013e+02
6050 2.903013e+02
6051 2.903013e+02
6052 2.903013e+02
6053 2.903013e+02
6054 2.903013e+02
6055 2.903013e+02
6056 2.903013e+02
6057 2.903013e+02
6058 2.903013e+02
6059 2.903013e+02
6060 2.903013e+02
6061 2.903013e+02
6062 2.903013e+02
6063 2.903013e+02
6064 2.903013e+02
6065 2.903013e+02
6066 2.903013e+02
6067 2.903013e+02
6068 2.903013e+02
6069 2.903013e+02
6070 2.903013e+02
6071 2.903013e+02
6072 2.903013e+02
6073 2.903013e+02
6074 2.903013e+02
6075 2.903013e+02
6076 2.903013e+02
6077 2.903013e+02
6078 2.903013e+02
6079 2.903013e+02
6080 2.903013e+02
6081 2.893013e+02
6082 2.893013e+02
6083 2.893013e+02
6084 2.893013e+02
6085 2.893013e+02
6086 2.893013e+02
6087 2.893013e+02
6088 2.893013e+02
6089 2.893013e+02
6090 2.893013e+02
6091 2.893013e+02
6092 2.893013e+02
6093 2.893013e+02
6094 2.893013e+02
6095 2.893013e+02
6096 2.893013e+02
6097 2.893013e+02
6098 2.893013e+02
6099 2.893013e+02
6100 2.893013e+02
6101 2.893013e+02
6102 2.893013e+02
6103 2.893013e+02
6104 2.893013e+02
6105 2.893013e+02
6106 2.893013e+02
6107 2.893013e+02
6108 2.893013e+02
6109 2.893013e+02
6110 2.893013e+02
6111 2.893013e+02
6112 2.893013e+02
6113 2.893013e+02
6114 2.893013e+02
6115 2.893013e+02
6116 2.893013e+02
6117 2.893013e+02
6118 2.893013e+02
6119 2.893013e+02
6120 2.893013e+02
6121 2.893013e+02
6122 2.893013e+02
6123 2.893013e+02
6124 2.893013e+02
6125 2.893013e+02
6126 2.893013e+02
6127 2.893013e+02
6128 2.893013e+02
6129 2.893013e+02
6130 2.893013e+02
6131 2.893013e+02
6132 2.893013e+02
6133 2.893013e+02
6134 2.893013e+02
6135 2.893013e+02
6136 2.893013e+02
6137 2.893013e+02
6138 2.893013e+02
6139 2.893013e+02
6140 2.893013e+02
6141 2.893013e+02
6142 2.893013e+02
6143 2.893013e+02
6144 2.893013e+02
6145 2.893013e+02
6146 2.893013e+02
6147 2.893013e+02
6148 2.893013e+02
6149 2.893013e+02
6150 2.893013e+02
6151 2.893013e+02
6152 2.893013e+02
6153 2.893013e+02
6154 2.893013e+02
6155 2.893013e+02
6156 2.893013e+02
6157 2.893013e+02
6158 2.893013e+02
6159 2.893012e+02
6160 2.892865e+02
6161 2.892865e+02
6162 2.892865e+02
6163 2.892865e+02
6164 2.892864e+02
6165 2.892864e+02
6166 2.892863e+02
6167 2.892861e+02
6168 2.892576e+02
6169 2.892576e+02
6170 2.892572e+02
6171 2.892565e+02
6172 2.892033e+02
6173 2.892010e+02
6174 2.891070e+02
6175 2.889544e+02
6176 2.893256e+02
6177 2.893256e+02
6178 2.893256e+02
6179 2.893256e+02
6180 2.893252e+02
6181 2.893252e+02
6182 2.893243e+02
6183 2.893227e+02
6184 2.892430e+02
6185 2.892430e+02
6186 2.892403e+02
6187 2.892349e+02
6188 2.890942e+02
6189 2.890795e+02
6190 2.888512e+02
6191 2.885199e+02
6192 2.887000e+02
6193 2.887000e+02
6194 2.886864e+02
6195 2.886614e+02
6196 2.883701e+02
6197 2.883116e+02
6198 2.878862e+02
6199 2.873359e+02
6200 2.874026e+02
6201 2.872589e+02
6202 2.866446e+02
6203 2.859183e+02
6204 2.859401e+02
6205 2.851132e+02
6206 2.851214e+02
6207 2.851257e+02
6208 2.851257e+02
6209 2.851257e+02
6210 2.851257e+02
6211 2.851257e+02
6212 2.851204e+02
6213 2.851204e+02
6214 2.851101e+02
6215 2.850910e+02
6216 2.848337e+02
6217 2.848335e+02
6218 2.848052e+02
6219 2.847547e+02
6220 2.843560e+02
6221 2.842491e+02
6222 2.837022e+02
6223 2.830353e+02
6224 2.830689e+02
6225 2.830667e+02
6226 2.829741e+02
6227 2.828234e+02
6228 2.821978e+02
6229 2.819356e+02
6230 2.811737e+02
6231 2.803290e+02
6232 2.803356e+02
6233 2.799066e+02
6234 2.790257e+02
6235 2.780971e+02
6236 2.780985e+02
6237 2.771382e+02
6238 2.771386e+02
6239 2.771388e+02
6240 2.771388e+02
6241 2.771186e+02
6242 2.768547e+02
6243 2.764805e+02
6244 2.756313e+02
6245 2.751070e+02
6246 2.741831e+02
6247 2.732271e+02
6248 2.732275e+02
6249 2.725464e+02
6250 2.715769e+02
6251 2.705936e+02
6252 2.705937e+02
6253 2.696024e+02
6254 2.696024e+02
6255 2.696025e+02
6256 2.696025e+02
6257 2.687938e+02
6258 2.678040e+02
6259 2.668093e+02
6260 2.668093e+02
6261 2.658120e+02
6262 2.658121e+02
6263 2.658121e+02
6264 2.658121e+02
6265 2.648134e+02
6266 2.648134e+02
6267 2.648134e+02
6268 2.648134e+02
6269 2.648134e+02
6270 2.648134e+02
6271 2.648134e+02
6272 2.648134e+02
6273 2.648134e+02
6274 2.648131e+02
6275 2.648123e+02
6276 2.647577e+02
6277 2.647553e+02
6278 2.646590e+02
6279 2.645030e+02
6280 2.638691e+02
6281 2.638581e+02
6282 2.636593e+02
6283 2.633646e+02
6284 2.625736e+02
6285 2.621338e+02
6286 2.612473e+02
6287 2.603150e+02
6288 2.603162e+02
6289 2.602667e+02
6290 2.598712e+02
6291 2.593516e+02
6292 2.584295e+02
6293 2.577678e+02
6294 2.568026e+02
6295 2.558218e+02
6296 2.558219e+02
6297 2.550338e+02
6298 2.540464e+02
6299 2.530531e+02
6300 2.530531e+02
6301 2.520565e+02
6302 2.520565e+02
6303 2.520565e+02
6304 2.520565e+02
6305 2.518926e+02
6306 2.512467e+02
6307 2.504938e+02
6308 2.495113e+02
6309 2.486652e+02
6310 2.476716e+02
6311 2.466750e+02
6312 2.466750e+02
6313 2.457627e+02
6314 2.447648e+02
6315 2.437658e+02
6316 2.437658e+02
6317 2.427663e+02
6318 2.427663e+02
6319 2.427663e+02
6320 2.427663e+02
6321 2.418135e+02
6322 2.408141e+02
6323 2.398144e+02
6324 2.398144e+02
6325 2.388145e+02
6326 2.388145e+02
6327 2.388145e+02
6328 2.388145e+02
6329 2.378146e+02
6330 2.378146e+02
6331 2.378146e+02
6332 2.378146e+02
6333 2.378146e+02
6334 2.378146e+02
6335 2.378146e+02
6336 2.378146e+02
6337 2.374497e+02
6338 2.366064e+02
6339 2.357032e+02
6340 2.347057e+02
6341 2.337606e+02
6342 2.327614e+02
6343 2.317617e+02
6344 2.317617e+02
6345 2.307912e+02
6346 2.297914e+02
6347 2.287915e+02
6348 2.287915e+02
6349 2.277916e+02
6350 2.277916e+02
6351 2.277916e+02
6352 2.277916e+02
6353 2.268069e+02
6354 2.258069e+02
6355 2.248069e+02
6356 2.248069e+02
6357 2.238070e+02
6358 2.238070e+02
6359 2.238070e+02
6360 2.238070e+02
6361 2.228070e+02
6362 2.228070e+02
6363 2.228070e+02
6364 2.228070e+02
6365 2.228070e+02
6366 2.228070e+02
6367 2.228070e+02
6368 2.228070e+02
6369 2.218147e+02
6370 2.208148e+02
6371 2.198148e+02
6372 2.198148e+02
6373 2.188148e+02
6374 2.188148e+02
6375 2.188148e+02
6376 2.188148e+02
6377 2.178148e+02
6378 2.178148e+02
6379 2.178148e+02
6380 2.178148e+02
6381 2.178148e+02
6382 2.178148e+02
6383 2.178148e+02
6384 2.178148e+02
6385 2.168148e+02
6386 2.168148e+02
6387 2.168148e+02
6388 2.168148e+02
6389 2.168148e+02
6390 2.168148e+02
6391 2.168148e+02
6392 2.168148e+02
6393 2.168148e+02
6394 2.168148e+02
6395 2.168148e+02
6396 2.168148e+02
6397 2.168148e+02
6398 2.168148e+02
6399 2.168148e+02
6400 2.168148e+02
6401 2.168147e+02
6402 2.168015e+02
6403 2.167770e+02
6404 2.164887e+02
6405 2.164312e+02
6406 2.160094e+02
6407 2.154627e+02
6408 2.145306e+02
6409 2.143890e+02
6410 2.137782e+02
6411 2.130548e+02
6412 2.120772e+02
6413 2.112524e+02
6414 2.102608e+02
6415 2.092652e+02
6416 2.092652e+02
6417 2.089646e+02
6418 2.081686e+02
6419 2.072988e+02
6420 2.063033e+02
6421 2.053789e+02
6422 2.043804e+02
6423 2.033812e+02
6424 2.033812e+02
6425 2.024223e+02
6426 2.014228e+02
6427 2.004230e+02
6428 2.004230e+02
6429 1.994231e+02
6430 1.994231e+02
6431 1.994231e+02
6432 1.994231e+02
6433 1.989165e+02
6434 1.979997e+02
6435 1.970480e+02
6436 1.960486e+02
6437 1.950749e+02
6438 1.940750e+02
6439 1.930751e+02
6440 1.930751e+02
6441 1.920889e+02
6442 1.910890e+02
6443 1.900890e+02
6444 1.900890e+02
6445 1.890890e+02
6446 1.890890e+02
6447 1.890890e+02
6448 1.890890e+02
6449 1.880960e+02
6450 1.870961e+02
6451 1.860961e+02
6452 1.860961e+02
6453 1.850961e+02
6454 1.850961e+02
6455 1.850961e+02
6456 1.850961e+02
6457 1.840961e+02
6458 1.840961e+02
6459 1.840961e+02
6460 1.840961e+02
6461 1.840961e+02
6462 1.840961e+02
6463 1.840961e+02
6464 1.840961e+02
6465 1.834014e+02
6466 1.824292e+02
6467 1.814443e+02
6468 1.804444e+02
6469 1.794523e+02
6470 1.784523e+02
6471 1.774523e+02
6472 1.774523e+02
6473 1.764563e+02
6474 1.754563e+02
6475 1.744563e+02
6476 1.744563e+02
6477 1.734563e+02
6478 1.734563e+02
6479 1.734563e+02
6480 1.734563e+02
6481 1.724584e+02
6482 1.714584e+02
6483 1.704584e+02
6484 1.704584e+02
6485 1.694584e+02
6486 1.694584e+02
6487 1.694584e+02
6488 1.694584e+02
6489 1.684584e+02
6490 1.684584e+02
6491 1.684584e+02
6492 1.684584e+02
6493 1.684584e+02
6494 1.684584e+02
6495 1.684584e+02
6496 1.684584e+02
6497 1.674594e+02
6498 1.664594e+02
6499 1.654594e+02
6500 1.654594e+02
6501 1.644594e+02
6502 1.644594e+02
6503 1.644594e+02
6504 1.644594e+02
6505 1.634594e+02
6506 1.634594e+02
6507 1.634594e+02
6508 1.634594e+02
6509 1.634594e+02
6510 1.634594e+02
6511 1.634594e+02
6512 1.634594e+02
6513 1.624594e+02
6514 1.624594e+02
6515 1.624594e+02
6516 1.624594e+02
6517 1.624594e+02
6518 1.624594e+02
6519 1.624594e+02
6520 1.624594e+02
6521 1.624594e+02
6522 1.624594e+02
6523 1.624594e+02
6524 1.624594e+02
6525 1.624594e+02
6526 1.624594e+02
6527 1.624594e+02
6528 1.624594e+02
6529 1.616316e+02
6530 1.606398e+02
6531 1.596440e+02
6532 1.586440e+02
6533 1.576462e+02
6534 1.566462e+02
6535 1.556462e+02
6536 1.556462e+02
6537 1.546473e+02
6538 1.536473e+02
6539 1.526473e+02
6540 1.526473e+02
6541 1.516473e+02
6542 1.516473e+02
6543 1.516473e+02
6544 1.516473e+02
6545 1.506479e+02
6546 1.496479e+02
6547 1.486479e+02
6548 1.486479e+02
6549 1.476479e+02
6550 1.476479e+02
6551 1.476479e+02
6552 1.476479e+02
6553 1.466479e+02
6554 1.466479e+02
6555 1.466479e+02
6556 1.466479e+02
6557 1.466479e+02
6558 1.466479e+02
6559 1.466479e+02
6560 1.466479e+02
6561 1.456481e+02
6562 1.446481e+02
6563 1.436481e+02
6564 1.436481e+02
6565 1.426481e+02
6566 1.426481e+02
6567 1.426481e+02
6568 1.426481e+02
6569 1.416481e+02
6570 1.416481e+02
6571 1.416481e+02
6572 1.416481e+02
6573 1.416481e+02
6574 1.416481e+02
6575 1.416481e+02
6576 1.416481e+02
6577 1.406481e+02
6578 1.406481e+02
6579 1.406481e+02
6580 1.406481e+02
6581 1.406481e+02
6582 1.406481e+02
6583 1.406481e+02
6584 1.406481e+02
6585 1.406481e+02
6586 1.406481e+02
6587 1.406481e+02
6588 1.406481e+02
6589 1.406481e+02
6590 1.406481e+02
6591 1.406481e+02
6592 1.406481e+02
6593 1.396483e+02
6594 1.386483e+02
6595 1.376483e+02
6596 1.376483e+02
6597 1.366483e+02
6598 1.366483e+02
6599 1.366483e+02
6600 1.366483e+02
6601 1.356483e+02
6602 1.356483e+02
6603 1.356483e+02
6604 1.356483e+02
6605 1.356483e+02
6606 1.356483e+02
6607 1.356483e+02
6608 1.356483e+02
6609 1.346483e+02
6610 1.346483e+02
6611 1.346483e+02
6612 1.346483e+02
6613 1.346483e+02
6614 1.346483e+02
6615 1.346483e+02
6616 1.346483e+02
6617 1.346483e+02
6618 1.346483e+02
6619 1.346483e+02
6620 1.346483e+02
6621 1.346483e+02
6622 1.346483e+02
6623 1.346483e+02
6624 1.346483e+02
6625 1.336483e+02
6626 1.336483e+02
6627 1.336483e+02
6628 1.336483e+02
6629 1.336483e+02
6630 1.336483e+02
6631 1.336483e+02
6632 1.336483e+02
6633 1.336483e+02
6634 1.336483e+02
6635 1.336483e+02
6636 1.336483e+02
6637 1.336483e+02
6638 1.336483e+02
6639 1.336483e+02
6640 1.336483e+02
6641 1.336483e+02
6642 1.336483e+02
6643 1.336483e+02
6644 1.336483e+02
6645 1.336483e+02
6646 1.336483e+02
6647 1.336483e+02
6648 1.336483e+02
6649 1.336483e+02
6650 1.336483e+02
6651 1.336483e+02
6652 1.336483e+02
6653 1.336483e+02
6654 1.336483e+02
6655 1.336483e+02
6656 1.336483e+02
6657 1.336442e+02
6658 1.335202e+02
6659 1.333248e+02
6660 1.326360e+02
6661 1.323145e+02
6662 1.315019e+02
6663 1.306201e+02
6664 1.296239e+02
6665 1.291305e+02
6666 1.282191e+02
6667 1.272708e+02
6668 1.262715e+02
6669 1.252998e+02
6670 1.243000e+02
6671 1.233001e+02
6672 1.233001e+02
6673 1.226322e+02
6674 1.216656e+02
6675 1.206839e+02
6676 1.196840e+02
6677 1.186936e+02
6678 1.176937e+02
6679 1.166937e+02
6680 1.166937e+02
6681 1.156986e+02
6682 1.146986e+02
6683 1.136986e+02
6684 1.136986e+02
6685 1.126986e+02
6686 1.126986e+02
6687 1.126986e+02
6688 1.126986e+02
6689 1.118941e+02
6690 1.109047e+02
6691 1.099103e+02
6692 1.089103e+02
6693 1.079132e+02
6694 1.069132e+02
6695 1.059132e+02
6696 1.059132e+02
6697 1.049146e+02
6698 1.039146e+02
6699 1.029146e+02
6700 1.029146e+02
6701 1.019146e+02
6702 1.019146e+02
6703 1.019146e+02
6704 1.019146e+02
6705 1.009154e+02
6706 9.991537e+01
6707 9.891537e+01
6708 9.891537e+01
6709 9.791537e+01
6710 9.791537e+01
6711 9.791537e+01
6712 9.791537e+01
6713 9.691537e+01
6714 9.691537e+01
6715 9.691537e+01
6716 9.691537e+01
6717 9.691537e+01
6718 9.691537e+01
6719 9.691537e+01
6720 9.691537e+01
6721 9.602237e+01
6722 9.502539e+01
6723 9.402695e+01
6724 9.302695e+01
6725 9.202774e+01
6726 9.102774e+01
6727 9.002774e+01
6728 9.002774e+01
6729 8.902814e+01
6730 8.802814e+01
6731 8.702814e+01
6732 8.702814e+01
6733 8.602814e+01
6734 8.602814e+01
6735 8.602814e+01
6736 8.602814e+01
6737 8.502834e+01
6738 8.402834e+01
6739 8.302834e+01
6740 8.302834e+01
6741 8.202834e+01
6742 8.202834e+01
6743 8.202834e+01
6744 8.202834e+01
6745 8.102834e+01
6746 8.102834e+01
6747 8.102834e+01
6748 8.102834e+01
6749 8.102834e+01
6750 8.102834e+01
6751 8.102834e+01
6752 8.102834e+01
6753 8.002844e+01
6754 7.902844e+01
6755 7.802844e+01
6756 7.802844e+01
6757 7.702844e+01
6758 7.702844e+01
6759 7.702844e+01
6760 7.702844e+01
6761 7.602844e+01
6762 7.602844e+01
6763 7.602844e+01
6764 7.602844e+01
6765 7.602844e+01
6766 7.602844e+01
6767 7.602844e+01
6768 7.602844e+01
6769 7.502844e+01
6770 7.502844e+01
6771 7.502844e+01
6772 7.502844e+01
6773 7.502844e+01
6774 7.502844e+01
6775 7.502844e+01
6776 7.502844e+01
6777 7.502844e+01
6778 7.502844e+01
6779 7.502844e+01
6780 7.502844e+01
6781 7.502844e+01
6782 7.502844e+01
6783 7.502844e+01
6784 7.502844e+01
6785 7.408457e+01
6786 7.308538e+01
6787 7.208579e+01
6788 7.108579e+01
6789 7.008600e+01
6790 6.908600e+01
6791 6.808600e+01
6792 6.808600e+01
6793 6.708610e+01
6794 6.608610e+01
6795 6.508610e+01
6796 6.508610e+01
6797 6.408610e+01
6798 6.408610e+01
6799 6.408610e+01
6800 6.408610e+01
6801 6.308615e+01
6802 6.208615e+01
6803 6.108615e+01
6804 6.108615e+01
6805 6.008615e+01
6806 6.008615e+01
6807 6.008615e+01
6808 6.008615e+01
6809 5.908615e+01
6810 5.908615e+01
6811 5.908615e+01
6812 5.908615e+01
6813 5.908615e+01
6814 5.908615e+01
6815 5.908615e+01
6816 5.908615e+01
6817 5.808618e+01
6818 5.708618e+01
6819 5.608618e+01
6820 5.608618e+01
6821 5.508618e+01
6822 5.508618e+01
6823 5.508618e+01
6824 5.508618e+01
6825 5.408619e+01
6826 5.408619e+01
6827 5.408619e+01
6828 5.408619e+01
6829 5.408619e+01
6830 5.408619e+01
6831 5.408619e+01
6832 5.408619e+01
6833 5.308619e+01
6834 5.308619e+01
6835 5.308619e+01
6836 5.308619e+01
6837 5.308619e+01
6838 5.308619e+01
6839 5.308619e+01
6840 5.308619e+01
6841 5.308619e+01
6842 5.308619e+01
6843 5.308619e+01
6844 5.308619e+01
6845 5.308619e+01
6846 5.308619e+01
6847 5.308619e+01
6848 5.308619e+01
6849 5.208621e+01
6850 5.108622e+01
6851 5.008623e+01
6852 5.008623e+01
6853 4.908625e+01
6854 4.908625e+01
6855 4.908625e+01
6856 4.908625e+01
6857 4.808627e+01
6858 4.808627e+01
6859 4.808627e+01
6860 4.808627e+01
6861 4.808627e+01
6862 4.808627e+01
6863 4.808627e+01
6864 4.808627e+01
6865 4.708631e+01
6866 4.708631e+01
6867 4.708631e+01
6868 4.708631e+01
6869 4.708631e+01
6870 4.708631e+01
6871 4.708631e+01
6872 4.708631e+01
6873 4.708631e+01
6874 4.708631e+01
6875 4.708631e+01
6876 4.708631e+01
6877 4.708631e+01
6878 4.708631e+01
6879 4.708631e+01
6880 4.708631e+01
6881 4.608636e+01
6882 4.608636e+01
6883 4.608636e+01
6884 4.608636e+01
6885 4.608636e+01
6886 4.608636e+01
6887 4.608636e+01
6888 4.608636e+01
6889 4.608636e+01
6890 4.608636e+01
6891 4.608636e+01
6892 4.608636e+01
6893 4.608636e+01
6894 4.608636e+01
6895 4.608636e+01
6896 4.608636e+01
6897 4.608636e+01
6898 4.608636e+01
6899 4.608636e+01
6900 4.608636e+01
6901 4.608636e+01
6902 4.608636e+01
6903 4.608636e+01
6904 4.608636e+01
6905 4.608636e+01
6906 4.608636e+01
6907 4.608636e+01
6908 4.608636e+01
6909 4.608636e+01
6910 4.608636e+01
6911 4.608636e+01
6912 4.608636e+01
6913 4.511520e+01
6914 4.411551e+01
6915 4.311575e+01
6916 4.211594e+01
6917 4.111625e+01
6918 4.011661e+01
6919 3.911708e+01
6920 3.911708e+01
6921 3.811775e+01
6922 3.711860e+01
6923 3.611972e+01
6924 3.611972e+01
6925 3.512120e+01
6926 3.512120e+01
6927 3.512120e+01
6928 3.512120e+01
6929 3.412315e+01
6930 3.312567e+01
6931 3.212892e+01
6932 3.212892e+01
6933 3.113308e+01
6934 3.113308e+01
6935 3.113308e+01
6936 3.113308e+01
6937 3.013839e+01
6938 3.013839e+01
6939 3.013839e+01
6940 3.013839e+01
6941 3.013839e+01
6942 3.013839e+01
6943 3.013839e+01
6944 3.013839e+01
6945 2.914512e+01
6946 2.815358e+01
6947 2.716416e+01
6948 2.716416e+01
6949 2.617732e+01
6950 2.617732e+01
6951 2.617732e+01
6952 2.617732e+01
6953 2.519357e+01
6954 2.519357e+01
6955 2.519357e+01
6956 2.519357e+01
6957 2.519357e+01
6958 2.519357e+01
6959 2.519357e+01
6960 2.519357e+01
6961 2.421351e+01
6962 2.421351e+01
6963 2.421351e+01
6964 2.421351e+01
6965 2.421351e+01
6966 2.421351e+01
6967 2.421351e+01
6968 2.421351e+01
6969 2.421351e+01
6970 2.421351e+01
6971 2.421351e+01
6972 2.421351e+01
6973 2.421351e+01
6974 2.421351e+01
6975 2.421351e+01
6976 2.421351e+01
6977 2.323786e+01
6978 2.226737e+01
6979 2.130294e+01
6980 2.130294e+01
6981 2.034556e+01
6982 2.034556e+01
6983 2.034556e+01
6984 2.034556e+01
6985 1.939630e+01
6986 1.939630e+01
6987 1.939630e+01
6988 1.939630e+01
6989 1.939630e+01
6990 1.939630e+01
6991 1.939630e+01
6992 1.939630e+01
6993 1.845636e+01
6994 1.845636e+01
6995 1.845636e+01
6996 1.845636e+01
6997 1.845636e+01
6998 1.845636e+01
6999 1.845636e+01
7000 1.845636e+01
7001 1.845636e+01
7002 1.845636e+01
7003 1.845636e+01
7004 1.845636e+01
7005 1.845636e+01
7006 1.845636e+01
7007 1.845636e+01
7008 1.845636e+01
7009 1.752704e+01
7010 1.752704e+01
7011 1.752704e+01
7012 1.752704e+01
7013 1.752704e+01
7014 1.752704e+01
7015 1.752704e+01
7016 1.752704e+01
7017 1.752704e+01
7018 1.752704e+01
7019 1.752704e+01
7020 1.752704e+01
7021 1.752704e+01
7022 1.752704e+01
7023 1.752704e+01
7024 1.752704e+01
7025 1.752704e+01
7026 1.752704e+01
7027 1.752704e+01
7028 1.752704e+01
7029 1.752704e+01
7030 1.752704e+01
7031 1.752704e+01
7032 1.752704e+01
7033 1.752704e+01
7034 1.752704e+01
7035 1.752704e+01
7036 1.752704e+01
7037 1.752704e+01
7038 1.752704e+01
7039 1.752704e+01
7040 1.752704e+01
7041 1.660972e+01
7042 1.570586e+01
7043 1.481702e+01
7044 1.481702e+01
7045 1.394481e+01
7046 1.394481e+01
7047 1.394481e+01
7048 1.394481e+01
7049 1.309089e+01
7050 1.309089e+01
7051 1.309089e+01
7052 1.309089e+01
7053 1.309089e+01
7054 1.309089e+01
7055 1.309089e+01
7056 1.309089e+01
7057 1.225693e+01
7058 1.225693e+01
7059 1.225693e+01
7060 1.225693e+01
7061 1.225693e+01
7062 1.225693e+01
7063 1.225693e+01
7064 1.225693e+01
7065 1.225693e+01
7066 1.225693e+01
7067 1.225693e+01
7068 1.225693e+01
7069 1.225693e+01
7070 1.225693e+01
7071 1.225693e+01
7072 1.225693e+01
7073 1.144462e+01
7074 1.144462e+01
7075 1.144462e+01
7076 1.144462e+01
7077 1.144462e+01
7078 1.144462e+01
7079 1.144462e+01
7080 1.144462e+01
7081 1.144462e+01
7082 1.144462e+01
7083 1.144462e+01
7084 1.144462e+01
7085 1.144462e+01
7086 1.144462e+01
7087 1.144462e+01
7088 1.144462e+01
7089 1.144462e+01
7090 1.144462e+01
7091 1.144462e+01
7092 1.144462e+01
7093 1.144462e+01
7094 1.144462e+01
7095 1.144462e+01
7096 1.144462e+01
7097 1.144462e+01
7098 1.144462e+01
7099 1.144462e+01
7100 1.144462e+01
7101 1.144462e+01
7102 1.144462e+01
7103 1.144462e+01
7104 1.144462e+01
7105 1.065563e+01
7106 1.065563e+01
7107 1.065563e+01
7108 1.065563e+01
7109 1.065563e+01
7110 1.065563e+01
7111 1.065563e+01
7112 1.065563e+01
7113 1.065563e+01
7114 1.065563e+01
7115 1.065563e+01
7116 1.065563e+01
7117 1.065563e+01
7118 1.065563e+01
7119 1.065563e+01
7120 1.065563e+01
7121 1.065563e+01
7122 1.065563e+01
7123 1.065563e+01
7124 1.065563e+01
7125 1.065563e+01
7126 1.065563e+01
7127 1.065563e+01
7128 1.065563e+01
7129 1.065563e+01
7130 1.065563e+01
7131 1.065563e+01
7132 1.065563e+01
7133 1.065563e+01
7134 1.065563e+01
7135 1.065563e+01
7136 1.065563e+01
7137 1.065563e+01
7138 1.065563e+01
7139 1.065563e+01
7140 1.065563e+01
7141 1.065563e+01
7142 1.065563e+01
7143 1.065563e+01
7144 1.065563e+01
7145 1.065563e+01
7146 1.065563e+01
7147 1.065563e+01
7148 1.065563e+01
7149 1.065563e+01
7150 1.065563e+01
7151 1.065563e+01
7152 1.065563e+01
7153 1.065563e+01
7154 1.065563e+01
7155 1.065563e+01
7156 1.065563e+01
7157 1.065563e+01
7158 1.065563e+01
7159 1.065563e+01
7160 1.065563e+01
7161 1.065563e+01
7162 1.065563e+01
7163 1.065563e+01
7164 1.065563e+01
7165 1.065563e+01
7166 1.065563e+01
7167 1.065563e+01
7168 1.065563e+01
7169 1.061311e+01
7170 1.029575e+01
7171 9.889206e+00
7172 9.203904e+00
7173 8.720369e+00
7174 8.050498e+00
7175 7.399515e+00
7176 6.767865e+00
7177 6.287065e+00
7178 5.719485e+00
7179 5.181221e+00
7180 4.672758e+00
7181 4.198882e+00
7182 3.756504e+00
7183 3.346736e+00
7184 3.346736e+00
7185 3.011570e+00
7186 2.662646e+00
7187 2.343282e+00
7188 2.052446e+00
7189 1.789673e+00
7190 1.553047e+00
7191 1.341294e+00
7192 1.341294e+00
7193 1.152897e+00
7194 9.860313e-01
7195 8.391196e-01
7196 8.391196e-01
7197 7.104945e-01
7198 7.104945e-01
7199 7.104945e-01
7200 7.104945e-01
7201 6.052847e-01
7202 5.075272e-01
7203 4.233004e-01
7204 3.511542e-01
7205 2.897644e-01
7206 2.378066e-01
7207 1.941037e-01
7208 1.941037e-01
7209 1.575674e-01
7210 1.271972e-01
7211 1.021080e-01
7212 1.021080e-01
7213 8.150717e-02
7214 8.150717e-02
7215 8.150717e-02
7216 8.150717e-02
7217 6.469558e-02
7218 5.105832e-02
7219 4.006477e-02
7220 4.006477e-02
7221 3.125706e-02
7222 3.125706e-02
7223 3.125706e-02
7224 3.125706e-02
7225 2.424427e-02
7226 2.424427e-02
7227 2.424427e-02
7228 2.424427e-02
7229 2.424427e-02
7230 2.424427e-02
7231 2.424427e-02
7232 2.424427e-02
7233 1.886939e-02
7234 1.446994e-02
7235 1.103061e-02
7236 8.358783e-03
7237 6.296697e-03
7238 4.714993e-03
7239 3.509516e-03
7240 3.509516e-03
7241 2.596615e-03
7242 1.909608e-03
7243 1.395901e-03
7244 1.395901e-03
7245 1.014219e-03
7246 1.014219e-03
7247 1.014219e-03
7248 1.014219e-03
7249 7.324399e-04
7250 5.257314e-04
7251 3.750636e-04
7252 3.750636e-04
7253 2.659440e-04
7254 2.659440e-04
7255 2.659440e-04
7256 2.659440e-04
7257 1.874197e-04
7258 1.874197e-04
7259 1.874197e-04
7260 1.874197e-04
7261 1.874197e-04
7262 1.874197e-04
7263 1.874197e-04
7264 1.874197e-04
7265 1.312738e-04
7266 9.138449e-05
7267 6.322618e-05
7268 6.322618e-05
7269 4.347596e-05
7270 4.347596e-05
7271 4.347596e-05
7272 4.347596e-05
7273 2.971170e-05
7274 2.971170e-05
7275 2.971170e-05
7276 2.971170e-05
7277 2.971170e-05
7278 2.971170e-05
7279 2.971170e-05
7280 2.971170e-05
7281 2.018045e-05
7282 2.018045e-05
7283 2.018045e-05
7284 2.018045e-05
7285 2.018045e-05
7286 2.018045e-05
7287 2.018045e-05
7288 2.018045e-05
7289 2.018045e-05
7290 2.018045e-05
7291 2.018045e-05
7292 2.018045e-05
7293 2.018045e-05
7294 2.018045e-05
7295 2.018045e-05
7296 2.018045e-05
7297 1.372738e-05
7298 9.211188e-06
7299 6.142735e-06
7300 4.071237e-06
7301 2.681769e-06
7302 1.755664e-06
7303 1.142333e-06
7304 1.142333e-06
7305 7.387204e-07
7306 4.747922e-07
7307 3.032978e-07
7308 3.032978e-07
7309 1.925671e-07
7310 1.925671e-07
7311 1.925671e-07
7312 1.925671e-07
7313 1.215202e-07
7314 7.622074e-08
7315 4.751861e-08
7316 4.751861e-08
7317 2.944613e-08
7318 2.944613e-08
7319 2.944613e-08
7320 2.944613e-08
7321 1.813740e-08
7322 1.813740e-08
7323 1.813740e-08
7324 1.813740e-08
7325 1.813740e-08
7326 1.813740e-08
7327 1.813740e-08
7328 1.813740e-08
7329 1.110488e-08
7330 6.758563e-09
7331 4.088912e-09
7332 4.088912e-09
7333 2.459158e-09
7334 2.459158e-09
7335 2.459158e-09
7336 2.459158e-09
7337 1.470290e-09
7338 1.470290e-09
7339 1.470290e-09
7340 1.470290e-09
7341 1.470290e-09
7342 1.470290e-09
7343 1.470290e-09
7344 1.470290e-09
7345 8.739210e-10
7346 8.739210e-10
7347 8.739210e-10
7348 8.739210e-10
7349 8.739210e-10
7350 8.739210e-10
7351 8.739210e-10
7352 8.739210e-10
7353 8.739210e-10
7354 8.739210e-10
7355 8.739210e-10
7356 8.739210e-10
7357 8.739210e-10
7358 8.739210e-10
7359 8.739210e-10
7360 8.739210e-10
7361 5.164271e-10
7362 3.034097e-10
7363 1.772358e-10
7364 1.772358e-10
7365 1.029423e-10
7366 1.029423e-10
7367 1.029423e-10
7368 1.029423e-10
7369 5.945342e-11
7370 5.945342e-11
7371 5.945342e-11
7372 5.945342e-11
7373 5.945342e-11
7374 5.945342e-11
7375 5.945342e-11
7376 5.945342e-11
7377 3.414461e-11
7378 3.414461e-11
7379 3.414461e-11
7380 3.414461e-11
7381 3.414461e-11
7382 3.414461e-11
7383 3.414461e-11
7384 3.414461e-11
7385 3.414461e-11
7386 3.414461e-11
7387 3.414461e-11
7388 3.414461e-11
7389 3.414461e-11
7390 3.414461e-11
7391 3.414461e-11
7392 3.414461e-11
7393 1.950082e-11
7394 1.950082e-11
7395 1.950082e-11
7396 1.950082e-11
7397 1.950082e-11
7398 1.950082e-11
7399 1.950082e-11
7400 1.950082e-11
7401 1.950082e-11
7402 1.950082e-11
7403 1.950082e-11
7404 1.950082e-11
7405 1.950082e-11
7406 1.950082e-11
7407 1.950082e-11
7408 1.950082e-11
7409 1.950082e-11
7410 1.950082e-11
7411 1.950082e-11
7412 1.950082e-11
7413 1.950082e-11
7414 1.950082e-11
7415 1.950082e-11
7416 1.950082e-11
7417 1.950082e-11
7418 1.950082e-11
7419 1.950082e-11
7420 1.950082e-11
7421 1.950082e-11
7422 1.950082e-11
7423 1.950082e-11
7424 1.950082e-11
7425 1.114427e-11
7426 6.296054e-12
7427 3.537913e-12
7428 1.977506e-12
7429 1.099553e-12
7430 6.082382e-13
7431 3.347553e-13
7432 3.347553e-13
7433 1.833227e-13
7434 9.990316e-14
7435 5.418256e-14
7436 5.418256e-14
7437 2.924840e-14
7438 2.924840e-14
7439 2.924840e-14
7440 2.924840e-14
7441 1.571646e-14
7442 8.407491e-15
7443 4.478060e-15
7444 4.478060e-15
7445 2.375089e-15
7446 2.375089e-15
7447 2.375089e-15
7448 2.375089e-15
7449 1.254565e-15
7450 1.254565e-15
7451 1.254565e-15
7452 1.254565e-15
7453 1.254565e-15
7454 1.254565e-15
7455 1.254565e-15
7456 1.254565e-15
7457 6.600701e-16
7458 3.459645e-16
7459 1.806683e-16
7460 1.806683e-16
7461 9.401717e-17
7462 9.401717e-17
7463 9.401717e-17
7464 9.401717e-17
7465 4.876130e-17
7466 4.876130e-17
7467 4.876130e-17
7468 4.876130e-17
7469 4.876130e-17
7470 4.876130e-17
7471 4.876130e-17
7472 4.876130e-17
7473 2.520901e-17
7474 2.520901e-17
7475 2.520901e-17
7476 2.520901e-17
7477 2.520901e-17
7478 2.520901e-17
7479 2.520901e-17
7480 2.520901e-17
7481 2.520901e-17
7482 2.520901e-17
7483 2.520901e-17
7484 2.520901e-17
7485 2.520901e-17
7486 2.520901e-17
7487 2.520901e-17
7488 2.520901e-17
7489 1.299331e-17
7490 6.677884e-18
7491 3.422837e-18
7492 3.422837e-18
7493 1.749987e-18
7494 1.749987e-18
7495 1.749987e-18
7496 1.749987e-18
7497 8.926029e-19
7498 8.926029e-19
7499 8.926029e-19
7500 8.926029e-19
7501 8.926029e-19
7502 8.926029e-19
7503 8.926029e-19
7504 8.926029e-19
7505 4.542857e-19
7506 4.542857e-19
7507 4.542857e-19
7508 4.542857e-19
7509 4.542857e-19
7510 4.542857e-19
7511 4.542857e-19
7512 4.542857e-19
7513 4.542857e-19
7514 4.542857e-19
7515 4.542857e-19
7516 4.542857e-19
7517 4.542857e-19
7518 4.542857e-19
7519 4.542857e-19
7520 4.542857e-19
7521 2.307381e-19
7522 2.307381e-19
7523 2.307381e-19
7524 2.307381e-19
7525 2.307381e-19
7526 2.307381e-19
7527 2.307381e-19
7528 2.307381e-19
7529 2.307381e-19
7530 2.307381e-19
7531 2.307381e-19
7532 2.307381e-19
7533 2.307381e-19
7534 2.307381e-19
7535 2.307381e-19
7536 2.307381e-19
7537 2.307381e-19
7538 2.307381e-19
7539 2.307381e-19
7540 2.307381e-19
7541 2.307381e-19
7542 2.307381e-19
7543 2.307381e-19
7544 2.307381e-19
7545 2.307381e-19
7546 2.307381e-19
7547 2.307381e-19
7548 2.307381e-19
7549 2.307381e-19
7550 2.307381e-19
7551 2.307381e-19
7552 2.307381e-19
7553 1.169768e-19
7554 5.920241e-20
7555 2.991611e-20
7556 2.991611e-20
7557 1.509598e-20
7558 1.509598e-20
7559 1.509598e-20
7560 1.509598e-20
7561 7.607987e-21
7562 7.607987e-21
7563 7.607987e-21
7564 7.607987e-21
7565 7.607987e-21
7566 7.607987e-21
7567 7.607987e-21
7568 7.607987e-21
7569 3.829910e-21
7570 3.829910e-21
7571 3.829910e-21
7572 3.829910e-21
7573 3.829910e-21
7574 3.829910e-21
7575 3.829910e-21
7576 3.829910e-21
7577 3.829910e-21
7578 3.829910e-21
7579 3.829910e-21
7580 3.829910e-21
7581 3.829910e-21
7582 3.829910e-21
7583 3.829910e-21
7584 3.829910e-21
7585 1.926073e-21
7586 1.926073e-21
7587 1.926073e-21
7588 1.926073e-21
7589 1.926073e-21
7590 1.926073e-21
7591 1.926073e-21
7592 1.926073e-21
7593 1.926073e-21
7594 1.926073e-21
7595 1.926073e-21
7596 1.926073e-21
7597 1.926073e-21
7598 1.926073e-21
7599 1.926073e-21
7600 1.926073e-21
7601 1.926073e-21
7602 1.926073e-21
7603 1.926073e-21
7604 1.926073e-21
7605 1.926073e-21
7606 1.926073e-21
7607 1.926073e-21
7608 1.926073e-21
7609 1.926073e-21
7610 1.926073e-21
7611 1.926073e-21
7612 1.926073e-21
7613 1.926073e-21
7614 1.926073e-21
7615 1.926073e-21
7616 1.926073e-21
7617 9.677736e-22
7618 9.677736e-22
7619 9.677736e-22
7620 9.677736e-22
7621 9.677736e-22
7622 9.677736e-22
7623 9.677736e-22
7624 9.677736e-22
7625 9.677736e-22
7626 9.677736e-22
7627 9.677736e-22
7628 9.677736e-22
7629 9.677736e-22
7630 9.677736e-22
7631 9.677736e-22
7632 9.677736e-22
7633 9.677736e-22
7634 9.677736e-22
7635 9.677736e-22
7636 9.677736e-22
7637 9.677736e-22
7638 9.677736e-22
7639 9.677736e-22
7640 9.677736e-22
7641 9.677736e-22
7642 9.677736e-22
7643 9.677736e-22
7644 9.677736e-22
7645 9.677736e-22
7646 9.677736e-22
7647 9.677736e-22
7648 9.677736e-22
7649 9.677736e-22
7650 9.677736e-22
7651 9.677736e-22
7652 9.677736e-22
7653 9.677736e-22
7654 9.677736e-22
7655 9.677736e-22
7656 9.677736e-22
7657 9.677736e-22
7658 9.677736e-22
7659 9.677736e-22
7660 9.677736e-22
7661 9.677736e-22
7662 9.677736e-22
7663 9.677736e-22
7664 9.677736e-22
7665 9.677736e-22
7666 9.677736e-22
7667 9.677736e-22
7668 9.677736e-22
7669 9.677736e-22
7670 9.677736e-22
7671 9.677736e-22
7672 9.677736e-22
7673 9.677736e-22
7674 9.677736e-22
7675 9.677736e-22
7676 9.677736e-22
7677 9.677736e-22
7678 9.677736e-22
7679 9.677736e-22
7680 9.677736e-22
7681 4.878449e-22
7682 2.447703e-22
7683 1.227388e-22
7684 6.151586e-23
7685 3.081825e-23
7686 1.543376e-23
7687 7.726884e-24
7688 7.731301e-24
7689 3.869685e-24
7690 1.936457e-24
7691 9.688702e-25
7692 9.691466e-25
7693 4.848268e-25
7694 4.848943e-25
7695 4.848943e-25
7696 4.848943e-25
7697 2.425466e-25
7698 1.213120e-25
7699 6.067097e-26
7700 6.068825e-26
7701 3.034988e-26
7702 3.035387e-26
7703 3.035387e-26
7704 3.035387e-26
7705 1.517913e-26
7706 1.517992e-26
7707 1.517992e-26
7708 1.517992e-26
7709 1.517992e-26
7710 1.517992e-26
7711 1.517992e-26
7712 1.517992e-26
7713 7.590791e-27
7714 3.795708e-27
7715 1.897971e-27
7716 1.899051e-27
7717 9.495691e-28
7718 9.497663e-28
7719 9.497663e-28
7720 9.497663e-28
7721 4.748992e-28
7722 4.750964e-28
7723 4.750964e-28
7724 4.750964e-28
7725 4.750964e-28
7726 4.750964e-28
7727 4.750964e-28
7728 4.750964e-28
7729 2.375540e-28
7730 2.375540e-28
7731 2.375540e-28
7732 2.375540e-28
7733 2.375540e-28
7734 2.375540e-28
7735 2.375540e-28
7736 2.375540e-28
7737 2.375540e-28
7738 2.375540e-28
7739 2.375540e-28
7740 2.375540e-28
7741 2.375540e-28
7742 2.375540e-28
7743 2.375540e-28
7744 2.375540e-28
7745 1.187792e-28
7746 5.939034e-29
7747 2.969545e-29
7748 2.976298e-29
7749 1.488159e-29
7750 1.493089e-29
7751 1.493089e-29
7752 1.493089e-29
7753 7.465482e-30
7754 7.465482e-30
7755 7.465482e-30
7756 7.465482e-30
7757 7.465482e-30
7758 7.465482e-30
7759 7.465482e-30
7760 7.465482e-30
7761 3.732753e-30
7762 3.732753e-30
7763 3.732753e-30
7764 3.732753e-30
7765 3.732753e-30
7766 3.732753e-30
7767 3.732753e-30
7768 3.732753e-30
7769 3.732753e-30
7770 3.732753e-30
7771 3.732753e-30
7772 3.732753e-30
7773 3.732753e-30
7774 3.732753e-30
7775 3.732753e-30
7776 3.732753e-30
7777 1.866381e-30
7778 1.866381e-30
7779 1.866381e-30
7780 1.866381e-30
7781 1.866381e-30
7782 1.866381e-30
7783 1.866381e-30
7784 1.866381e-30
7785 1.866381e-30
7786 1.866381e-30
7787 1.866381e-30
7788 1.866381e-30
7789 1.866381e-30
7790 1.866381e-30
7791 1.866381e-30
7792 1.866381e-30
7793 1.866381e-30
7794 1.866381e-30
7795 1.866381e-30
7796 1.866381e-30
7797 1.866381e-30
7798 1.866381e-30
7799 1.866381e-30
7800 1.866381e-30
7801 1.866381e-30
7802 1.866381e-30
7803 1.866381e-30
7804 1.866381e-30
7805 1.866381e-30
7806 1.866381e-30
7807 1.866381e-30
7808 1.866381e-30
7809 9.331919e-31
7810 4.665965e-31
7811 2.332984e-31
7812 2.375197e-31
7813 1.187599e-31
7814 1.187599e-31
7815 1.187599e-31
7816 1.187599e-31
7817 5.937997e-32
7818 5.937997e-32
7819 5.937997e-32
7820 5.937997e-32
7821 5.937997e-32
7822 5.937997e-32
7823 5.937997e-32
7824 5.937997e-32
7825 2.968999e-32
7826 2.968999e-32
7827 2.968999e-32
7828 2.968999e-32
7829 2.968999e-32
7830 2.968999e-32
7831 2.968999e-32
7832 2.968999e-32
7833 2.968999e-32
7834 2.968999e-32
7835 2.968999e-32
7836 2.968999e-32
7837 2.968999e-32
7838 2.968999e-32
7839 2.968999e-32
7840 2.968999e-32
7841 1.484500e-32
7842 1.484500e-32
7843 1.484500e-32
7844 1.484500e-32
7845 1.484500e-32
7846 1.484500e-32
7847 1.484500e-32
7848 1.484500e-32
7849 1.484500e-32
7850 1.484500e-32
7851 1.484500e-32
7852 1.484500e-32
7853 1.484500e-32
7854 1.484500e-32
7855 1.484500e-32
7856 1.484500e-32
7857 1.484500e-32
7858 1.484500e-32
7859 1.484500e-32
7860 1.484500e-32
7861 1.484500e-32
7862 1.484500e-32
7863 1.484500e-32
7864 1.484500e-32
7865 1.484500e-32
7866 1.484500e-32
7867 1.484500e-32
7868 1.484500e-32
7869 1.484500e-32
7870 1.484500e-32
7871 1.484500e-32
7872 1.484500e-32
7873 7.422499e-33
7874 7.422499e-33
7875 7.422499e-33
7876 7.422499e-33
7877 7.422499e-33
7878 7.422499e-33
7879 7.422499e-33
7880 7.422499e-33
7881 7.422499e-33
7882 7.422499e-33
7883 7.422499e-33
7884 7.422499e-33
7885 7.422499e-33
7886 7.422499e-33
7887 7.422499e-33
7888 7.422499e-33
7889 7.422499e-33
7890 7.422499e-33
7891 7.422499e-33
7892 7.422499e-33
7893 7.422499e-33
7894 7.422499e-33
7895 7.422499e-33
7896 7.422499e-33
7897 7.422499e-33
7898 7.422499e-33
7899 7.422499e-33
7900 7.422499e-33
7901 7.422499e-33
7902 7.422499e-33
7903 7.422499e-33
7904 7.422499e-33
7905 7.422499e-33
7906 7.422499e-33
7907 7.422499e-33
7908 7.422499e-33
7909 7.422499e-33
7910 7.422499e-33
7911 7.422499e-33
7912 7.422499e-33
7913 7.422499e-33
7914 7.422499e-33
7915 7.422499e-33
7916 7.422499e-33
7917 7.422499e-33
7918 7.422499e-33
7919 7.422499e-33
7920 7.422499e-33
7921 7.422499e-33
7922 7.422499e-33
7923 7.422499e-33
7924 7.422499e-33
7925 7.422499e-33
7926 7.422499e-33
7927 7.422499e-33
7928 7.422499e-33
7929 7.422499e-33
7930 7.422499e-33
7931 7.422499e-33
7932 7.422499e-33
7933 7.422499e-33
7934 7.422499e-33
7935 7.422499e-33
7936 7.422499e-33
7937 3.711250e-33
7938 1.855625e-33
7939 9.278125e-34
7940 1.191650e-33
7941 5.958250e-34
7942 5.958250e-34
7943 5.958250e-34
7944 5.958250e-34
7945 2.979125e-34
7946 2.979125e-34
7947 2.979125e-34
7948 2.979125e-34
7949 2.979125e-34
7950 2.979125e-34
7951 2.979125e-34
7952 2.979125e-34
7953 1.489562e-34
7954 1.489562e-34
7955 1.489562e-34
7956 1.489562e-34
7957 1.489562e-34
7958 1.489562e-34
7959 1.489562e-34
7960 1.489562e-34
7961 1.489562e-34
7962 1.489562e-34
7963 1.489562e-34
7964 1.489562e-34
7965 1.489562e-34
7966 1.489562e-34
7967 1.489562e-34
7968 1.489562e-34
7969 7.447812e-35
7970 7.447812e-35
7971 7.447812e-35
7972 7.447812e-35
7973 7.447812e-35
7974 7.447812e-35
7975 7.447812e-35
7976 7.447812e-35
7977 7.447812e-35
7978 7.447812e-35
7979 7.447812e-35
7980 7.447812e-35
7981 7.447812e-35
7982 7.447812e-35
7983 7.447812e-35
7984 7.447812e-35
7985 7.447812e-35
7986 7.447812e-35
7987 7.447812e-35
7988 7.447812e-35
7989 7.447812e-35
7990 7.447812e-35
7991 7.447812e-35
7992 7.447812e-35
7993 7.447812e-35
7994 7.447812e-35
7995 7.447812e-35
7996 7.447812e-35
7997 7.447812e-35
7998 7.447812e-35
7999 7.447812e-35
8000 7.447812e-35
8001 3.723906e-35
8002 3.723906e-35
8003 3.723906e-35
8004 3.723906e-35
8005 3.723906e-35
8006 3.723906e-35
8007 3.723906e-35
8008 3.723906e-35
8009 3.723906e-35
8010 3.723906e-35
8011 3.723906e-35
8012 3.723906e-35
8013 3.723906e-35
8014 3.723906e-35
8015 3.723906e-35
8016 3.723906e-35
8017 3.723906e-35
8018 3.723906e-35
8019 3.723906e-35
8020 3.723906e-35
8021 3.723906e-35
8022 3.723906e-35
8023 3.723906e-35
8024 3.723906e-35
8025 3.723906e-35
8026 3.723906e-35
8027 3.723906e-35
8028 3.723906e-35
8029 3.723906e-35
8030 3.723906e-35
8031 3.723906e-35
8032 3.723906e-35
8033 3.723906e-35
8034 3.723906e-35
8035 3.723906e-35
8036 3.723906e-35
8037 3.723906e-35
8038 3.723906e-35
8039 3.723906e-35
8040 3.723906e-35
8041 3.723906e-35
8042 3.723906e-35
8043 3.723906e-35
8044 3.723906e-35
8045 3.723906e-35
8046 3.723906e-35
8047 3.723906e-35
8048 3.723906e-35
8049 3.723906e-35
8050 3.723906e-35
8051 3.723906e-35
8052 3.723906e-35
8053 3.723906e-35
8054 3.723906e-35
8055 3.723906e-35
8056 3.723906e-35
8057 3.723906e-35
8058 3.723906e-35
8059 3.723906e-35
8060 3.723906e-35
8061 3.723906e-35
8062 3.723906e-35
8063 3.723906e-35
8064 3.723906e-35
8065 1.861953e-35
8066 1.861953e-35
8067 1.861953e-35
8068 1.861953e-35
8069 1.861953e-35
8070 1.861953e-35
8071 1.861953e-35
8072 1.861953e-35
8073 1.861953e-35
8074 1.861953e-35
8075 1.861953e-35
8076 1.861953e-35
8077 1.861953e-35
8078 1.861953e-35
8079 1.861953e-35
8080 1.861953e-35
8081 1.861953e-35
8082 1.861953e-35
8083 1.861953e-35
8084 1.861953e-35
8085 1.861953e-35
8086 1.861953e-35
8087 1.861953e-35
8088 1.861953e-35
8089 1.861953e-35
8090 1.861953e-35
8091 1.861953e-35
8092 1.861953e-35
8093 1.861953e-35
8094 1.861953e-35
8095 1.861953e-35
8096 1.861953e-35
8097 1.861953e-35
8098 1.861953e-35
8099 1.861953e-35
8100 1.861953e-35
8101 1.861953e-35
8102 1.861953e-35
8103 1.861953e-35
8104 1.861953e-35
8105 1.861953e-35
8106 1.861953e-35
8107 1.861953e-35
8108 1.861953e-35
8109 1.861953e-35
8110 1.861953e-35
8111 1.861953e-35
8112 1.861953e-35
8113 1.861953e-35
8114 1.861953e-35
8115 1.861953e-35
8116 1.861953e-35
8117 1.861953e-35
8118 1.861953e-35
8119 1.861953e-35
8120 1.861953e-35
8121 1.861953e-35
8122 1.861953e-35
8123 1.861953e-35
8124 1.861953e-35
8125 1.861953e-35
8126 1.861953e-35
8127 1.861953e-35
8128 1.861953e-35
8129 1.861953e-35
8130 1.861953e-35
8131 1.861953e-35
8132 1.861953e-35
8133 1.861953e-35
8134 1.861953e-35
8135 1.861953e-35
8136 1.861953e-35
8137 1.861953e-35
8138 1.861953e-35
8139 1.861953e-35
8140 1.861953e-35
8141 1.861953e-35
8142 1.861953e-35
8143 1.861953e-35
8144 1.861953e-35
8145 1.861953e-35
8146 1.861953e-35
8147 1.861953e-35
8148 1.861953e-35
8149 1.861953e-35
8150 1.861953e-35
8151 1.861953e-35
8152 1.861953e-35
8153 1.861953e-35
8154 1.861953e-35
8155 1.861953e-35
8156 1.861953e-35
8157 1.861953e-35
8158 1.861953e-35
8159 1.861953e-35
8160 1.861953e-35
8161 1.861953e-35
8162 1.861953e-35
8163 1.861953e-35
8164 1.861953e-35
8165 1.861953e-35
8166 1.861953e-35
8167 1.861953e-35
8168 1.861953e-35
8169 1.861953e-35
8170 1.861953e-35
8171 1.861953e-35
8172 1.861953e-35
8173 1.861953e-35
8174 1.861953e-35
8175 1.861953e-35
8176 1.861953e-35
8177 1.861953e-35
8178 1.861953e-35
8179 1.861953e-35
8180 1.861953e-35
8181 1.861953e-35
8182 1.861953e-35
8183 1.861953e-35
8184 1.861953e-35
8185 1.861953e-35
8186 1.861953e-35
8187 1.861953e-35
8188 1.861953e-35
8189 1.861953e-35
8190 1.861953e-35
8191 1.861953e-35
8192 1.861953e-35

==> figures/results_qs_Code1_n=512.txt <==
index entropy
1 1.000000e+00
2 1.000000e+00
3 1.000000e+00
4 1.000000e+00
5 1.000000e+00
6 1.000000e+00
7 1.000000e+00
8 1.000000e+00
9 1.000000e+00
10 1.000000e+00
11 1.000000e+00
12 1.000000e+00
13 1.000000e+00
14 1.000000e+00
15 1.000000e+00
16 1.000000e+00
17 1.000000e+00
18 1.000000e+00
19 1.000000e+00
20 1.000000e+00
21 1.000000e+00
22 1.000000e+00
23 1.000000e+00
24 1.000000e+00
25 1.000000e+00
26 1.000000e+00
27 1.000000e+00
28 1.000000e+00
29 1.000000e+00
30 9.999999e-01
31 9.999998e-01
32 1.999099e+00
33 1.999099e+00
34 1.999099e+00
35 1.999099e+00
36 1.999099e+00
37 1.999099e+00
38 1.999099e+00
39 1.999099e+00
40 1.999099e+00
41 1.999099e+00
42 1.999099e+00
43 1.999099e+00
44 1.999099e+00
45 1.999099e+00
46 1.999098e+00
47 1.999098e+00
48 2.997306e+00
49 2.997306e+00
50 2.997306e+00
51 2.997306e+00
52 2.997305e+00
53 2.997305e+00
54 2.997304e+00
55 2.997301e+00
56 3.993758e+00
57 3.993758e+00
58 3.993752e+00
59 3.993741e+00
60 3.987245e+00
61 3.987203e+00
62 3.974761e+00
63 3.951802e+00
64 3.681808e+00
65 3.681808e+00
66 3.681808e+00
67 3.681808e+00
68 3.681808e+00
69 3.681808e+00
70 3.681808e+00
71 3.681808e+00
72 3.681807e+00
73 3.681807e+00
74 3.681807e+00
75 3.681807e+00
76 3.681804e+00
77 3.681804e+00
78 3.681800e+00
79 3.681791e+00
80 3.676075e+00
81 3.676075e+00
82 3.676075e+00
83 3.676075e+00
84 3.676067e+00
85 3.676067e+00
86 3.676050e+00
87 3.676016e+00
88 3.664839e+00
89 3.664839e+00
90 3.664776e+00
91 3.664650e+00
92 3.643250e+00
93 3.642818e+00
94 4.599933e+00
95 4.528589e+00
96 4.077841e+00
97 4.077841e+00
98 4.077841e+00
99 4.077841e+00
100 4.077760e+00
101 4.077760e+00
102 4.077598e+00
103 4.077278e+00
104 4.042871e+00
105 4.042871e+00
106 4.042306e+00
107 4.041196e+00
108 4.973617e+00
109 4.970070e+00
110 4.856420e+00
111 4.676634e+00
112 4.999798e+00
113 4.999794e+00
114 4.996300e+00
115 4.989601e+00
116 4.835203e+00
117 4.817166e+00
118 5.562422e+00
119 5.206754e+00
120 5.364530e+00
121 5.307055e+00
122 5.880556e+00
123 6.329111e+00
124 6.395369e+00
125 5.714395e+00
126 5.743241e+00
127 5.758975e+00
128 5.759037e+00
129 5.759037e+00
130 5.759037e+00
131 5.759037e+00
132 5.759037e+00
133 5.759037e+00
134 5.759037e+00
135 5.759037e+00
136 5.758997e+00
137 5.758997e+00
138 5.758997e+00
139 5.758997e+00
140 5.758917e+00
141 5.758917e+00
142 5.758757e+00
143 5.758441e+00
144 5.723527e+00
145 5.723527e+00
146 5.723527e+00
147 5.723527e+00
148 5.723235e+00
149 5.723235e+00
150 5.722657e+00
151 5.721521e+00
152 6.654608e+00
153 6.654607e+00
154 6.652662e+00
155 6.648890e+00
156 6.530451e+00
157 6.519713e+00
158 6.324350e+00
159 7.031269e+00
160 7.241611e+00
161 7.241611e+00
162 7.241611e+00
163 7.241610e+00
164 7.239546e+00
165 7.239542e+00
166 7.235509e+00
167 7.227795e+00
168 7.060442e+00
169 7.060406e+00
170 7.048383e+00
171 7.026109e+00
172 6.751057e+00
173 6.698280e+00
174 7.289939e+00
175 7.756981e+00
176 7.829859e+00
177 7.829304e+00
178 7.782805e+00
179 7.702620e+00
180 7.217877e+00
181 7.060980e+00
182 7.424059e+00
183 7.678570e+00
184 7.697225e+00
185 7.398775e+00
186 7.603415e+00
187 7.734027e+00
188 7.738596e+00
189 7.814464e+00
190 7.815961e+00
191 7.816723e+00
192 7.816724e+00
193 7.816724e+00
194 7.816679e+00
195 7.816589e+00
196 7.797774e+00
197 7.797461e+00
198 7.762447e+00
199 7.700898e+00
200 8.265403e+00
201 8.263530e+00
202 8.178980e+00
203 8.040276e+00
204 8.433312e+00
205 8.187838e+00
206 8.441680e+00
207 8.608810e+00
208 8.616445e+00
209 8.603468e+00
210 8.388904e+00
211 8.074671e+00
212 8.267039e+00
213 7.806269e+00
214 7.908731e+00
215 7.969340e+00
216 7.970287e+00
217 7.344755e+00
218 7.387817e+00
219 7.411776e+00
220 7.411921e+00
221 7.424623e+00
222 7.424664e+00
223 7.424684e+00
224 7.424684e+00
225 7.357426e+00
226 6.907637e+00
227 6.334998e+00
228 6.392646e+00
229 6.681577e+00
230 6.706148e+00
231 6.719458e+00
232 6.719503e+00
233 6.896149e+00
234 6.904726e+00
235 6.909220e+00
236 6.909225e+00
237 6.911527e+00
238 6.911529e+00
239 6.911529e+00
240 6.911529e+00
241 7.010846e+00
242 7.013442e+00
243 7.014774e+00
244 7.014775e+00
245 7.015449e+00
246 7.015449e+00
247 7.015449e+00
248 7.015449e+00
249 7.015789e+00
250 7.015789e+00
251 7.015789e+00
252 7.015789e+00
253 7.015789e+00
254 7.015789e+00
255 7.015789e+00
256 7.015789e+00
257 7.015789e+00
258 7.015789e+00
259 7.015789e+00
260 7.015789e+00
261 7.015789e+00
262 7.015789e+00
263 7.015788e+00
264 7.014002e+00
265 7.014002e+00
266 7.014001e+00
267 7.013998e+00
268 7.010482e+00
269 7.010471e+00
270 7.003650e+00
271 6.990777e+00
272 7.775939e+00
273 7.775939e+00
274 7.775923e+00
275 7.775892e+00
276 7.764802e+00
277 7.764690e+00
278 7.743692e+00
279 7.705710e+00
280 8.353177e+00
281 8.352426e+00
282 8.298437e+00
283 8.206357e+00
284 8.690869e+00
285 8.514527e+00
286 8.850415e+00
287 9.082361e+00
288 9.097641e+00
289 9.097641e+00
290 9.097335e+00
291 9.096732e+00
292 9.048263e+00
293 9.046320e+00
294 8.960191e+00
295 8.819119e+00
296 9.208528e+00
297 9.199444e+00
298 9.018070e+00
299 8.745780e+00
300 8.973960e+00
301 8.559754e+00
302 8.686327e+00
303 8.762712e+00
304 8.764229e+00
305 8.721327e+00
306 8.350472e+00
307 7.857236e+00
308 7.945215e+00
309 7.308301e+00
310 7.348424e+00
311 7.370662e+00
312 7.370787e+00
313 7.599064e+00
314 7.613832e+00
315 7.621686e+00
316 7.621701e+00
317 7.625758e+00
318 7.625763e+00
319 7.625765e+00
320 7.625765e+00
321 7.625756e+00
322 7.619972e+00
323 7.609005e+00
324 7.411061e+00
325 7.382805e+00
326 7.075894e+00
327 6.653154e+00
328 6.773836e+00
329 6.692494e+00
330 6.206296e+00
331 5.599919e+00
332 5.646562e+00
333 4.919809e+00
334 4.939092e+00
335 4.949440e+00
336 4.949467e+00
337 4.748273e+00
338 4.070420e+00
339 4.270202e+00
340 4.281322e+00
341 4.402489e+00
342 4.406400e+00
343 4.408418e+00
344 4.408419e+00
345 4.476251e+00
346 4.477442e+00
347 4.478048e+00
348 4.478048e+00
349 4.478353e+00
350 4.478354e+00
351 4.478354e+00
352 4.478354e+00
353 4.091150e+00
354 4.223135e+00
355 4.303127e+00
356 4.304794e+00
357 4.349584e+00
358 4.350098e+00
359 4.350357e+00
360 4.350357e+00
361 4.374189e+00
362 4.374333e+00
363 4.374405e+00
364 4.374405e+00
365 4.374442e+00
366 4.374442e+00
367 4.374442e+00
368 4.374442e+00
369 4.386755e+00
370 4.386793e+00
371 4.386812e+00
372 4.386812e+00
373 4.386821e+00
374 4.386821e+00
375 4.386821e+00
376 4.386821e+00
377 4.386826e+00
378 4.386826e+00
379 4.386826e+00
380 4.386826e+00
381 4.386826e+00
382 4.386826e+00
383 4.386826e+00
384 4.386826e+00
385 4.385966e+00
386 4.329602e+00
387 4.234325e+00
388 3.729619e+00
389 3.554864e+00
390 2.932279e+00
391 3.150896e+00
392 3.164361e+00
393 2.861434e+00
394 3.034559e+00
395 3.142720e+00
396 3.145815e+00
397 3.207675e+00
398 3.208662e+00
399 3.209164e+00
400 3.209164e+00
401 2.734877e+00
402 2.808189e+00
403 2.850393e+00
404 2.850848e+00
405 2.873695e+00
406 2.873827e+00
407 2.873893e+00
408 2.873893e+00
409 2.885812e+00
410 2.885848e+00
411 2.885866e+00
412 2.885866e+00
413 2.885875e+00
414 2.885875e+00
415 2.885875e+00
416 2.885875e+00
417 2.274250e+00
418 1.501019e+00
419 8.631867e-01
420 8.632340e-01
421 4.161762e-01
422 4.161891e-01
423 4.161955e-01
424 4.161955e-01
425 1.665112e-01
426 1.665146e-01
427 1.665163e-01
428 1.665163e-01
429 1.665171e-01
430 1.665171e-01
431 1.665171e-01
432 1.665171e-01
433 5.771005e-02
434 5.771091e-02
435 5.771134e-02
436 5.771134e-02
437 5.771155e-02
438 5.771155e-02
439 5.771155e-02
440 5.771155e-02
441 5.771166e-02
442 5.771166e-02
443 5.771166e-02
444 5.771166e-02
445 5.771166e-02
446 5.771166e-02
447 5.771166e-02
448 5.771166e-02
449 2.502419e-02
450 7.958439e-03
451 2.479008e-03
452 2.482924e-03
453 7.668504e-04
454 7.678743e-04
455 7.683864e-04
456 7.683864e-04
457 2.364682e-04
458 2.367300e-04
459 2.368610e-04
460 2.368610e-04
461 2.369265e-04
462 2.369265e-04
463 2.369265e-04
464 2.369265e-04
465 7.279955e-05
466 7.286578e-05
467 7.289889e-05
468 7.289889e-05
469 7.291545e-05
470 7.291545e-05
471 7.291545e-05
472 7.291545e-05
473 7.292373e-05
474 7.292373e-05
475 7.292373e-05
476 7.292373e-05
477 7.292373e-05
478 7.292373e-05
479 7.292373e-05
480 7.292373e-05
481 2.239117e-05
482 2.240783e-05
483 2.241615e-05
484 2.241615e-05
485 2.242032e-05
486 2.242032e-05
487 2.242032e-05
488 2.242032e-05
489 2.242240e-05
490 2.242240e-05
491 2.242240e-05
492 2.242240e-05
493 2.242240e-05
494 2.242240e-05
495 2.242240e-05
496 2.242240e-05
497 2.242344e-05
498 2.242344e-05
499 2.242344e-05
500 2.242344e-05
501 2.242344e-05
502 2.242344e-05
503 2.242344e-05
504 2.242344e-05
505 2.242344e-05
506 2.242344e-05
507 2.242344e-05
508 2.242344e-05
509 2.242344e-05
510 2.242344e-05
511 2.242344e-05
512 2.242344e-05


==> figures/results_qsm_RM_n=131072_SNR=0.48.txt <==
index entropy
1.953125e-03 0.000000e+00
3.906250e-03 7.629395e-06
5.859375e-03 1.525879e-05
7.812500e-03 8.392334e-05
9.765625e-03 9.155273e-05
1.171875e-02 1.602173e-04
1.367188e-02 2.288818e-04
1.562500e-02 5.111694e-04
1.757813e-02 5.187988e-04
1.953125e-02 5.874634e-04
2.148438e-02 6.561279e-04
2.343750e-02 9.384155e-04
2.539063e-02 1.007080e-03
2.734375e-02 1.289368e-03
2.929688e-02 1.571655e-03
3.125000e-02 2.281189e-03
3.320313e-02 2.288818e-03
3.515625e-02 2.357483e-03
3.710938e-02 2.426147e-03
3.906250e-02 2.708435e-03
4.101563e-02 2.777100e-03
4.296875e-02 3.059387e-03
4.492188e-02 3.341675e-03
4.687500e-02 4.051208e-03
4.882813e-02 4.119873e-03
5.078125e-02 4.402161e-03
5.273438e-02 4.684448e-03
5.468750e-02 5.393982e-03
5.664063e-02 5.676269e-03
5.859375e-02 6.385803e-03
6.054688e-02 7.095336e-03
6.250000e-02 8.337142e-03
6.445313e-02 8.344772e-03
6.640625e-02 8.413436e-03
6.835938e-02 8.482101e-03
7.031250e-02 8.764388e-03
7.226563e-02 8.833053e-03
7.421875e-02 9.115340e-03
7.617188e-02 9.397628e-03
7.812500e-02 1.010716e-02
8.007813e-02 1.017583e-02
8.203125e-02 1.045811e-02
8.398438e-02 1.074040e-02
8.593750e-02 1.144993e-02
8.789063e-02 1.173222e-02
8.984375e-02 1.244176e-02
9.179688e-02 1.315129e-02
9.375000e-02 1.439133e-02
9.570313e-02 1.445999e-02
9.765625e-02 1.474228e-02
9.960938e-02 1.502457e-02
1.015625e-01 1.573410e-02
1.035156e-01 1.601639e-02
1.054688e-01 1.672592e-02
1.074219e-01 1.743545e-02
1.093750e-01 1.867202e-02
1.113281e-01 1.895431e-02
1.132813e-01 1.966383e-02
1.152344e-01 2.037334e-02
1.171875e-01 2.160320e-02
1.191406e-01 2.231264e-02
1.210938e-01 2.352994e-02
1.230469e-01 2.472501e-02
1.250000e-01 2.582868e-02
1.269531e-01 2.583630e-02
1.289063e-01 2.590497e-02
1.308594e-01 2.597363e-02
1.328125e-01 2.625592e-02
1.347656e-01 2.632459e-02
1.367188e-01 2.660687e-02
1.386719e-01 2.688916e-02
1.406250e-01 2.759869e-02
1.425781e-01 2.766736e-02
1.445313e-01 2.794964e-02
1.464844e-01 2.823193e-02
1.484375e-01 2.894146e-02
1.503906e-01 2.922375e-02
1.523438e-01 2.993327e-02
1.542969e-01 3.064279e-02
1.562500e-01 3.187410e-02
1.582031e-01 3.194277e-02
1.601563e-01 3.222506e-02
1.621094e-01 3.250734e-02
1.640625e-01 3.321686e-02
1.660156e-01 3.349915e-02
1.679688e-01 3.420864e-02
1.699219e-01 3.491810e-02
1.718750e-01 3.613769e-02
1.738281e-01 3.641998e-02
1.757813e-01 3.712937e-02
1.777344e-01 3.783863e-02
1.796875e-01 3.903624e-02
1.816406e-01 3.974483e-02
1.835938e-01 4.090360e-02
1.855469e-01 4.200012e-02
1.875000e-01 4.274614e-02
1.894531e-01 4.281480e-02
1.914063e-01 4.309709e-02
1.933594e-01 4.337938e-02
1.953125e-01 4.408874e-02
1.972656e-01 4.437102e-02
1.992188e-01 4.508021e-02
2.011719e-01 4.578906e-02
2.031250e-01 4.696032e-02
2.050781e-01 4.724261e-02
2.070313e-01 4.795094e-02
2.089844e-01 4.865811e-02
2.109375e-01 4.976812e-02
2.128906e-01 5.047033e-02
2.148438e-01 5.148209e-02
2.167969e-01 5.235839e-02
2.187500e-01 5.270258e-02
2.207031e-01 5.298486e-02
2.226563e-01 5.368719e-02
2.246094e-01 5.438293e-02
2.265625e-01 5.531199e-02
2.285156e-01 5.598431e-02
2.304688e-01 5.672592e-02
2.324219e-01 5.725457e-02
2.343750e-01 5.727698e-02
2.363281e-01 5.786969e-02
2.382813e-01 5.827478e-02
2.402344e-01 5.843578e-02
2.421875e-01 5.828099e-02
2.441406e-01 5.817384e-02
2.460938e-01 5.794693e-02
2.480469e-01 5.769483e-02
2.500000e-01 5.762628e-02
2.519531e-01 5.763391e-02
2.539063e-01 5.770257e-02
2.558594e-01 5.777124e-02
2.578125e-01 5.805352e-02
2.597656e-01 5.812219e-02
2.617188e-01 5.840448e-02
2.636719e-01 5.868676e-02
2.656250e-01 5.939622e-02
2.675781e-01 5.946488e-02
2.695313e-01 5.974717e-02
2.714844e-01 6.002946e-02
2.734375e-01 6.073883e-02
2.753906e-01 6.102111e-02
2.773438e-01 6.173032e-02
2.792969e-01 6.243921e-02
2.812500e-01 6.361250e-02
2.832031e-01 6.368116e-02
2.851563e-01 6.396345e-02
2.871094e-01 6.424574e-02
2.890625e-01 6.495468e-02
2.910156e-01 6.523696e-02
2.929688e-01 6.594532e-02
2.949219e-01 6.665254e-02
2.968750e-01 6.776394e-02
2.988281e-01 6.804622e-02
3.007813e-01 6.875183e-02
3.027344e-01 6.945376e-02
3.046875e-01 7.046118e-02
3.066406e-01 7.114908e-02
3.085938e-01 7.200319e-02
3.105469e-01 7.266967e-02
3.125000e-01 7.279424e-02
3.144531e-01 7.286291e-02
3.164063e-01 7.314519e-02
3.183594e-01 7.342748e-02
3.203125e-01 7.413287e-02
3.222656e-01 7.441515e-02
3.242188e-01 7.511658e-02
3.261719e-01 7.581064e-02
3.281250e-01 7.672194e-02
3.300781e-01 7.700415e-02
3.320313e-01 7.768956e-02
3.339844e-01 7.835444e-02
3.359375e-01 7.905200e-02
3.378906e-01 7.965577e-02
3.398438e-01 8.009615e-02
3.417969e-01 8.029300e-02
3.437500e-01 8.015091e-02
3.457031e-01 8.043207e-02
3.476563e-01 8.104893e-02
3.496094e-01 8.159880e-02
3.515625e-01 8.188519e-02
3.535156e-01 8.228244e-02
3.554688e-01 8.227635e-02
3.574219e-01 8.205914e-02
3.593750e-01 8.181254e-02
3.613281e-01 8.193119e-02
3.632813e-01 8.161712e-02
3.652344e-01 8.115962e-02
3.671875e-01 8.088604e-02
3.691406e-01 8.032275e-02
3.710938e-01 8.004331e-02
3.730469e-01 7.976248e-02
3.750000e-01 7.969381e-02
3.769531e-01 7.976248e-02
3.789063e-01 8.004467e-02
3.808594e-01 8.032678e-02
3.828125e-01 8.099878e-02
3.847656e-01 8.128043e-02
3.867188e-01 8.192016e-02
3.886719e-01 8.250709e-02
3.906250e-01 8.289461e-02
3.925781e-01 8.317312e-02
3.945313e-01 8.371465e-02
3.964844e-01 8.414889e-02
3.984375e-01 8.420125e-02
4.003906e-01 8.442510e-02
4.023438e-01 8.420645e-02
4.042969e-01 8.381962e-02
4.062500e-01 8.355189e-02
4.082031e-01 8.380820e-02
4.101563e-01 8.409322e-02
4.121094e-01 8.418176e-02
4.140625e-01 8.384374e-02
4.160156e-01 8.364452e-02
4.179688e-01 8.313235e-02
4.199219e-01 8.253942e-02
4.218750e-01 8.225893e-02
4.238281e-01 8.173664e-02
4.257813e-01 8.110986e-02
4.277344e-01 8.044633e-02
4.296875e-01 8.016432e-02
4.316406e-01 7.947916e-02
4.335938e-01 7.919695e-02
4.355469e-01 7.891470e-02
4.375000e-01 7.884604e-02
4.394531e-01 7.899421e-02
4.414063e-01 7.881426e-02
4.433594e-01 7.839045e-02
4.453125e-01 7.779178e-02
4.472656e-01 7.710792e-02
4.492188e-01 7.644553e-02
4.511719e-01 7.576151e-02
4.531250e-01 7.547931e-02
4.550781e-01 7.457753e-02
4.570313e-01 7.388442e-02
4.589844e-01 7.318349e-02
4.609375e-01 7.290121e-02
4.628906e-01 7.219608e-02
4.648438e-01 7.191380e-02
4.667969e-01 7.163151e-02
4.687500e-01 7.156285e-02
4.707031e-01 7.051128e-02
4.726563e-01 6.980672e-02
4.746094e-01 6.909973e-02
4.765625e-01 6.881744e-02
4.785156e-01 6.810920e-02
4.804688e-01 6.782691e-02
4.824219e-01 6.754463e-02
4.843750e-01 6.747596e-02
4.863281e-01 6.676708e-02
4.882813e-01 6.648479e-02
4.902344e-01 6.620250e-02
4.921875e-01 6.613384e-02
4.941406e-01 6.585155e-02
4.960938e-01 6.578289e-02
4.980469e-01 6.571422e-02
5.000000e-01 6.570659e-02
5.019531e-01 6.571422e-02
5.039063e-01 6.578289e-02
5.058594e-01 6.585155e-02
5.078125e-01 6.613384e-02
5.097656e-01 6.620250e-02
5.117188e-01 6.648479e-02
5.136719e-01 6.676707e-02
5.156250e-01 6.747303e-02
5.175781e-01 6.754169e-02
5.195313e-01 6.782398e-02
5.214844e-01 6.810626e-02
5.234375e-01 6.880874e-02
5.253906e-01 6.909101e-02
5.273438e-01 6.978687e-02
5.292969e-01 7.047061e-02
5.312500e-01 7.129111e-02
5.332031e-01 7.135978e-02
5.351563e-01 7.164203e-02
5.371094e-01 7.192426e-02
5.390625e-01 7.261165e-02
5.410156e-01 7.289371e-02
5.429688e-01 7.356135e-02
5.449219e-01 7.419515e-02
5.468750e-01 7.474528e-02
5.488281e-01 7.502605e-02
5.507813e-01 7.562822e-02
5.527344e-01 7.615484e-02
5.546875e-01 7.638593e-02
5.566406e-01 7.674631e-02
5.585938e-01 7.668745e-02
5.605469e-01 7.642655e-02
5.625000e-01 7.617350e-02
5.644531e-01 7.624216e-02
5.664063e-01 7.652383e-02
5.683594e-01 7.680490e-02
5.703125e-01 7.741823e-02
5.722656e-01 7.769661e-02
5.742188e-01 7.823532e-02
5.761719e-01 7.866539e-02
5.781250e-01 7.871084e-02
5.800781e-01 7.897494e-02
5.820313e-01 7.932565e-02
5.839844e-01 7.949722e-02
5.859375e-01 7.922870e-02
5.878906e-01 7.912177e-02
5.898438e-01 7.865623e-02
5.917969e-01 7.809376e-02
5.937500e-01 7.781435e-02
5.957031e-01 7.801118e-02
5.976563e-01 7.798907e-02
5.996094e-01 7.772635e-02
6.015625e-01 7.718617e-02
6.035156e-01 7.664133e-02
6.054688e-01 7.600883e-02
6.074219e-01 7.534196e-02
6.093750e-01 7.505991e-02
6.113281e-01 7.425820e-02
6.132813e-01 7.357697e-02
6.152344e-01 7.288247e-02
6.171875e-01 7.260021e-02
6.191406e-01 7.189845e-02
6.210938e-01 7.161617e-02
6.230469e-01 7.133388e-02
6.250000e-01 7.126522e-02
6.269531e-01 7.133387e-02
6.289063e-01 7.160455e-02
6.308594e-01 7.186485e-02
6.328125e-01 7.218193e-02
6.347656e-01 7.240765e-02
6.367188e-01 7.250899e-02
6.386719e-01 7.238091e-02
6.406250e-01 7.190402e-02
6.425781e-01 7.202360e-02
6.445313e-01 7.176838e-02
6.464844e-01 7.127171e-02
6.484375e-01 7.065175e-02
6.503906e-01 6.990842e-02
6.523438e-01 6.923583e-02
6.542969e-01 6.854611e-02
6.562500e-01 6.826387e-02
6.582031e-01 6.813594e-02
6.601563e-01 6.746549e-02
6.621094e-01 6.660824e-02
6.640625e-01 6.591998e-02
6.660156e-01 6.491043e-02
6.679688e-01 6.420836e-02
6.699219e-01 6.350267e-02
6.718750e-01 6.322039e-02
6.738281e-01 6.210772e-02
6.757813e-01 6.140045e-02
6.777344e-01 6.069207e-02
6.796875e-01 6.040979e-02
6.816406e-01 5.970083e-02
6.835938e-01 5.941855e-02
6.855469e-01 5.913626e-02
6.875000e-01 5.906760e-02
6.894531e-01 5.855322e-02
6.914063e-01 5.756463e-02
6.933594e-01 5.647542e-02
6.953125e-01 5.576907e-02
6.972656e-01 5.461185e-02
6.992188e-01 5.390329e-02
7.011719e-01 5.319425e-02
7.031250e-01 5.291197e-02
7.050781e-01 5.171432e-02
7.070313e-01 5.100505e-02
7.089844e-01 5.029566e-02
7.109375e-01 5.001337e-02
7.128906e-01 4.930391e-02
7.148438e-01 4.902162e-02
7.167969e-01 4.873933e-02
7.187500e-01 4.867067e-02
7.207031e-01 4.745080e-02
7.226563e-01 4.674134e-02
7.246094e-01 4.603185e-02
7.265625e-01 4.574956e-02
7.285156e-01 4.504004e-02
7.304688e-01 4.475775e-02
7.324219e-01 4.447547e-02
7.343750e-01 4.440680e-02
7.363281e-01 4.369728e-02
7.382813e-01 4.341499e-02
7.402344e-01 4.313270e-02
7.421875e-01 4.306404e-02
7.441406e-01 4.278175e-02
7.460938e-01 4.271309e-02
7.480469e-01 4.264442e-02
7.500000e-01 4.263679e-02
7.519531e-01 4.270364e-02
7.539063e-01 4.286872e-02
7.558594e-01 4.295269e-02
7.578125e-01 4.261582e-02
7.597656e-01 4.252515e-02
7.617188e-01 4.190068e-02
7.636719e-01 4.108010e-02
7.656250e-01 4.039634e-02
7.675781e-01 4.000783e-02
7.695313e-01 3.909891e-02
7.714844e-01 3.806415e-02
7.734375e-01 3.736052e-02
7.753906e-01 3.623626e-02
7.773438e-01 3.552861e-02
7.792969e-01 3.482003e-02
7.812500e-01 3.453774e-02
7.832031e-01 3.377662e-02
7.851563e-01 3.267445e-02
7.871094e-01 3.151220e-02
7.890625e-01 3.080353e-02
7.910156e-01 2.960395e-02
7.929688e-01 2.889467e-02
7.949219e-01 2.818526e-02
7.968750e-01 2.790297e-02
7.988281e-01 2.668233e-02
8.007813e-01 2.597287e-02
8.027344e-01 2.526337e-02
8.046875e-01 2.498108e-02
8.066406e-01 2.427156e-02
8.085938e-01 2.398928e-02
8.105469e-01 2.370699e-02
8.125000e-01 2.363832e-02
8.144531e-01 2.253551e-02
8.164063e-01 2.134060e-02
8.183594e-01 2.012340e-02
8.203125e-01 1.941395e-02
8.222656e-01 1.818414e-02
8.242188e-01 1.747463e-02
8.261719e-01 1.676511e-02
8.281250e-01 1.648282e-02
8.300781e-01 1.524627e-02
8.320313e-01 1.453675e-02
8.339844e-01 1.382722e-02
8.359375e-01 1.354493e-02
8.378906e-01 1.283540e-02
8.398438e-01 1.255311e-02
8.417969e-01 1.227082e-02
8.437500e-01 1.220216e-02
8.457031e-01 1.096213e-02
8.476563e-01 1.025260e-02
8.496094e-01 9.543063e-03
8.515625e-01 9.260776e-03
8.535156e-01 8.551243e-03
8.554688e-01 8.268955e-03
8.574219e-01 7.986667e-03
8.593750e-01 7.918003e-03
8.613281e-01 7.208469e-03
8.632813e-01 6.926182e-03
8.652344e-01 6.643894e-03
8.671875e-01 6.575230e-03
8.691406e-01 6.292942e-03
8.710938e-01 6.224277e-03
8.730469e-01 6.155613e-03
8.750000e-01 6.147983e-03
8.769531e-01 4.799882e-03
8.789063e-01 3.570853e-03
8.808594e-01 2.334868e-03
8.828125e-01 1.625342e-03
8.847656e-01 3.856413e-04
8.867188e-01 1.569900e-22
8.886719e-01 1.569900e-22
8.906250e-01 1.569900e-22
8.925781e-01 1.569900e-22
8.945313e-01 1.569900e-22
8.964844e-01 1.569900e-22
8.984375e-01 1.569900e-22
9.003906e-01 1.569900e-22
9.023438e-01 1.569900e-22
9.042969e-01 1.569900e-22
9.062500e-01 1.569900e-22
9.082031e-01 1.569900e-22
9.101563e-01 1.569900e-22
9.121094e-01 1.569900e-22
9.140625e-01 1.569900e-22
9.160156e-01 1.569900e-22
9.179688e-01 1.569900e-22
9.199219e-01 1.569900e-22
9.218750e-01 1.569900e-22
9.238281e-01 1.569900e-22
9.257813e-01 1.569900e-22
9.277344e-01 1.569900e-22
9.296875e-01 1.569900e-22
9.316406e-01 1.569900e-22
9.335938e-01 1.569900e-22
9.355469e-01 1.569900e-22
9.375000e-01 1.569900e-22
9.394531e-01 1.569900e-22
9.414063e-01 1.569900e-22
9.433594e-01 1.569900e-22
9.453125e-01 1.569900e-22
9.472656e-01 1.569900e-22
9.492188e-01 1.569900e-22
9.511719e-01 1.569900e-22
9.531250e-01 1.569900e-22
9.550781e-01 1.569900e-22
9.570313e-01 1.569900e-22
9.589844e-01 1.569900e-22
9.609375e-01 1.569900e-22
9.628906e-01 1.569900e-22
9.648438e-01 1.569900e-22
9.667969e-01 1.569900e-22
9.687500e-01 1.569900e-22
9.707031e-01 1.569900e-22
9.726563e-01 1.569900e-22
9.746094e-01 1.569900e-22
9.765625e-01 1.569900e-22
9.785156e-01 1.569900e-22
9.804688e-01 1.569900e-22
9.824219e-01 1.569900e-22
9.843750e-01 1.569900e-22
9.863281e-01 1.569900e-22
9.882813e-01 1.569900e-22
9.902344e-01 1.569900e-22
9.921875e-01 1.569900e-22
9.941406e-01 1.569900e-22
9.960938e-01 1.569900e-22
9.980469e-01 1.569900e-22
1.000000e+00 1.569900e-22


==> figures/results_qsm_RM_n=134217728_SNR=0.48.txt <==
index entropy
3.906250e-03 1.241565e-04
7.812500e-03 4.504621e-04
1.171875e-02 7.767677e-04
1.562500e-02 1.478493e-03
1.953125e-02 1.804799e-03
2.343750e-02 2.506524e-03
2.734375e-02 3.208250e-03
3.125000e-02 4.473105e-03
3.515625e-02 4.799411e-03
3.906250e-02 5.501136e-03
4.296875e-02 6.202862e-03
4.687500e-02 7.467717e-03
5.078125e-02 8.169442e-03
5.468750e-02 9.434298e-03
5.859375e-02 1.069915e-02
6.250000e-02 1.265049e-02
6.640625e-02 1.297680e-02
7.031250e-02 1.367852e-02
7.421875e-02 1.438025e-02
7.812500e-02 1.564510e-02
8.203125e-02 1.634683e-02
8.593750e-02 1.761168e-02
8.984375e-02 1.887654e-02
9.375000e-02 2.082611e-02
9.765625e-02 2.152784e-02
1.015625e-01 2.279269e-02
1.054688e-01 2.405754e-02
1.093750e-01 2.600364e-02
1.132813e-01 2.726848e-02
1.171875e-01 2.920786e-02
1.210938e-01 3.113459e-02
1.250000e-01 3.316027e-02
1.289063e-01 3.348657e-02
1.328125e-01 3.418830e-02
1.367188e-01 3.489002e-02
1.406250e-01 3.615487e-02
1.445313e-01 3.685660e-02
1.484375e-01 3.812145e-02
1.523438e-01 3.938630e-02
1.562500e-01 4.132713e-02
1.601563e-01 4.202885e-02
1.640625e-01 4.329369e-02
1.679688e-01 4.455851e-02
1.718750e-01 4.648755e-02
1.757813e-01 4.775227e-02
1.796875e-01 4.965913e-02
1.835938e-01 5.152648e-02
1.875000e-01 5.309594e-02
1.914063e-01 5.379766e-02
1.953125e-01 5.506235e-02
1.992188e-01 5.632686e-02
2.031250e-01 5.820696e-02
2.070313e-01 5.947061e-02
2.109375e-01 6.128778e-02
2.148438e-01 6.300173e-02
2.187500e-01 6.394912e-02
2.226563e-01 6.520677e-02
2.265625e-01 6.683155e-02
2.304688e-01 6.824544e-02
2.343750e-01 6.852340e-02
2.382813e-01 6.952114e-02
2.421875e-01 6.925427e-02
2.460938e-01 6.864714e-02
2.500000e-01 6.797571e-02
2.539063e-01 6.830201e-02
2.578125e-01 6.900374e-02
2.617188e-01 6.970546e-02
2.656250e-01 7.097024e-02
2.695313e-01 7.167196e-02
2.734375e-01 7.293665e-02
2.773438e-01 7.420118e-02
2.812500e-01 7.608335e-02
2.851563e-01 7.678508e-02
2.890625e-01 7.804934e-02
2.929688e-01 7.931301e-02
2.968750e-01 8.113162e-02
3.007813e-01 8.239255e-02
3.046875e-01 8.410188e-02
3.085938e-01 8.564386e-02
3.125000e-01 8.616181e-02
3.164063e-01 8.686354e-02
3.203125e-01 8.812425e-02
3.242188e-01 8.938099e-02
3.281250e-01 9.098633e-02
3.320313e-01 9.222698e-02
3.359375e-01 9.358937e-02
3.398438e-01 9.463348e-02
3.437500e-01 9.441515e-02
3.476563e-01 9.558618e-02
3.515625e-01 9.642239e-02
3.554688e-01 9.681348e-02
3.593750e-01 9.607659e-02
3.632813e-01 9.588110e-02
3.671875e-01 9.487697e-02
3.710938e-01 9.376119e-02
3.750000e-01 9.306092e-02
3.789063e-01 9.376255e-02
3.828125e-01 9.498969e-02
3.867188e-01 9.618409e-02
3.906250e-01 9.715849e-02
3.945313e-01 9.825155e-02
3.984375e-01 9.873808e-02
4.023438e-01 9.874321e-02
4.062500e-01 9.781559e-02
4.101563e-01 9.862992e-02
4.140625e-01 9.838036e-02
4.179688e-01 9.766892e-02
4.218750e-01 9.652245e-02
4.257813e-01 9.537333e-02
4.296875e-01 9.415475e-02
4.335938e-01 9.291434e-02
4.375000e-01 9.221266e-02
4.414063e-01 9.245386e-02
4.453125e-01 9.143132e-02
4.492188e-01 9.008503e-02
4.531250e-01 8.884578e-02
4.570313e-01 8.725086e-02
4.609375e-01 8.599462e-02
4.648438e-01 8.473417e-02
4.687500e-01 8.403245e-02
4.726563e-01 8.227631e-02
4.765625e-01 8.101400e-02
4.804688e-01 7.975043e-02
4.843750e-01 7.904871e-02
4.882813e-01 7.778450e-02
4.921875e-01 7.708278e-02
4.960938e-01 7.638105e-02
5.000000e-01 7.605475e-02
5.039063e-01 7.638105e-02
5.078125e-01 7.708278e-02
5.117188e-01 7.778450e-02
5.156250e-01 7.904577e-02
5.195313e-01 7.974750e-02
5.234375e-01 8.100530e-02
5.273438e-01 8.225645e-02
5.312500e-01 8.376067e-02
5.351563e-01 8.446236e-02
5.390625e-01 8.570501e-02
5.429688e-01 8.692773e-02
5.468750e-01 8.811162e-02
5.507813e-01 8.926759e-02
5.546875e-01 9.002524e-02
5.585938e-01 9.032670e-02
5.625000e-01 8.953967e-02
5.664063e-01 9.024078e-02
5.703125e-01 9.140820e-02
5.742188e-01 9.249830e-02
5.781250e-01 9.297376e-02
5.820313e-01 9.386158e-02
5.859375e-01 9.376455e-02
5.898438e-01 9.319202e-02
5.937500e-01 9.207708e-02
5.976563e-01 9.252478e-02
6.015625e-01 9.172182e-02
6.054688e-01 9.054444e-02
6.093750e-01 8.932248e-02
6.132813e-01 8.783950e-02
6.171875e-01 8.658972e-02
6.210938e-01 8.533264e-02
6.250000e-01 8.463091e-02
6.289063e-01 8.532102e-02
6.328125e-01 8.617139e-02
6.367188e-01 8.677145e-02
6.406250e-01 8.616642e-02
6.445313e-01 8.630374e-02
6.484375e-01 8.518706e-02
6.523438e-01 8.377111e-02
6.562500e-01 8.252611e-02
6.601563e-01 8.200071e-02
6.640625e-01 8.045516e-02
6.679688e-01 7.874352e-02
6.718750e-01 7.748251e-02
6.757813e-01 7.566257e-02
6.796875e-01 7.439887e-02
6.835938e-01 7.313459e-02
6.875000e-01 7.243287e-02
6.914063e-01 7.120289e-02
6.953125e-01 6.940730e-02
6.992188e-01 6.754152e-02
7.031250e-01 6.627716e-02
7.070313e-01 6.437025e-02
7.109375e-01 6.310553e-02
7.148438e-01 6.184074e-02
7.187500e-01 6.113902e-02
7.226563e-01 5.920969e-02
7.265625e-01 5.794487e-02
7.304688e-01 5.668003e-02
7.343750e-01 5.597831e-02
7.382813e-01 5.471346e-02
7.421875e-01 5.401174e-02
7.460938e-01 5.331001e-02
7.500000e-01 5.298371e-02
7.539063e-01 5.356639e-02
7.578125e-01 5.358648e-02
7.617188e-01 5.314431e-02
7.656250e-01 5.163994e-02
7.695313e-01 5.061548e-02
7.734375e-01 4.887707e-02
7.773438e-01 4.704515e-02
7.812500e-01 4.578125e-02
7.851563e-01 4.419094e-02
7.890625e-01 4.232002e-02
7.929688e-01 4.041115e-02
7.968750e-01 3.914642e-02
8.007813e-01 3.721631e-02
8.046875e-01 3.595149e-02
8.085938e-01 3.468665e-02
8.125000e-01 3.398492e-02
8.164063e-01 3.196021e-02
8.203125e-01 3.003355e-02
8.242188e-01 2.809423e-02
8.281250e-01 2.682938e-02
8.320313e-01 2.488331e-02
8.359375e-01 2.361846e-02
8.398438e-01 2.235360e-02
8.437500e-01 2.165188e-02
8.476563e-01 1.970232e-02
8.515625e-01 1.843746e-02
8.554688e-01 1.717261e-02
8.593750e-01 1.647088e-02
8.632813e-01 1.520603e-02
8.671875e-01 1.450430e-02
8.710938e-01 1.380258e-02
8.750000e-01 1.347627e-02
8.789063e-01 1.117216e-02
8.828125e-01 9.226645e-03
8.867188e-01 7.277412e-03
8.906250e-01 6.012557e-03
8.945313e-01 4.061400e-03
8.984375e-01 2.796545e-03
9.023438e-01 1.531690e-03
9.062500e-01 8.299647e-04
9.101563e-01 0.000000e+00
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257813e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414063e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570313e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726563e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882813e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/results_qsm_RM_n=2048.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 0.000000e+00
33 0.000000e+00
34 0.000000e+00
35 0.000000e+00
36 0.000000e+00
37 0.000000e+00
38 0.000000e+00
39 0.000000e+00
40 0.000000e+00
41 0.000000e+00
42 0.000000e+00
43 0.000000e+00
44 0.000000e+00
45 0.000000e+00
46 0.000000e+00
47 0.000000e+00
48 0.000000e+00
49 0.000000e+00
50 0.000000e+00
51 0.000000e+00
52 0.000000e+00
53 0.000000e+00
54 0.000000e+00
55 0.000000e+00
56 0.000000e+00
57 0.000000e+00
58 0.000000e+00
59 0.000000e+00
60 0.000000e+00
61 0.000000e+00
62 0.000000e+00
63 0.000000e+00
64 9.999999e-01
65 9.999999e-01
66 9.999999e-01
67 9.999999e-01
68 9.999999e-01
69 9.999999e-01
70 9.999999e-01
71 9.999999e-01
72 9.999999e-01
73 9.999999e-01
74 9.999999e-01
75 9.999999e-01
76 9.999999e-01
77 9.999999e-01
78 9.999999e-01
79 9.999999e-01
80 9.999999e-01
81 9.999999e-01
82 9.999999e-01
83 9.999999e-01
84 9.999999e-01
85 9.999999e-01
86 9.999999e-01
87 9.999999e-01
88 9.999999e-01
89 9.999999e-01
90 9.999999e-01
91 9.999999e-01
92 9.999999e-01
93 9.999999e-01
94 9.999999e-01
95 9.999999e-01
96 2.000000e+00
97 2.000000e+00
98 2.000000e+00
99 2.000000e+00
100 2.000000e+00
101 2.000000e+00
102 2.000000e+00
103 2.000000e+00
104 2.000000e+00
105 2.000000e+00
106 2.000000e+00
107 2.000000e+00
108 2.000000e+00
109 2.000000e+00
110 2.000000e+00
111 2.000000e+00
112 3.000000e+00
113 3.000000e+00
114 3.000000e+00
115 3.000000e+00
116 3.000000e+00
117 3.000000e+00
118 3.000000e+00
119 3.000000e+00
120 3.999999e+00
121 3.999999e+00
122 3.999999e+00
123 3.999999e+00
124 4.999998e+00
125 4.999998e+00
126 5.999997e+00
127 6.999993e+00
128 7.996340e+00
129 7.996340e+00
130 7.996340e+00
131 7.996340e+00
132 7.996340e+00
133 7.996340e+00
134 7.996340e+00
135 7.996340e+00
136 7.996340e+00
137 7.996340e+00
138 7.996340e+00
139 7.996340e+00
140 7.996340e+00
141 7.996340e+00
142 7.996340e+00
143 7.996340e+00
144 7.996340e+00
145 7.996340e+00
146 7.996340e+00
147 7.996340e+00
148 7.996340e+00
149 7.996340e+00
150 7.996340e+00
151 7.996340e+00
152 7.996340e+00
153 7.996340e+00
154 7.996340e+00
155 7.996340e+00
156 7.996340e+00
157 7.996340e+00
158 7.996340e+00
159 7.996340e+00
160 8.996339e+00
161 8.996339e+00
162 8.996339e+00
163 8.996339e+00
164 8.996339e+00
165 8.996339e+00
166 8.996339e+00
167 8.996339e+00
168 8.996339e+00
169 8.996339e+00
170 8.996339e+00
171 8.996339e+00
172 8.996339e+00
173 8.996339e+00
174 8.996339e+00
175 8.996339e+00
176 9.996338e+00
177 9.996338e+00
178 9.996338e+00
179 9.996338e+00
180 9.996338e+00
181 9.996338e+00
182 9.996338e+00
183 9.996338e+00
184 1.099634e+01
185 1.099634e+01
186 1.099634e+01
187 1.099634e+01
188 1.199633e+01
189 1.199633e+01
190 1.299633e+01
191 1.399631e+01
192 1.498906e+01
193 1.498906e+01
194 1.498906e+01
195 1.498906e+01
196 1.498906e+01
197 1.498906e+01
198 1.498906e+01
199 1.498906e+01
200 1.498906e+01
201 1.498906e+01
202 1.498906e+01
203 1.498906e+01
204 1.498906e+01
205 1.498906e+01
206 1.498906e+01
207 1.498906e+01
208 1.598905e+01
209 1.598905e+01
210 1.598905e+01
211 1.598905e+01
212 1.598905e+01
213 1.598905e+01
214 1.598905e+01
215 1.598905e+01
216 1.698905e+01
217 1.698905e+01
218 1.698905e+01
219 1.698905e+01
220 1.798904e+01
221 1.798904e+01
222 1.898901e+01
223 1.998896e+01
224 2.097465e+01
225 2.097465e+01
226 2.097465e+01
227 2.097465e+01
228 2.097465e+01
229 2.097465e+01
230 2.097465e+01
231 2.097465e+01
232 2.197462e+01
233 2.197462e+01
234 2.197462e+01
235 2.197462e+01
236 2.297458e+01
237 2.297458e+01
238 2.397448e+01
239 2.497428e+01
240 2.594644e+01
241 2.594644e+01
242 2.594644e+01
243 2.594644e+01
244 2.694626e+01
245 2.694626e+01
246 2.794590e+01
247 2.894518e+01
248 2.989237e+01
249 2.989237e+01
250 3.089113e+01
251 3.188872e+01
252 3.279293e+01
253 3.378581e+01
254 3.462418e+01
255 3.537759e+01
256 3.563102e+01
257 3.563102e+01
258 3.563102e+01
259 3.563102e+01
260 3.563102e+01
261 3.563102e+01
262 3.563102e+01
263 3.563102e+01
264 3.563102e+01
265 3.563102e+01
266 3.563102e+01
267 3.563102e+01
268 3.563102e+01
269 3.563102e+01
270 3.563102e+01
271 3.563102e+01
272 3.563102e+01
273 3.563102e+01
274 3.563102e+01
275 3.563102e+01
276 3.563102e+01
277 3.563102e+01
278 3.563102e+01
279 3.563102e+01
280 3.563102e+01
281 3.563102e+01
282 3.563102e+01
283 3.563102e+01
284 3.563102e+01
285 3.563102e+01
286 3.563102e+01
287 3.563102e+01
288 3.663101e+01
289 3.663101e+01
290 3.663101e+01
291 3.663101e+01
292 3.663101e+01
293 3.663101e+01
294 3.663101e+01
295 3.663101e+01
296 3.663101e+01
297 3.663101e+01
298 3.663101e+01
299 3.663101e+01
300 3.663101e+01
301 3.663101e+01
302 3.663101e+01
303 3.663101e+01
304 3.763100e+01
305 3.763100e+01
306 3.763100e+01
307 3.763100e+01
308 3.763100e+01
309 3.763100e+01
310 3.763100e+01
311 3.763100e+01
312 3.863098e+01
313 3.863098e+01
314 3.863098e+01
315 3.863098e+01
316 3.963095e+01
317 3.963095e+01
318 4.063087e+01
319 4.163071e+01
320 4.260579e+01
321 4.260579e+01
322 4.260579e+01
323 4.260579e+01
324 4.260579e+01
325 4.260579e+01
326 4.260579e+01
327 4.260579e+01
328 4.260579e+01
329 4.260579e+01
330 4.260579e+01
331 4.260579e+01
332 4.260579e+01
333 4.260579e+01
334 4.260579e+01
335 4.260579e+01
336 4.360575e+01
337 4.360575e+01
338 4.360575e+01
339 4.360575e+01
340 4.360575e+01
341 4.360575e+01
342 4.360575e+01
343 4.360575e+01
344 4.460568e+01
345 4.460568e+01
346 4.460568e+01
347 4.460568e+01
348 4.560552e+01
349 4.560552e+01
350 4.660522e+01
351 4.760462e+01
352 4.855633e+01
353 4.855633e+01
354 4.855633e+01
355 4.855633e+01
356 4.855633e+01
357 4.855633e+01
358 4.855633e+01
359 4.855633e+01
360 4.955605e+01
361 4.955605e+01
362 4.955605e+01
363 4.955605e+01
364 5.055548e+01
365 5.055548e+01
366 5.155437e+01
367 5.255221e+01
368 5.346126e+01
369 5.346126e+01
370 5.346126e+01
371 5.346125e+01
372 5.445932e+01
373 5.445932e+01
374 5.545555e+01
375 5.644832e+01
376 5.728548e+01
377 5.728545e+01
378 5.827413e+01
379 5.925311e+01
380 5.998412e+01
381 6.093380e+01
382 6.153548e+01
383 6.201285e+01
384 6.208962e+01
385 6.208962e+01
386 6.208962e+01
387 6.208962e+01
388 6.208962e+01
389 6.208962e+01
390 6.208962e+01
391 6.208962e+01
392 6.208962e+01
393 6.208962e+01
394 6.208962e+01
395 6.208962e+01
396 6.208962e+01
397 6.208962e+01
398 6.208962e+01
399 6.208962e+01
400 6.308926e+01
401 6.308926e+01
402 6.308926e+01
403 6.308926e+01
404 6.308926e+01
405 6.308926e+01
406 6.308926e+01
407 6.308926e+01
408 6.408856e+01
409 6.408856e+01
410 6.408856e+01
411 6.408856e+01
412 6.508716e+01
413 6.508716e+01
414 6.608441e+01
415 6.707912e+01
416 6.793893e+01
417 6.793893e+01
418 6.793893e+01
419 6.793893e+01
420 6.793893e+01
421 6.793893e+01
422 6.793893e+01
423 6.793893e+01
424 6.893646e+01
425 6.893646e+01
426 6.893646e+01
427 6.893645e+01
428 6.993161e+01
429 6.993159e+01
430 7.092224e+01
431 7.190477e+01
432 7.265788e+01
433 7.265788e+01
434 7.265785e+01
435 7.265779e+01
436 7.364287e+01
437 7.364267e+01
438 7.461466e+01
439 7.556474e+01
440 7.616780e+01
441 7.616655e+01
442 7.709701e+01
443 7.798081e+01
444 7.841524e+01
445 7.920223e+01
446 7.949217e+01
447 7.968722e+01
448 7.969779e+01
449 7.969779e+01
450 7.969779e+01
451 7.969779e+01
452 7.969777e+01
453 7.969777e+01
454 7.969775e+01
455 7.969769e+01
456 8.068301e+01
457 8.068301e+01
458 8.068291e+01
459 8.068272e+01
460 8.165473e+01
461 8.165405e+01
462 8.260281e+01
463 8.351503e+01
464 8.401026e+01
465 8.401026e+01
466 8.400953e+01
467 8.400810e+01
468 8.493397e+01
469 8.492960e+01
470 8.580174e+01
471 8.660091e+01
472 8.690546e+01
473 8.688748e+01
474 8.763728e+01
475 8.827934e+01
476 8.844071e+01
477 8.893310e+01
478 8.901577e+01
479 8.906380e+01
480 8.906439e+01
481 8.906438e+01
482 8.905723e+01
483 8.904374e+01
484 8.982497e+01
485 8.979095e+01
486 9.045611e+01
487 9.100119e+01
488 9.110715e+01
489 9.101266e+01
490 9.149238e+01
491 9.185003e+01
492 9.188945e+01
493 9.212594e+01
494 9.214186e+01
495 9.215036e+01
496 9.215037e+01
497 9.192146e+01
498 9.219348e+01
499 9.237455e+01
500 9.238358e+01
501 9.249218e+01
502 9.249530e+01
503 9.249690e+01
504 9.249690e+01
505 9.255725e+01
506 9.255818e+01
507 9.255866e+01
508 9.255866e+01
509 9.255890e+01
510 9.255890e+01
511 9.255890e+01
512 9.255890e+01
513 9.255890e+01
514 9.255890e+01
515 9.255890e+01
516 9.255890e+01
517 9.255890e+01
518 9.255890e+01
519 9.255890e+01
520 9.255890e+01
521 9.255890e+01
522 9.255890e+01
523 9.255890e+01
524 9.255890e+01
525 9.255890e+01
526 9.255890e+01
527 9.255890e+01
528 9.255890e+01
529 9.255890e+01
530 9.255890e+01
531 9.255890e+01
532 9.255890e+01
533 9.255890e+01
534 9.255890e+01
535 9.255890e+01
536 9.255890e+01
537 9.255890e+01
538 9.255890e+01
539 9.255890e+01
540 9.255890e+01
541 9.255890e+01
542 9.255890e+01
543 9.255890e+01
544 9.355873e+01
545 9.355873e+01
546 9.355873e+01
547 9.355873e+01
548 9.355873e+01
549 9.355873e+01
550 9.355873e+01
551 9.355873e+01
552 9.355873e+01
553 9.355873e+01
554 9.355873e+01
555 9.355873e+01
556 9.355873e+01
557 9.355873e+01
558 9.355873e+01
559 9.355873e+01
560 9.455840e+01
561 9.455840e+01
562 9.455840e+01
563 9.455840e+01
564 9.455840e+01
565 9.455840e+01
566 9.455840e+01
567 9.455840e+01
568 9.555773e+01
569 9.555773e+01
570 9.555773e+01
571 9.555773e+01
572 9.655641e+01
573 9.655641e+01
574 9.755382e+01
575 9.854881e+01
576 9.941234e+01
577 9.941234e+01
578 9.941234e+01
579 9.941234e+01
580 9.941234e+01
581 9.941234e+01
582 9.941234e+01
583 9.941234e+01
584 9.941234e+01
585 9.941234e+01
586 9.941234e+01
587 9.941234e+01
588 9.941234e+01
589 9.941234e+01
590 9.941234e+01
591 9.941234e+01
592 1.004111e+02
593 1.004111e+02
594 1.004111e+02
595 1.004111e+02
596 1.004111e+02
597 1.004111e+02
598 1.004111e+02
599 1.004111e+02
600 1.014087e+02
601 1.014087e+02
602 1.014087e+02
603 1.014087e+02
604 1.024040e+02
605 1.024039e+02
606 1.033948e+02
607 1.043777e+02
608 1.051331e+02
609 1.051331e+02
610 1.051331e+02
611 1.051331e+02
612 1.051331e+02
613 1.051331e+02
614 1.051331e+02
615 1.051330e+02
616 1.061250e+02
617 1.061250e+02
618 1.061250e+02
619 1.061249e+02
620 1.071094e+02
621 1.071092e+02
622 1.080802e+02
623 1.090285e+02
624 1.096255e+02
625 1.096255e+02
626 1.096253e+02
627 1.096248e+02
628 1.105812e+02
629 1.105796e+02
630 1.115016e+02
631 1.123725e+02
632 1.127831e+02
633 1.127755e+02
634 1.136084e+02
635 1.143545e+02
636 1.146007e+02
637 1.152077e+02
638 1.153469e+02
639 1.154317e+02
640 1.154336e+02
641 1.154336e+02
642 1.154336e+02
643 1.154336e+02
644 1.154336e+02
645 1.154336e+02
646 1.154336e+02
647 1.154336e+02
648 1.154336e+02
649 1.154336e+02
650 1.154336e+02
651 1.154336e+02
652 1.154336e+02
653 1.154336e+02
654 1.154336e+02
655 1.154335e+02
656 1.164251e+02
657 1.164251e+02
658 1.164251e+02
659 1.164251e+02
660 1.164251e+02
661 1.164251e+02
662 1.164250e+02
663 1.164249e+02
664 1.174085e+02
665 1.174085e+02
666 1.174083e+02
667 1.174081e+02
668 1.183767e+02
669 1.183759e+02
670 1.193188e+02
671 1.202218e+02
672 1.206959e+02
673 1.206959e+02
674 1.206959e+02
675 1.206959e+02
676 1.206957e+02
677 1.206957e+02
678 1.206954e+02
679 1.206948e+02
680 1.216463e+02
681 1.216463e+02
682 1.216452e+02
683 1.216432e+02
684 1.225547e+02
685 1.225486e+02
686 1.233983e+02
687 1.241668e+02
688 1.244360e+02
689 1.244360e+02
690 1.244301e+02
691 1.244190e+02
692 1.252192e+02
693 1.251906e+02
694 1.258807e+02
695 1.264536e+02
696 1.265737e+02
697 1.264911e+02
698 1.269989e+02
699 1.273830e+02
700 1.274293e+02
701 1.276868e+02
702 1.277060e+02
703 1.277162e+02
704 1.277163e+02
705 1.277163e+02
706 1.277163e+02
707 1.277163e+02
708 1.277139e+02
709 1.277139e+02
710 1.277094e+02
711 1.277008e+02
712 1.285240e+02
713 1.285239e+02
714 1.285106e+02
715 1.284860e+02
716 1.291968e+02
717 1.291390e+02
718 1.297161e+02
719 1.301683e+02
720 1.302358e+02
721 1.302352e+02
722 1.301846e+02
723 1.300980e+02
724 1.305959e+02
725 1.304281e+02
726 1.307767e+02
727 1.310192e+02
728 1.310360e+02
729 1.307228e+02
730 1.309168e+02
731 1.310397e+02
732 1.310438e+02
733 1.311148e+02
734 1.311161e+02
735 1.311168e+02
736 1.311168e+02
737 1.311084e+02
738 1.309336e+02
739 1.306697e+02
740 1.309061e+02
741 1.305014e+02
742 1.306337e+02
743 1.307139e+02
744 1.307156e+02
745 1.301400e+02
746 1.301982e+02
747 1.302312e+02
748 1.302315e+02
749 1.302492e+02
750 1.302492e+02
751 1.302493e+02
752 1.302493e+02
753 1.295167e+02
754 1.295374e+02
755 1.295486e+02
756 1.295486e+02
757 1.295544e+02
758 1.295544e+02
759 1.295544e+02
760 1.295544e+02
761 1.295574e+02
762 1.295574e+02
763 1.295574e+02
764 1.295574e+02
765 1.295574e+02
766 1.295574e+02
767 1.295574e+02
768 1.295574e+02
769 1.295574e+02
770 1.295574e+02
771 1.295574e+02
772 1.295574e+02
773 1.295574e+02
774 1.295574e+02
775 1.295574e+02
776 1.295572e+02
777 1.295572e+02
778 1.295572e+02
779 1.295572e+02
780 1.295568e+02
781 1.295568e+02
782 1.295561e+02
783 1.295546e+02
784 1.304799e+02
785 1.304799e+02
786 1.304799e+02
787 1.304799e+02
788 1.304786e+02
789 1.304786e+02
790 1.304760e+02
791 1.304711e+02
792 1.313355e+02
793 1.313355e+02
794 1.313276e+02
795 1.313128e+02
796 1.320843e+02
797 1.320473e+02
798 1.326998e+02
799 1.332310e+02
800 1.333304e+02
801 1.333304e+02
802 1.333304e+02
803 1.333304e+02
804 1.333227e+02
805 1.333226e+02
806 1.333079e+02
807 1.332807e+02
808 1.339784e+02
809 1.339780e+02
810 1.339386e+02
811 1.338699e+02
812 1.344143e+02
813 1.342757e+02
814 1.346699e+02
815 1.349509e+02
816 1.349740e+02
817 1.349702e+02
818 1.348502e+02
819 1.346604e+02
820 1.349789e+02
821 1.346645e+02
822 1.348575e+02
823 1.349797e+02
824 1.349837e+02
825 1.344979e+02
826 1.345897e+02
827 1.346435e+02
828 1.346442e+02
829 1.346737e+02
830 1.346739e+02
831 1.346740e+02
832 1.346740e+02
833 1.346740e+02
834 1.346737e+02
835 1.346730e+02
836 1.346208e+02
837 1.346185e+02
838 1.345262e+02
839 1.343759e+02
840 1.347509e+02
841 1.347407e+02
842 1.345485e+02
843 1.342623e+02
844 1.344786e+02
845 1.340483e+02
846 1.341667e+02
847 1.342377e+02
848 1.342390e+02
849 1.341921e+02
850 1.338057e+02
851 1.332956e+02
852 1.333773e+02
853 1.327240e+02
854 1.327608e+02
855 1.327811e+02
856 1.327812e+02
857 1.319993e+02
858 1.320127e+02
859 1.320198e+02
860 1.320198e+02
861 1.320235e+02
862 1.320235e+02
863 1.320235e+02
864 1.320235e+02
865 1.318651e+02
866 1.312276e+02
867 1.304816e+02
868 1.305002e+02
869 1.296591e+02
870 1.296660e+02
871 1.296696e+02
872 1.296696e+02
873 1.287604e+02
874 1.287626e+02
875 1.287637e+02
876 1.287637e+02
877 1.287643e+02
878 1.287643e+02
879 1.287643e+02
880 1.287643e+02
881 1.278132e+02
882 1.278138e+02
883 1.278141e+02
884 1.278141e+02
885 1.278143e+02
886 1.278143e+02
887 1.278143e+02
888 1.278143e+02
889 1.278144e+02
890 1.278144e+02
891 1.278144e+02
892 1.278144e+02
893 1.278144e+02
894 1.278144e+02
895 1.278144e+02
896 1.278144e+02
897 1.278143e+02
898 1.278049e+02
899 1.277873e+02
900 1.275395e+02
901 1.274964e+02
902 1.271244e+02
903 1.266294e+02
904 1.267173e+02
905 1.266038e+02
906 1.260435e+02
907 1.253646e+02
908 1.253956e+02
909 1.246039e+02
910 1.246161e+02
911 1.246225e+02
912 1.246225e+02
913 1.243633e+02
914 1.236042e+02
915 1.227616e+02
916 1.227684e+02
917 1.218614e+02
918 1.218637e+02
919 1.218648e+02
920 1.218648e+02
921 1.209160e+02
922 1.209167e+02
923 1.209170e+02
924 1.209170e+02
925 1.209172e+02
926 1.209172e+02
927 1.209172e+02
928 1.209172e+02
929 1.204538e+02
930 1.195557e+02
931 1.186160e+02
932 1.186169e+02
933 1.176501e+02
934 1.176504e+02
935 1.176505e+02
936 1.176505e+02
937 1.166680e+02
938 1.166681e+02
939 1.166681e+02
940 1.166681e+02
941 1.166682e+02
942 1.166682e+02
943 1.166682e+02
944 1.166682e+02
945 1.156771e+02
946 1.156772e+02
947 1.156772e+02
948 1.156772e+02
949 1.156772e+02
950 1.156772e+02
951 1.156772e+02
952 1.156772e+02
953 1.156772e+02
954 1.156772e+02
955 1.156772e+02
956 1.156772e+02
957 1.156772e+02
958 1.156772e+02
959 1.156772e+02
960 1.156772e+02
961 1.150160e+02
962 1.140509e+02
963 1.130702e+02
964 1.130703e+02
965 1.120804e+02
966 1.120804e+02
967 1.120804e+02
968 1.120804e+02
969 1.110856e+02
970 1.110856e+02
971 1.110856e+02
972 1.110856e+02
973 1.110856e+02
974 1.110856e+02
975 1.110856e+02
976 1.110856e+02
977 1.100883e+02
978 1.100883e+02
979 1.100883e+02
980 1.100883e+02
981 1.100883e+02
982 1.100883e+02
983 1.100883e+02
984 1.100883e+02
985 1.100883e+02
986 1.100883e+02
987 1.100883e+02
988 1.100883e+02
989 1.100883e+02
990 1.100883e+02
991 1.100883e+02
992 1.100883e+02
993 1.090896e+02
994 1.090896e+02
995 1.090896e+02
996 1.090896e+02
997 1.090896e+02
998 1.090896e+02
999 1.090896e+02
1000 1.090896e+02
1001 1.090896e+02
1002 1.090896e+02
1003 1.090896e+02
1004 1.090896e+02
1005 1.090896e+02
1006 1.090896e+02
1007 1.090896e+02
1008 1.090896e+02
1009 1.090896e+02
1010 1.090896e+02
1011 1.090896e+02
1012 1.090896e+02
1013 1.090896e+02
1014 1.090896e+02
1015 1.090896e+02
1016 1.090896e+02
1017 1.090896e+02
1018 1.090896e+02
1019 1.090896e+02
1020 1.090896e+02
1021 1.090896e+02
1022 1.090896e+02
1023 1.090896e+02
1024 1.090896e+02
1025 1.090896e+02
1026 1.090896e+02
1027 1.090896e+02
1028 1.090896e+02
1029 1.090896e+02
1030 1.090896e+02
1031 1.090896e+02
1032 1.090896e+02
1033 1.090896e+02
1034 1.090896e+02
1035 1.090896e+02
1036 1.090896e+02
1037 1.090896e+02
1038 1.090896e+02
1039 1.090896e+02
1040 1.090896e+02
1041 1.090896e+02
1042 1.090896e+02
1043 1.090896e+02
1044 1.090896e+02
1045 1.090896e+02
1046 1.090896e+02
1047 1.090896e+02
1048 1.090896e+02
1049 1.090896e+02
1050 1.090896e+02
1051 1.090896e+02
1052 1.090896e+02
1053 1.090896e+02
1054 1.090896e+02
1055 1.090896e+02
1056 1.100823e+02
1057 1.100823e+02
1058 1.100823e+02
1059 1.100823e+02
1060 1.100823e+02
1061 1.100823e+02
1062 1.100823e+02
1063 1.100823e+02
1064 1.100822e+02
1065 1.100822e+02
1066 1.100822e+02
1067 1.100822e+02
1068 1.100822e+02
1069 1.100822e+02
1070 1.100822e+02
1071 1.100822e+02
1072 1.110678e+02
1073 1.110678e+02
1074 1.110678e+02
1075 1.110678e+02
1076 1.110677e+02
1077 1.110677e+02
1078 1.110676e+02
1079 1.110674e+02
1080 1.120397e+02
1081 1.120397e+02
1082 1.120394e+02
1083 1.120387e+02
1084 1.129868e+02
1085 1.129846e+02
1086 1.138929e+02
1087 1.147436e+02
1088 1.151200e+02
1089 1.151200e+02
1090 1.151200e+02
1091 1.151200e+02
1092 1.151200e+02
1093 1.151200e+02
1094 1.151200e+02
1095 1.151200e+02
1096 1.151199e+02
1097 1.151199e+02
1098 1.151199e+02
1099 1.151199e+02
1100 1.151198e+02
1101 1.151198e+02
1102 1.151196e+02
1103 1.151190e+02
1104 1.160744e+02
1105 1.160744e+02
1106 1.160744e+02
1107 1.160744e+02
1108 1.160740e+02
1109 1.160740e+02
1110 1.160730e+02
1111 1.160712e+02
1112 1.169881e+02
1113 1.169881e+02
1114 1.169851e+02
1115 1.169793e+02
1116 1.178329e+02
1117 1.178169e+02
1118 1.185806e+02
1119 1.192393e+02
1120 1.194122e+02
1121 1.194122e+02
1122 1.194122e+02
1123 1.194122e+02
1124 1.194090e+02
1125 1.194090e+02
1126 1.194030e+02
1127 1.193915e+02
1128 1.201890e+02
1129 1.201889e+02
1130 1.201714e+02
1131 1.201395e+02
1132 1.208142e+02
1133 1.207419e+02
1134 1.212764e+02
1135 1.216862e+02
1136 1.217400e+02
1137 1.217390e+02
1138 1.216760e+02
1139 1.215699e+02
1140 1.220245e+02
1141 1.218266e+02
1142 1.221348e+02
1143 1.223443e+02
1144 1.223566e+02
1145 1.220043e+02
1146 1.221695e+02
1147 1.222721e+02
1148 1.222749e+02
1149 1.223334e+02
1150 1.223343e+02
1151 1.223347e+02
1152 1.223347e+02
1153 1.223347e+02
1154 1.223347e+02
1155 1.223347e+02
1156 1.223347e+02
1157 1.223347e+02
1158 1.223347e+02
1159 1.223347e+02
1160 1.223335e+02
1161 1.223335e+02
1162 1.223335e+02
1163 1.223335e+02
1164 1.223310e+02
1165 1.223310e+02
1166 1.223261e+02
1167 1.223169e+02
1168 1.231338e+02
1169 1.231338e+02
1170 1.231338e+02
1171 1.231338e+02
1172 1.231258e+02
1173 1.231257e+02
1174 1.231105e+02
1175 1.230824e+02
1176 1.237757e+02
1177 1.237753e+02
1178 1.237347e+02
1179 1.236640e+02
1180 1.242030e+02
1181 1.240613e+02
1182 1.244500e+02
1183 1.247264e+02
1184 1.247487e+02
1185 1.247487e+02
1186 1.247485e+02
1187 1.247481e+02
1188 1.247114e+02
1189 1.247102e+02
1190 1.246438e+02
1191 1.245323e+02
1192 1.249761e+02
1193 1.249703e+02
1194 1.248242e+02
1195 1.245984e+02
1196 1.248738e+02
1197 1.245144e+02
1198 1.246747e+02
1199 1.247740e+02
1200 1.247766e+02
1201 1.247460e+02
1202 1.244268e+02
1203 1.239893e+02
1204 1.241039e+02
1205 1.235173e+02
1206 1.235721e+02
1207 1.236030e+02
1208 1.236032e+02
1209 1.228719e+02
1210 1.228929e+02
1211 1.229042e+02
1212 1.229042e+02
1213 1.229101e+02
1214 1.229101e+02
1215 1.229101e+02
1216 1.229101e+02
1217 1.229101e+02
1218 1.229062e+02
1219 1.228989e+02
1220 1.227349e+02
1221 1.227152e+02
1222 1.224540e+02
1223 1.220831e+02
1224 1.222359e+02
1225 1.221745e+02
1226 1.217401e+02
1227 1.211806e+02
1228 1.212442e+02
1229 1.205483e+02
1230 1.205757e+02
1231 1.205907e+02
1232 1.205908e+02
1233 1.204205e+02
1234 1.197655e+02
1235 1.190049e+02
1236 1.190213e+02
1237 1.181698e+02
1238 1.181758e+02
1239 1.181789e+02
1240 1.181789e+02
1241 1.172634e+02
1242 1.172652e+02
1243 1.172662e+02
1244 1.172662e+02
1245 1.172667e+02
1246 1.172667e+02
1247 1.172667e+02
1248 1.172667e+02
1249 1.169081e+02
1250 1.160690e+02
1251 1.151686e+02
1252 1.151713e+02
1253 1.142279e+02
1254 1.142287e+02
1255 1.142292e+02
1256 1.142292e+02
1257 1.132596e+02
1258 1.132598e+02
1259 1.132599e+02
1260 1.132599e+02
1261 1.132600e+02
1262 1.132600e+02
1263 1.132600e+02
1264 1.132600e+02
1265 1.122758e+02
1266 1.122759e+02
1267 1.122759e+02
1268 1.122759e+02
1269 1.122759e+02
1270 1.122759e+02
1271 1.122759e+02
1272 1.122759e+02
1273 1.122759e+02
1274 1.122759e+02
1275 1.122759e+02
1276 1.122759e+02
1277 1.122759e+02
1278 1.122759e+02
1279 1.122759e+02
1280 1.122759e+02
1281 1.122759e+02
1282 1.122759e+02
1283 1.122759e+02
1284 1.122759e+02
1285 1.122759e+02
1286 1.122758e+02
1287 1.122757e+02
1288 1.122521e+02
1289 1.122521e+02
1290 1.122518e+02
1291 1.122513e+02
1292 1.122070e+02
1293 1.122054e+02
1294 1.121262e+02
1295 1.119954e+02
1296 1.124029e+02
1297 1.124029e+02
1298 1.124012e+02
1299 1.123979e+02
1300 1.122869e+02
1301 1.122775e+02
1302 1.120928e+02
1303 1.118161e+02
1304 1.120408e+02
1305 1.120070e+02
1306 1.116727e+02
1307 1.112185e+02
1308 1.113248e+02
1309 1.107225e+02
1310 1.107726e+02
1311 1.108008e+02
1312 1.108010e+02
1313 1.108009e+02
1314 1.107871e+02
1315 1.107615e+02
1316 1.104675e+02
1317 1.104079e+02
1318 1.099792e+02
1319 1.094256e+02
1320 1.094911e+02
1321 1.093455e+02
1322 1.087279e+02
1323 1.079989e+02
1324 1.080202e+02
1325 1.071913e+02
1326 1.071993e+02
1327 1.072035e+02
1328 1.072035e+02
1329 1.068971e+02
1330 1.060965e+02
1331 1.052233e+02
1332 1.052276e+02
1333 1.043011e+02
1334 1.043025e+02
1335 1.043032e+02
1336 1.043032e+02
1337 1.033431e+02
1338 1.033435e+02
1339 1.033437e+02
1340 1.033437e+02
1341 1.033438e+02
1342 1.033438e+02
1343 1.033438e+02
1344 1.033438e+02
1345 1.033419e+02
1346 1.032555e+02
1347 1.031140e+02
1348 1.025033e+02
1349 1.022539e+02
1350 1.015045e+02
1351 1.006692e+02
1352 1.006766e+02
1353 1.002623e+02
1354 9.938924e+01
1355 9.846589e+01
1356 9.846742e+01
1357 9.751022e+01
1358 9.751069e+01
1359 9.751092e+01
1360 9.751092e+01
1361 9.691058e+01
1362 9.596129e+01
1363 9.498977e+01
1364 9.498998e+01
1365 9.400516e+01
1366 9.400522e+01
1367 9.400525e+01
1368 9.400525e+01
1369 9.301310e+01
1370 9.301312e+01
1371 9.301313e+01
1372 9.301313e+01
1373 9.301313e+01
1374 9.301313e+01
1375 9.301313e+01
1376 9.301313e+01
1377 9.225535e+01
1378 9.127212e+01
1379 9.028107e+01
1380 9.028109e+01
1381 8.928573e+01
1382 8.928573e+01
1383 8.928574e+01
1384 8.928574e+01
1385 8.828810e+01
1386 8.828810e+01
1387 8.828810e+01
1388 8.828810e+01
1389 8.828810e+01
1390 8.828810e+01
1391 8.828810e+01
1392 8.828810e+01
1393 8.728929e+01
1394 8.728929e+01
1395 8.728929e+01
1396 8.728929e+01
1397 8.728929e+01
1398 8.728929e+01
1399 8.728929e+01
1400 8.728929e+01
1401 8.728929e+01
1402 8.728929e+01
1403 8.728929e+01
1404 8.728929e+01
1405 8.728929e+01
1406 8.728929e+01
1407 8.728929e+01
1408 8.728929e+01
1409 8.726158e+01
1410 8.695634e+01
1411 8.653442e+01
1412 8.565723e+01
1413 8.508563e+01
1414 8.414515e+01
1415 8.317892e+01
1416 8.317921e+01
1417 8.245968e+01
1418 8.148271e+01
1419 8.049515e+01
1420 8.049519e+01
1421 7.950167e+01
1422 7.950169e+01
1423 7.950169e+01
1424 7.950169e+01
1425 7.866710e+01
1426 7.767457e+01
1427 7.667848e+01
1428 7.667848e+01
1429 7.568048e+01
1430 7.568048e+01
1431 7.568048e+01
1432 7.568048e+01
1433 7.468149e+01
1434 7.468149e+01
1435 7.468149e+01
1436 7.468149e+01
1437 7.468149e+01
1438 7.468149e+01
1439 7.468149e+01
1440 7.468149e+01
1441 7.377225e+01
1442 7.277440e+01
1443 7.177551e+01
1444 7.177551e+01
1445 7.077607e+01
1446 7.077607e+01
1447 7.077607e+01
1448 7.077607e+01
1449 6.977635e+01
1450 6.977635e+01
1451 6.977635e+01
1452 6.977635e+01
1453 6.977635e+01
1454 6.977635e+01
1455 6.977635e+01
1456 6.977635e+01
1457 6.877649e+01
1458 6.877649e+01
1459 6.877649e+01
1460 6.877649e+01
1461 6.877649e+01
1462 6.877649e+01
1463 6.877649e+01
1464 6.877649e+01
1465 6.877649e+01
1466 6.877649e+01
1467 6.877649e+01
1468 6.877649e+01
1469 6.877649e+01
1470 6.877649e+01
1471 6.877649e+01
1472 6.877649e+01
1473 6.782418e+01
1474 6.682476e+01
1475 6.582505e+01
1476 6.582505e+01
1477 6.482520e+01
1478 6.482520e+01
1479 6.482520e+01
1480 6.482520e+01
1481 6.382528e+01
1482 6.382528e+01
1483 6.382528e+01
1484 6.382528e+01
1485 6.382528e+01
1486 6.382528e+01
1487 6.382528e+01
1488 6.382528e+01
1489 6.282531e+01
1490 6.282531e+01
1491 6.282531e+01
1492 6.282531e+01
1493 6.282531e+01
1494 6.282531e+01
1495 6.282531e+01
1496 6.282531e+01
1497 6.282531e+01
1498 6.282531e+01
1499 6.282531e+01
1500 6.282531e+01
1501 6.282531e+01
1502 6.282531e+01
1503 6.282531e+01
1504 6.282531e+01
1505 6.182533e+01
1506 6.182533e+01
1507 6.182533e+01
1508 6.182533e+01
1509 6.182533e+01
1510 6.182533e+01
1511 6.182533e+01
1512 6.182533e+01
1513 6.182533e+01
1514 6.182533e+01
1515 6.182533e+01
1516 6.182533e+01
1517 6.182533e+01
1518 6.182533e+01
1519 6.182533e+01
1520 6.182533e+01
1521 6.182533e+01
1522 6.182533e+01
1523 6.182533e+01
1524 6.182533e+01
1525 6.182533e+01
1526 6.182533e+01
1527 6.182533e+01
1528 6.182533e+01
1529 6.182533e+01
1530 6.182533e+01
1531 6.182533e+01
1532 6.182533e+01
1533 6.182533e+01
1534 6.182533e+01
1535 6.182533e+01
1536 6.182533e+01
1537 6.182533e+01
1538 6.182533e+01
1539 6.182533e+01
1540 6.182161e+01
1541 6.182160e+01
1542 6.181440e+01
1543 6.180083e+01
1544 6.158140e+01
1545 6.158129e+01
1546 6.156075e+01
1547 6.152355e+01
1548 6.117500e+01
1549 6.109253e+01
1550 6.060064e+01
1551 5.998504e+01
1552 6.003143e+01
1553 6.003010e+01
1554 5.995843e+01
1555 5.983899e+01
1556 5.926723e+01
1557 5.904945e+01
1558 5.833389e+01
1559 5.752461e+01
1560 5.753470e+01
1561 5.715782e+01
1562 5.630689e+01
1563 5.539842e+01
1564 5.540061e+01
1565 5.445233e+01
1566 5.445301e+01
1567 5.445336e+01
1568 5.445336e+01
1569 5.443943e+01
1570 5.421727e+01
1571 5.389339e+01
1572 5.307906e+01
1573 5.260737e+01
1574 5.170547e+01
1575 5.076327e+01
1576 5.076413e+01
1577 5.012781e+01
1578 4.916874e+01
1579 4.819145e+01
1580 4.819158e+01
1581 4.720360e+01
1582 4.720363e+01
1583 4.720365e+01
1584 4.720365e+01
1585 4.642642e+01
1586 4.544044e+01
1587 4.444788e+01
1588 4.444789e+01
1589 4.345174e+01
1590 4.345174e+01
1591 4.345174e+01
1592 4.345174e+01
1593 4.245369e+01
1594 4.245369e+01
1595 4.245369e+01
1596 4.245369e+01
1597 4.245369e+01
1598 4.245369e+01
1599 4.245369e+01
1600 4.245369e+01
1601 4.237217e+01
1602 4.188264e+01
1603 4.126929e+01
1604 4.031631e+01
1605 3.957584e+01
1606 3.859530e+01
1607 3.760574e+01
1608 3.760577e+01
1609 3.676214e+01
1610 3.576878e+01
1611 3.477224e+01
1612 3.477225e+01
1613 3.377402e+01
1614 3.377402e+01
1615 3.377402e+01
1616 3.377402e+01
1617 3.286109e+01
1618 3.186307e+01
1619 3.086408e+01
1620 3.086408e+01
1621 2.986460e+01
1622 2.986460e+01
1623 2.986460e+01
1624 2.986460e+01
1625 2.886486e+01
1626 2.886486e+01
1627 2.886486e+01
1628 2.886486e+01
1629 2.886486e+01
1630 2.886486e+01
1631 2.886486e+01
1632 2.886486e+01
1633 2.791101e+01
1634 2.691155e+01
1635 2.591183e+01
1636 2.591183e+01
1637 2.491197e+01
1638 2.491197e+01
1639 2.491197e+01
1640 2.491197e+01
1641 2.391204e+01
1642 2.391204e+01
1643 2.391204e+01
1644 2.391204e+01
1645 2.391204e+01
1646 2.391204e+01
1647 2.391204e+01
1648 2.391204e+01
1649 2.291207e+01
1650 2.291207e+01
1651 2.291207e+01
1652 2.291207e+01
1653 2.291207e+01
1654 2.291207e+01
1655 2.291207e+01
1656 2.291207e+01
1657 2.291207e+01
1658 2.291207e+01
1659 2.291207e+01
1660 2.291207e+01
1661 2.291207e+01
1662 2.291207e+01
1663 2.291207e+01
1664 2.291207e+01
1665 2.265901e+01
1666 2.190597e+01
1667 2.106788e+01
1668 2.007503e+01
1669 1.917100e+01
1670 1.817342e+01
1671 1.717466e+01
1672 1.717466e+01
1673 1.622759e+01
1674 1.522832e+01
1675 1.422871e+01
1676 1.422871e+01
1677 1.322895e+01
1678 1.322895e+01
1679 1.322895e+01
1680 1.322895e+01
1681 1.225694e+01
1682 1.125734e+01
1683 1.025785e+01
1684 1.025785e+01
1685 9.258719e+00
1686 9.258719e+00
1687 9.258719e+00
1688 9.258719e+00
1689 8.260377e+00
1690 8.260377e+00
1691 8.260377e+00
1692 8.260377e+00
1693 8.260377e+00
1694 8.260377e+00
1695 8.260377e+00
1696 8.260377e+00
1697 7.277929e+00
1698 6.284424e+00
1699 5.297279e+00
1700 5.297279e+00
1701 4.322723e+00
1702 4.322723e+00
1703 4.322723e+00
1704 4.322723e+00
1705 3.372701e+00
1706 3.372701e+00
1707 3.372701e+00
1708 3.372701e+00
1709 3.372701e+00
1710 3.372701e+00
1711 3.372701e+00
1712 3.372701e+00
1713 2.469246e+00
1714 2.469246e+00
1715 2.469246e+00
1716 2.469246e+00
1717 2.469246e+00
1718 2.469246e+00
1719 2.469246e+00
1720 2.469246e+00
1721 2.469246e+00
1722 2.469246e+00
1723 2.469246e+00
1724 2.469246e+00
1725 2.469246e+00
1726 2.469246e+00
1727 2.469246e+00
1728 2.469246e+00
1729 1.655790e+00
1730 9.731627e-01
1731 4.825541e-01
1732 4.825541e-01
1733 1.982645e-01
1734 1.982645e-01
1735 1.982645e-01
1736 1.982645e-01
1737 6.986314e-02
1738 6.986314e-02
1739 6.986314e-02
1740 6.986314e-02
1741 6.986314e-02
1742 6.986314e-02
1743 6.986314e-02
1744 6.986314e-02
1745 2.259155e-02
1746 2.259155e-02
1747 2.259155e-02
1748 2.259155e-02
1749 2.259155e-02
1750 2.259155e-02
1751 2.259155e-02
1752 2.259155e-02
1753 2.259155e-02
1754 2.259155e-02
1755 2.259155e-02
1756 2.259155e-02
1757 2.259155e-02
1758 2.259155e-02
1759 2.259155e-02
1760 2.259155e-02
1761 7.054257e-03
1762 7.054257e-03
1763 7.054257e-03
1764 7.054257e-03
1765 7.054257e-03
1766 7.054257e-03
1767 7.054257e-03
1768 7.054257e-03
1769 7.054257e-03
1770 7.054257e-03
1771 7.054257e-03
1772 7.054257e-03
1773 7.054257e-03
1774 7.054257e-03
1775 7.054257e-03
1776 7.054257e-03
1777 7.054257e-03
1778 7.054257e-03
1779 7.054257e-03
1780 7.054257e-03
1781 7.054257e-03
1782 7.054257e-03
1783 7.054257e-03
1784 7.054257e-03
1785 7.054257e-03
1786 7.054257e-03
1787 7.054257e-03
1788 7.054257e-03
1789 7.054257e-03
1790 7.054257e-03
1791 7.054257e-03
1792 7.054257e-03
1793 4.685176e-03
1794 1.740754e-03
1795 5.997908e-04
1796 1.844434e-04
1797 6.037266e-05
1798 1.853562e-05
1799 5.689216e-06
1800 5.692298e-06
1801 1.807765e-06
1802 5.547943e-07
1803 1.702519e-07
1804 1.704813e-07
1805 5.231445e-08
1806 5.237201e-08
1807 5.240079e-08
1808 5.240079e-08
1809 1.636764e-08
1810 5.022637e-09
1811 1.541238e-09
1812 1.556932e-09
1813 4.777532e-10
1814 4.816846e-10
1815 4.836503e-10
1816 4.836503e-10
1817 1.484102e-10
1818 1.493940e-10
1819 1.498858e-10
1820 1.498858e-10
1821 1.501319e-10
1822 1.501319e-10
1823 1.501319e-10
1824 1.501319e-10
1825 4.648686e-11
1826 1.426477e-11
1827 4.377253e-12
1828 5.404555e-12
1829 1.658445e-12
1830 1.915529e-12
1831 2.044093e-12
1832 2.044093e-12
1833 6.272268e-13
1834 6.915302e-13
1835 7.237267e-13
1836 7.237267e-13
1837 7.397139e-13
1838 7.397139e-13
1839 7.397139e-13
1840 7.397139e-13
1841 2.270130e-13
1842 2.430929e-13
1843 2.510866e-13
1844 2.510866e-13
1845 2.550834e-13
1846 2.550834e-13
1847 2.550834e-13
1848 2.550834e-13
1849 2.568597e-13
1850 2.568597e-13
1851 2.568597e-13
1852 2.568597e-13
1853 2.568597e-13
1854 2.568597e-13
1855 2.568597e-13
1856 2.568597e-13
1857 7.914033e-14
1858 2.429537e-14
1859 7.419988e-15
1860 7.314317e-14
1861 2.240599e-14
1862 3.884511e-14
1863 4.706076e-14
1864 4.706076e-14
1865 1.442021e-14
1866 1.853103e-14
1867 2.052943e-14
1868 2.052943e-14
1869 2.141761e-14
1870 2.141761e-14
1871 2.141761e-14
1872 2.141761e-14
1873 6.540622e-15
1874 7.568458e-15
1875 8.012547e-15
1876 8.012547e-15
1877 8.456636e-15
1878 8.456636e-15
1879 8.456636e-15
1880 8.456636e-15
1881 8.456636e-15
1882 8.456636e-15
1883 8.456636e-15
1884 8.456636e-15
1885 8.456636e-15
1886 8.456636e-15
1887 8.456636e-15
1888 8.456636e-15
1889 2.572454e-15
1890 2.829429e-15
1891 3.051474e-15
1892 3.051474e-15
1893 3.051474e-15
1894 3.051474e-15
1895 3.051474e-15
1896 3.051474e-15
1897 3.051474e-15
1898 3.051474e-15
1899 3.051474e-15
1900 3.051474e-15
1901 3.051474e-15
1902 3.051474e-15
1903 3.051474e-15
1904 3.051474e-15
1905 3.051474e-15
1906 3.051474e-15
1907 3.051474e-15
1908 3.051474e-15
1909 3.051474e-15
1910 3.051474e-15
1911 3.051474e-15
1912 3.051474e-15
1913 3.051474e-15
1914 3.051474e-15
1915 3.051474e-15
1916 3.051474e-15
1917 3.051474e-15
1918 3.051474e-15
1919 3.051474e-15
1920 3.051474e-15
1921 9.441918e-16
1922 2.780582e-16
1923 5.601363e-17
1924 4.212194e-15
1925 1.325615e-15
1926 2.364924e-15
1927 2.809013e-15
1928 2.809013e-15
1929 8.106117e-16
1930 1.070472e-15
1931 1.292517e-15
1932 1.292517e-15
1933 1.292517e-15
1934 1.292517e-15
1935 1.292517e-15
1936 1.292517e-15
1937 4.043382e-16
1938 4.693074e-16
1939 4.693074e-16
1940 4.693074e-16
1941 4.693074e-16
1942 4.693074e-16
1943 4.693074e-16
1944 4.693074e-16
1945 4.693074e-16
1946 4.693074e-16
1947 4.693074e-16
1948 4.693074e-16
1949 4.693074e-16
1950 4.693074e-16
1951 4.693074e-16
1952 4.693074e-16
1953 1.362405e-16
1954 1.524833e-16
1955 1.524833e-16
1956 1.524833e-16
1957 1.524833e-16
1958 1.524833e-16
1959 1.524833e-16
1960 1.524833e-16
1961 1.524833e-16
1962 1.524833e-16
1963 1.524833e-16
1964 1.524833e-16
1965 1.524833e-16
1966 1.524833e-16
1967 1.524833e-16
1968 1.524833e-16
1969 1.524833e-16
1970 1.524833e-16
1971 1.524833e-16
1972 1.524833e-16
1973 1.524833e-16
1974 1.524833e-16
1975 1.524833e-16
1976 1.524833e-16
1977 1.524833e-16
1978 1.524833e-16
1979 1.524833e-16
1980 1.524833e-16
1981 1.524833e-16
1982 1.524833e-16
1983 1.524833e-16
1984 1.524833e-16
1985 4.146097e-17
1986 4.552173e-17
1987 4.552173e-17
1988 4.552173e-17
1989 4.552173e-17
1990 4.552173e-17
1991 4.552173e-17
1992 4.552173e-17
1993 4.552173e-17
1994 4.552173e-17
1995 4.552173e-17
1996 4.552173e-17
1997 4.552173e-17
1998 4.552173e-17
1999 4.552173e-17
2000 4.552173e-17
2001 4.552173e-17
2002 4.552173e-17
2003 4.552173e-17
2004 4.552173e-17
2005 4.552173e-17
2006 4.552173e-17
2007 4.552173e-17
2008 4.552173e-17
2009 4.552173e-17
2010 4.552173e-17
2011 4.552173e-17
2012 4.552173e-17
2013 4.552173e-17
2014 4.552173e-17
2015 4.552173e-17
2016 4.552173e-17
2017 4.552173e-17
2018 4.552173e-17
2019 4.552173e-17
2020 4.552173e-17
2021 4.552173e-17
2022 4.552173e-17
2023 4.552173e-17
2024 4.552173e-17
2025 4.552173e-17
2026 4.552173e-17
2027 4.552173e-17
2028 4.552173e-17
2029 4.552173e-17
2030 4.552173e-17
2031 4.552173e-17
2032 4.552173e-17
2033 4.552173e-17
2034 4.552173e-17
2035 4.552173e-17
2036 4.552173e-17
2037 4.552173e-17
2038 4.552173e-17
2039 4.552173e-17
2040 4.552173e-17
2041 4.552173e-17
2042 4.552173e-17
2043 4.552173e-17
2044 4.552173e-17
2045 4.552173e-17
2046 4.552173e-17
2047 4.552173e-17
2048 4.552173e-17

==> figures/results_qsm_RM_n=2048_SNR=0.48.txt <==
index entropy
3.906250e-03 0.000000e+00
7.812500e-03 0.000000e+00
1.171875e-02 0.000000e+00
1.562500e-02 0.000000e+00
1.953125e-02 0.000000e+00
2.343750e-02 0.000000e+00
2.734375e-02 0.000000e+00
3.125000e-02 4.882812e-04
3.515625e-02 4.882812e-04
3.906250e-02 4.882812e-04
4.296875e-02 4.882812e-04
4.687500e-02 9.765624e-04
5.078125e-02 9.765624e-04
5.468750e-02 1.464844e-03
5.859375e-02 1.953125e-03
6.250000e-02 3.904463e-03
6.640625e-02 3.904463e-03
7.031250e-02 3.904463e-03
7.421875e-02 3.904463e-03
7.812500e-02 4.392744e-03
8.203125e-02 4.392744e-03
8.593750e-02 4.881025e-03
8.984375e-02 5.369305e-03
9.375000e-02 7.318876e-03
9.765625e-02 7.318876e-03
1.015625e-01 7.807156e-03
1.054688e-01 8.295434e-03
1.093750e-01 1.024153e-02
1.132813e-01 1.072980e-02
1.171875e-01 1.266916e-02
1.210938e-01 1.459588e-02
1.250000e-01 1.739796e-02
1.289063e-01 1.739796e-02
1.328125e-01 1.739796e-02
1.367188e-01 1.739796e-02
1.406250e-01 1.788624e-02
1.445313e-01 1.788624e-02
1.484375e-01 1.837451e-02
1.523438e-01 1.886279e-02
1.562500e-01 2.080361e-02
1.601563e-01 2.080361e-02
1.640625e-01 2.129187e-02
1.679688e-01 2.178012e-02
1.718750e-01 2.370914e-02
1.757813e-01 2.419729e-02
1.796875e-01 2.610413e-02
1.835938e-01 2.797143e-02
1.875000e-01 3.031720e-02
1.914063e-01 3.031720e-02
1.953125e-01 3.080530e-02
1.992188e-01 3.129324e-02
2.031250e-01 3.317331e-02
2.070313e-01 3.366038e-02
2.109375e-01 3.547748e-02
2.148438e-01 3.719131e-02
2.187500e-01 3.891493e-02
2.226563e-01 3.939600e-02
2.265625e-01 4.102063e-02
2.304688e-01 4.243431e-02
2.343750e-01 4.348847e-02
2.382813e-01 4.448591e-02
2.421875e-01 4.499530e-02
2.460938e-01 4.516450e-02
2.500000e-01 4.519478e-02
2.539063e-01 4.519478e-02
2.578125e-01 4.519478e-02
2.617188e-01 4.519478e-02
2.656250e-01 4.568298e-02
2.695313e-01 4.568298e-02
2.734375e-01 4.617109e-02
2.773438e-01 4.665905e-02
2.812500e-01 4.854118e-02
2.851563e-01 4.854118e-02
2.890625e-01 4.902887e-02
2.929688e-01 4.951597e-02
2.968750e-01 5.133451e-02
3.007813e-01 5.181886e-02
3.046875e-01 5.352808e-02
3.085938e-01 5.506989e-02
3.125000e-01 5.636405e-02
3.164063e-01 5.636405e-02
3.203125e-01 5.684818e-02
3.242188e-01 5.732835e-02
3.281250e-01 5.893353e-02
3.320313e-01 5.939759e-02
3.359375e-01 6.075975e-02
3.398438e-01 6.180354e-02
3.437500e-01 6.236145e-02
3.476563e-01 6.275585e-02
3.515625e-01 6.359171e-02
3.554688e-01 6.398241e-02
3.593750e-01 6.402186e-02
3.632813e-01 6.382598e-02
3.671875e-01 6.359828e-02
3.710938e-01 6.325900e-02
3.750000e-01 6.326044e-02
3.789063e-01 6.326035e-02
3.828125e-01 6.371089e-02
3.867188e-01 6.412867e-02
3.906250e-01 6.510276e-02
3.945313e-01 6.541914e-02
3.984375e-01 6.590528e-02
4.023438e-01 6.591001e-02
4.062500e-01 6.575879e-02
4.101563e-01 6.579634e-02
4.140625e-01 6.554638e-02
4.179688e-01 6.483457e-02
4.218750e-01 6.446460e-02
4.257813e-01 6.331521e-02
4.296875e-01 6.287317e-02
4.335938e-01 6.240932e-02
4.375000e-01 6.240936e-02
4.414063e-01 6.187367e-02
4.453125e-01 6.085083e-02
4.492188e-01 5.950431e-02
4.531250e-01 5.904161e-02
4.570313e-01 5.744655e-02
4.609375e-01 5.696687e-02
4.648438e-01 5.648299e-02
4.687500e-01 5.648300e-02
4.726563e-01 5.472677e-02
4.765625e-01 5.424103e-02
4.804688e-01 5.375404e-02
4.843750e-01 5.375404e-02
4.882813e-01 5.326641e-02
4.921875e-01 5.326641e-02
4.960938e-01 5.326641e-02
5.000000e-01 5.326641e-02
5.039063e-01 5.326641e-02
5.078125e-01 5.326641e-02
5.117188e-01 5.326640e-02
5.156250e-01 5.375110e-02
5.195313e-01 5.375110e-02
5.234375e-01 5.423232e-02
5.273438e-01 5.470689e-02
5.312500e-01 5.621094e-02
5.351563e-01 5.621091e-02
5.390625e-01 5.667697e-02
5.429688e-01 5.712309e-02
5.468750e-01 5.830672e-02
5.507813e-01 5.868604e-02
5.546875e-01 5.944335e-02
5.585938e-01 5.974441e-02
5.625000e-01 5.973375e-02
5.664063e-01 5.973313e-02
5.703125e-01 6.012392e-02
5.742188e-01 6.043735e-02
5.781250e-01 6.091243e-02
5.820313e-01 6.102349e-02
5.859375e-01 6.092605e-02
5.898438e-01 6.035314e-02
5.937500e-01 6.001469e-02
5.976563e-01 5.968552e-02
6.015625e-01 5.888220e-02
6.054688e-01 5.770454e-02
6.093750e-01 5.725912e-02
6.132813e-01 5.577596e-02
6.171875e-01 5.530273e-02
6.210938e-01 5.482222e-02
6.250000e-01 5.482222e-02
6.289063e-01 5.481059e-02
6.328125e-01 5.488421e-02
6.367188e-01 5.470743e-02
6.406250e-01 5.410203e-02
6.445313e-01 5.346243e-02
6.484375e-01 5.234545e-02
6.523438e-01 5.092928e-02
6.562500e-01 5.046084e-02
6.601563e-01 4.915849e-02
6.640625e-01 4.761276e-02
6.679688e-01 4.590100e-02
6.718750e-01 4.541657e-02
6.757813e-01 4.359655e-02
6.796875e-01 4.310942e-02
6.835938e-01 4.262172e-02
6.875000e-01 4.262172e-02
6.914063e-01 4.061485e-02
6.953125e-01 3.881918e-02
6.992188e-01 3.695336e-02
7.031250e-01 3.646557e-02
7.070313e-01 3.455863e-02
7.109375e-01 3.407048e-02
7.148438e-01 3.358227e-02
7.187500e-01 3.358227e-02
7.226563e-01 3.165293e-02
7.265625e-01 3.116469e-02
7.304688e-01 3.067642e-02
7.343750e-01 3.067642e-02
7.382813e-01 3.018815e-02
7.421875e-01 3.018815e-02
7.460938e-01 3.018815e-02
7.500000e-01 3.018815e-02
7.539063e-01 3.006904e-02
7.578125e-01 2.931222e-02
7.617188e-01 2.809311e-02
7.656250e-01 2.658856e-02
7.695313e-01 2.478717e-02
7.734375e-01 2.304866e-02
7.773438e-01 2.121667e-02
7.812500e-01 2.072934e-02
7.851563e-01 1.836219e-02
7.890625e-01 1.649122e-02
7.929688e-01 1.458232e-02
7.968750e-01 1.409417e-02
8.007813e-01 1.216405e-02
8.046875e-01 1.167580e-02
8.085938e-01 1.118753e-02
8.125000e-01 1.118753e-02
8.164063e-01 8.386067e-03
8.203125e-01 6.459446e-03
8.242188e-01 4.520859e-03
8.281250e-01 4.033387e-03
8.320313e-01 2.110704e-03
8.359375e-01 1.646827e-03
8.398438e-01 1.205687e-03
8.437500e-01 1.205687e-03
8.476563e-01 9.680883e-05
8.515625e-01 3.411286e-05
8.554688e-01 1.103103e-05
8.593750e-01 1.103103e-05
8.632813e-01 3.444461e-06
8.671875e-01 3.444461e-06
8.710938e-01 3.444461e-06
8.750000e-01 3.444461e-06
8.789063e-01 2.779442e-09
8.828125e-01 2.558632e-11
8.867188e-01 2.361574e-13
8.906250e-01 7.330657e-14
8.945313e-01 9.980921e-16
8.984375e-01 3.611884e-16
9.023438e-01 1.245524e-16
9.062500e-01 1.254198e-16
9.101563e-01 2.297889e-17
9.140625e-01 1.045782e-17
9.179688e-01 4.129217e-18
9.218750e-01 4.129217e-18
9.257813e-01 1.489978e-18
9.296875e-01 1.489978e-18
9.335938e-01 1.489978e-18
9.375000e-01 1.489978e-18
9.414063e-01 1.371588e-18
9.453125e-01 6.311116e-19
9.492188e-01 2.291540e-19
9.531250e-01 2.291540e-19
9.570313e-01 7.445472e-20
9.609375e-01 7.445472e-20
9.648438e-01 7.445472e-20
9.687500e-01 7.445472e-20
9.726563e-01 2.222741e-20
9.765625e-01 2.222741e-20
9.804688e-01 2.222741e-20
9.843750e-01 2.222741e-20
9.882813e-01 2.222741e-20
9.921875e-01 2.222741e-20
9.960938e-01 2.222741e-20
1.000000e+00 2.222741e-20


==> figures/results_qsm_RM_n=2097152_SNR=0.48.txt <==
index entropy
9.765625e-04 0.000000e+00
1.953125e-03 6.198883e-06
3.906250e-03 4.386902e-05
5.859375e-03 8.153915e-05
7.812500e-03 2.241135e-04
9.765625e-03 2.617836e-04
1.171875e-02 4.043579e-04
1.367188e-02 5.469322e-04
1.562500e-02 9.255409e-04
1.757813e-02 9.632111e-04
1.953125e-02 1.105785e-03
2.148438e-02 1.248360e-03
2.343750e-02 1.626968e-03
2.539063e-02 1.769543e-03
2.734375e-02 2.148151e-03
2.929688e-02 2.526760e-03
3.125000e-02 3.283024e-03
3.320313e-02 3.320694e-03
3.515625e-02 3.463268e-03
3.710938e-02 3.605843e-03
3.906250e-02 3.984451e-03
4.101563e-02 4.127026e-03
4.296875e-02 4.505634e-03
4.492188e-02 4.884243e-03
4.687500e-02 5.640507e-03
4.882813e-02 5.783081e-03
5.078125e-02 6.161690e-03
5.273438e-02 6.540298e-03
5.468750e-02 7.296562e-03
5.664063e-02 7.675171e-03
5.859375e-02 8.431434e-03
6.054688e-02 9.187698e-03
6.250000e-02 1.038277e-02
6.445313e-02 1.042044e-02
6.640625e-02 1.056302e-02
6.835938e-02 1.070559e-02
7.031250e-02 1.108420e-02
7.226563e-02 1.122678e-02
7.421875e-02 1.160538e-02
7.617188e-02 1.198399e-02
7.812500e-02 1.274026e-02
8.007813e-02 1.288283e-02
8.203125e-02 1.326144e-02
8.398438e-02 1.364005e-02
8.593750e-02 1.439631e-02
8.789063e-02 1.477492e-02
8.984375e-02 1.553118e-02
9.179688e-02 1.628744e-02
9.375000e-02 1.748076e-02
9.570313e-02 1.762333e-02
9.765625e-02 1.800194e-02
9.960938e-02 1.838055e-02
1.015625e-01 1.913681e-02
1.035156e-01 1.951542e-02
1.054688e-01 2.027168e-02
1.074219e-01 2.102794e-02
1.093750e-01 2.221778e-02
1.113281e-01 2.259639e-02
1.132813e-01 2.335264e-02
1.152344e-01 2.410888e-02
1.171875e-01 2.529201e-02
1.191406e-01 2.604818e-02
1.210938e-01 2.721875e-02
1.230469e-01 2.836708e-02
1.250000e-01 2.937440e-02
1.269531e-01 2.941207e-02
1.289063e-01 2.955465e-02
1.308594e-01 2.969722e-02
1.328125e-01 3.007583e-02
1.347656e-01 3.021840e-02
1.367188e-01 3.059701e-02
1.386719e-01 3.097562e-02
1.406250e-01 3.173188e-02
1.425781e-01 3.187446e-02
1.445313e-01 3.225307e-02
1.464844e-01 3.263167e-02
1.484375e-01 3.338793e-02
1.503906e-01 3.376654e-02
1.523438e-01 3.452280e-02
1.542969e-01 3.527904e-02
1.562500e-01 3.646363e-02
1.582031e-01 3.660620e-02
1.601563e-01 3.698481e-02
1.621094e-01 3.736342e-02
1.640625e-01 3.811966e-02
1.660156e-01 3.849827e-02
1.679688e-01 3.925450e-02
1.699219e-01 4.001069e-02
1.718750e-01 4.118354e-02
1.738281e-01 4.156215e-02
1.757813e-01 4.231828e-02
1.777344e-01 4.307427e-02
1.796875e-01 4.422514e-02
1.816406e-01 4.498046e-02
1.835938e-01 4.609249e-02
1.855469e-01 4.714227e-02
1.875000e-01 4.779193e-02
1.894531e-01 4.793451e-02
1.914063e-01 4.831311e-02
1.933594e-01 4.869172e-02
1.953125e-01 4.944781e-02
1.972656e-01 4.982642e-02
1.992188e-01 5.058234e-02
2.011719e-01 5.133792e-02
2.031250e-01 5.246244e-02
2.050781e-01 5.284105e-02
2.070313e-01 5.359611e-02
2.089844e-01 5.435001e-02
2.109375e-01 5.541328e-02
2.128906e-01 5.616222e-02
2.148438e-01 5.712723e-02
2.167969e-01 5.795678e-02
2.187500e-01 5.820461e-02
2.207031e-01 5.858321e-02
2.226563e-01 5.933227e-02
2.246094e-01 6.007474e-02
2.265625e-01 6.095705e-02
2.285156e-01 6.167609e-02
2.304688e-01 6.237094e-02
2.324219e-01 6.285282e-02
2.343750e-01 6.277888e-02
2.363281e-01 6.341831e-02
2.382813e-01 6.377663e-02
2.402344e-01 6.389086e-02
2.421875e-01 6.363974e-02
2.441406e-01 6.348582e-02
2.460938e-01 6.316259e-02
2.480469e-01 6.281416e-02
2.500000e-01 6.267170e-02
2.519531e-01 6.270937e-02
2.539063e-01 6.285194e-02
2.558594e-01 6.299452e-02
2.578125e-01 6.337313e-02
2.597656e-01 6.351570e-02
2.617188e-01 6.389431e-02
2.636719e-01 6.427292e-02
2.656250e-01 6.502910e-02
2.675781e-01 6.517168e-02
2.695313e-01 6.555028e-02
2.714844e-01 6.592889e-02
2.734375e-01 6.668499e-02
2.753906e-01 6.706360e-02
2.773438e-01 6.781954e-02
2.792969e-01 6.857516e-02
2.812500e-01 6.970171e-02
2.832031e-01 6.984428e-02
2.851563e-01 7.022289e-02
2.871094e-01 7.060150e-02
2.890625e-01 7.135717e-02
2.910156e-01 7.173578e-02
2.929688e-01 7.249086e-02
2.949219e-01 7.324481e-02
2.968750e-01 7.430947e-02
2.988281e-01 7.468808e-02
3.007813e-01 7.544042e-02
3.027344e-01 7.618907e-02
3.046875e-01 7.714975e-02
3.066406e-01 7.788437e-02
3.085938e-01 7.869173e-02
3.105469e-01 7.931144e-02
3.125000e-01 7.933966e-02
3.144531e-01 7.948224e-02
3.164063e-01 7.986085e-02
3.183594e-01 8.023945e-02
3.203125e-01 8.099157e-02
3.222656e-01 8.137017e-02
3.242188e-01 8.211834e-02
3.261719e-01 8.285912e-02
3.281250e-01 8.372367e-02
3.300781e-01 8.410220e-02
3.320313e-01 8.483434e-02
3.339844e-01 8.554594e-02
3.359375e-01 8.619673e-02
3.378906e-01 8.684723e-02
3.398438e-01 8.724084e-02
3.417969e-01 8.739091e-02
3.437500e-01 8.715249e-02
3.457031e-01 8.752997e-02
3.476563e-01 8.819354e-02
3.496094e-01 8.879013e-02
3.515625e-01 8.902975e-02
3.535156e-01 8.947370e-02
3.554688e-01 8.942084e-02
3.574219e-01 8.915686e-02
3.593750e-01 8.881393e-02
3.613281e-01 8.897928e-02
3.632813e-01 8.861845e-02
3.652344e-01 8.811420e-02
3.671875e-01 8.774429e-02
3.691406e-01 8.713427e-02
3.710938e-01 8.675850e-02
3.730469e-01 8.638134e-02
3.750000e-01 8.623877e-02
3.769531e-01 8.638134e-02
3.789063e-01 8.675986e-02
3.808594e-01 8.713829e-02
3.828125e-01 8.785702e-02
3.847656e-01 8.823499e-02
3.867188e-01 8.892144e-02
3.886719e-01 8.955509e-02
3.906250e-01 8.989583e-02
3.925781e-01 9.027066e-02
3.945313e-01 9.085891e-02
3.964844e-01 9.133986e-02
3.984375e-01 9.134544e-02
4.003906e-01 9.161599e-02
4.023438e-01 9.135057e-02
4.042969e-01 9.091699e-02
4.062500e-01 9.055294e-02
4.082031e-01 9.090557e-02
4.101563e-01 9.123728e-02
4.121094e-01 9.137252e-02
4.140625e-01 9.098773e-02
4.160156e-01 9.083520e-02
4.179688e-01 9.027628e-02
4.199219e-01 8.963661e-02
4.218750e-01 8.925979e-02
4.238281e-01 8.878420e-02
4.257813e-01 8.811068e-02
4.277344e-01 8.740041e-02
4.296875e-01 8.702208e-02
4.316406e-01 8.629019e-02
4.335938e-01 8.591166e-02
4.355469e-01 8.553309e-02
4.375000e-01 8.539051e-02
4.394531e-01 8.563499e-02
4.414063e-01 8.550174e-02
4.433594e-01 8.512461e-02
4.453125e-01 8.447920e-02
4.472656e-01 8.384204e-02
4.492188e-01 8.313291e-02
4.511719e-01 8.240216e-02
4.531250e-01 8.202363e-02
4.550781e-01 8.116856e-02
4.570313e-01 8.042872e-02
4.589844e-01 7.968106e-02
4.609375e-01 7.930246e-02
4.628906e-01 7.855060e-02
4.648438e-01 7.817200e-02
4.667969e-01 7.779339e-02
4.687500e-01 7.765081e-02
4.707031e-01 7.664597e-02
4.726563e-01 7.589467e-02
4.746094e-01 7.514095e-02
4.765625e-01 7.476235e-02
4.785156e-01 7.400737e-02
4.804688e-01 7.362876e-02
4.824219e-01 7.325015e-02
4.843750e-01 7.310758e-02
4.863281e-01 7.235197e-02
4.882813e-01 7.197336e-02
4.902344e-01 7.159475e-02
4.921875e-01 7.145217e-02
4.941406e-01 7.107357e-02
4.960938e-01 7.093099e-02
4.980469e-01 7.078842e-02
5.000000e-01 7.075075e-02
5.019531e-01 7.078842e-02
5.039063e-01 7.093099e-02
5.058594e-01 7.107357e-02
5.078125e-01 7.145217e-02
5.097656e-01 7.159475e-02
5.117188e-01 7.197336e-02
5.136719e-01 7.235196e-02
5.156250e-01 7.310465e-02
5.175781e-01 7.324722e-02
5.195313e-01 7.362583e-02
5.214844e-01 7.400443e-02
5.234375e-01 7.475364e-02
5.253906e-01 7.513223e-02
5.273438e-01 7.587482e-02
5.292969e-01 7.660529e-02
5.312500e-01 7.737903e-02
5.332031e-01 7.752161e-02
5.351563e-01 7.790018e-02
5.371094e-01 7.827873e-02
5.390625e-01 7.901285e-02
5.410156e-01 7.939123e-02
5.429688e-01 8.010559e-02
5.449219e-01 8.078611e-02
5.468750e-01 8.128948e-02
5.488281e-01 8.166657e-02
5.507813e-01 8.231546e-02
5.527344e-01 8.288880e-02
5.546875e-01 8.307312e-02
5.566406e-01 8.348019e-02
5.585938e-01 8.337457e-02
5.605469e-01 8.306691e-02
5.625000e-01 8.271752e-02
5.644531e-01 8.286010e-02
5.664063e-01 8.323809e-02
5.683594e-01 8.361549e-02
5.703125e-01 8.427553e-02
5.722656e-01 8.465023e-02
5.742188e-01 8.523565e-02
5.761719e-01 8.571243e-02
5.781250e-01 8.571111e-02
5.800781e-01 8.607152e-02
5.820313e-01 8.646894e-02
5.839844e-01 8.668721e-02
5.859375e-01 8.637192e-02
5.878906e-01 8.631168e-02
5.898438e-01 8.579939e-02
5.917969e-01 8.519017e-02
5.937500e-01 8.481444e-02
5.957031e-01 8.510757e-02
5.976563e-01 8.513215e-02
5.996094e-01 8.491613e-02
6.015625e-01 8.432919e-02
6.035156e-01 8.383105e-02
6.054688e-01 8.315181e-02
6.074219e-01 8.243820e-02
6.093750e-01 8.205983e-02
6.113281e-01 8.130483e-02
6.132813e-01 8.057686e-02
6.152344e-01 7.983563e-02
6.171875e-01 7.945705e-02
6.191406e-01 7.870855e-02
6.210938e-01 7.832995e-02
6.230469e-01 7.795135e-02
6.250000e-01 7.780877e-02
6.269531e-01 7.795133e-02
6.289063e-01 7.831834e-02
6.308594e-01 7.867496e-02
6.328125e-01 7.903873e-02
6.347656e-01 7.936077e-02
6.367188e-01 7.950880e-02
6.386719e-01 7.942741e-02
6.406250e-01 7.890377e-02
6.425781e-01 7.911965e-02
6.445313e-01 7.891111e-02
6.464844e-01 7.846114e-02
6.484375e-01 7.779443e-02
6.503906e-01 7.709781e-02
6.523438e-01 7.637848e-02
6.542969e-01 7.564203e-02
6.562500e-01 7.526347e-02
6.582031e-01 7.523183e-02
6.601563e-01 7.460808e-02
6.621094e-01 7.379753e-02
6.640625e-01 7.306253e-02
6.660156e-01 7.209969e-02
6.679688e-01 7.135089e-02
6.699219e-01 7.059848e-02
6.718750e-01 7.021987e-02
6.738281e-01 6.915391e-02
6.757813e-01 6.839992e-02
6.777344e-01 6.764481e-02
6.796875e-01 6.726620e-02
6.816406e-01 6.651052e-02
6.835938e-01 6.613191e-02
6.855469e-01 6.575330e-02
6.875000e-01 6.561073e-02
6.894531e-01 6.519264e-02
6.914063e-01 6.425077e-02
6.933594e-01 6.320827e-02
6.953125e-01 6.245518e-02
6.972656e-01 6.134469e-02
6.992188e-01 6.058940e-02
7.011719e-01 5.983363e-02
7.031250e-01 5.945503e-02
7.050781e-01 5.830410e-02
7.070313e-01 5.754811e-02
7.089844e-01 5.679198e-02
7.109375e-01 5.641337e-02
7.128906e-01 5.565718e-02
7.148438e-01 5.527857e-02
7.167969e-01 5.489996e-02
7.187500e-01 5.475739e-02
7.207031e-01 5.358425e-02
7.226563e-01 5.282806e-02
7.246094e-01 5.207183e-02
7.265625e-01 5.169323e-02
7.285156e-01 5.093698e-02
7.304688e-01 5.055837e-02
7.324219e-01 5.017976e-02
7.343750e-01 5.003719e-02
7.363281e-01 4.928093e-02
7.382813e-01 4.890232e-02
7.402344e-01 4.852372e-02
7.421875e-01 4.838114e-02
7.441406e-01 4.800253e-02
7.460938e-01 4.785996e-02
7.480469e-01 4.771738e-02
7.500000e-01 4.767971e-02
7.519531e-01 4.782047e-02
7.539063e-01 4.808186e-02
7.558594e-01 4.826214e-02
7.578125e-01 4.797196e-02
7.597656e-01 4.797758e-02
7.617188e-01 4.739981e-02
7.636719e-01 4.662592e-02
7.656250e-01 4.589544e-02
7.675781e-01 4.560320e-02
7.695313e-01 4.474100e-02
7.714844e-01 4.375295e-02
7.734375e-01 4.300259e-02
7.753906e-01 4.192505e-02
7.773438e-01 4.117066e-02
7.792969e-01 4.041536e-02
7.812500e-01 4.003675e-02
7.832031e-01 3.937191e-02
7.851563e-01 3.831646e-02
7.871094e-01 3.720093e-02
7.890625e-01 3.644553e-02
7.910156e-01 3.529268e-02
7.929688e-01 3.453666e-02
7.949219e-01 3.378053e-02
7.968750e-01 3.340192e-02
7.988281e-01 3.222801e-02
8.007813e-01 3.147181e-02
8.027344e-01 3.071558e-02
8.046875e-01 3.033697e-02
8.066406e-01 2.958072e-02
8.085938e-01 2.920212e-02
8.105469e-01 2.882351e-02
8.125000e-01 2.868093e-02
8.144531e-01 2.767442e-02
8.164063e-01 2.652623e-02
8.183594e-01 2.535576e-02
8.203125e-01 2.459958e-02
8.222656e-01 2.341649e-02
8.242188e-01 2.266026e-02
8.261719e-01 2.190400e-02
8.281250e-01 2.152539e-02
8.300781e-01 2.033558e-02
8.320313e-01 1.957932e-02
8.339844e-01 1.882306e-02
8.359375e-01 1.844445e-02
8.378906e-01 1.768819e-02
8.398438e-01 1.730958e-02
8.417969e-01 1.693097e-02
8.437500e-01 1.678840e-02
8.457031e-01 1.559510e-02
8.476563e-01 1.483884e-02
8.496094e-01 1.408257e-02
8.515625e-01 1.370396e-02
8.535156e-01 1.294770e-02
8.554688e-01 1.256909e-02
8.574219e-01 1.219048e-02
8.593750e-01 1.204791e-02
8.613281e-01 1.129165e-02
8.632813e-01 1.091304e-02
8.652344e-01 1.053443e-02
8.671875e-01 1.039185e-02
8.691406e-01 1.001325e-02
8.710938e-01 9.870671e-03
8.730469e-01 9.728096e-03
8.750000e-01 9.690426e-03
8.769531e-01 8.438630e-03
8.789063e-01 7.256329e-03
8.808594e-01 6.067074e-03
8.828125e-01 5.310817e-03
8.847656e-01 4.117846e-03
8.867188e-01 3.361584e-03
8.886719e-01 2.605322e-03
8.906250e-01 2.226713e-03
8.925781e-01 1.031819e-03
8.945313e-01 2.755559e-04
8.964844e-01 0.000000e+00
8.984375e-01 0.000000e+00
9.003906e-01 0.000000e+00
9.023438e-01 0.000000e+00
9.042969e-01 0.000000e+00
9.062500e-01 0.000000e+00
9.082031e-01 1.272547e-236
9.101563e-01 1.272547e-236
9.121094e-01 1.272547e-236
9.140625e-01 1.272547e-236
9.160156e-01 1.272547e-236
9.179688e-01 1.272547e-236
9.199219e-01 1.272547e-236
9.218750e-01 1.272547e-236
9.238281e-01 1.272547e-236
9.257813e-01 1.272547e-236
9.277344e-01 1.272547e-236
9.296875e-01 1.272547e-236
9.316406e-01 1.272547e-236
9.335938e-01 1.272547e-236
9.355469e-01 1.272547e-236
9.375000e-01 1.272547e-236
9.394531e-01 1.272547e-236
9.414063e-01 1.272547e-236
9.433594e-01 1.272547e-236
9.453125e-01 1.272547e-236
9.472656e-01 1.272547e-236
9.492188e-01 1.272547e-236
9.511719e-01 1.272547e-236
9.531250e-01 1.272547e-236
9.550781e-01 1.272547e-236
9.570313e-01 1.272547e-236
9.589844e-01 1.272547e-236
9.609375e-01 1.272547e-236
9.628906e-01 1.272547e-236
9.648438e-01 1.272547e-236
9.667969e-01 1.272547e-236
9.687500e-01 1.272547e-236
9.707031e-01 1.272547e-236
9.726563e-01 1.272547e-236
9.746094e-01 1.272547e-236
9.765625e-01 1.272547e-236
9.785156e-01 1.272547e-236
9.804688e-01 1.272547e-236
9.824219e-01 1.272547e-236
9.843750e-01 1.272547e-236
9.863281e-01 1.272547e-236
9.882813e-01 1.272547e-236
9.902344e-01 1.272547e-236
9.921875e-01 1.272547e-236
9.941406e-01 1.272547e-236
9.960938e-01 1.272547e-236
9.980469e-01 1.272547e-236
1.000000e+00 1.272547e-236


==> figures/results_qsm_RM_n=2147483648_SNR=0.48.txt <==
index entropy
3.906250e-03 1.819134e-04
7.812500e-03 5.921470e-04
1.171875e-02 1.002381e-03
1.562500e-02 1.793148e-03
1.953125e-02 2.203382e-03
2.343750e-02 2.994149e-03
2.734375e-02 3.784916e-03
3.125000e-02 5.108431e-03
3.515625e-02 5.518665e-03
3.906250e-02 6.309432e-03
4.296875e-02 7.100199e-03
4.687500e-02 8.423714e-03
5.078125e-02 9.214481e-03
5.468750e-02 1.053800e-02
5.859375e-02 1.186151e-02
6.250000e-02 1.381285e-02
6.640625e-02 1.422308e-02
7.031250e-02 1.501385e-02
7.421875e-02 1.580462e-02
7.812500e-02 1.712813e-02
8.203125e-02 1.791890e-02
8.593750e-02 1.924241e-02
8.984375e-02 2.056593e-02
9.375000e-02 2.251550e-02
9.765625e-02 2.330627e-02
1.015625e-01 2.462978e-02
1.054688e-01 2.595329e-02
1.093750e-01 2.789939e-02
1.132813e-01 2.922289e-02
1.171875e-01 3.116227e-02
1.210938e-01 3.308900e-02
1.250000e-01 3.505602e-02
1.289063e-01 3.546625e-02
1.328125e-01 3.625702e-02
1.367188e-01 3.704778e-02
1.406250e-01 3.837130e-02
1.445313e-01 3.916206e-02
1.484375e-01 4.048557e-02
1.523438e-01 4.180908e-02
1.562500e-01 4.374991e-02
1.601563e-01 4.454068e-02
1.640625e-01 4.586417e-02
1.679688e-01 4.718765e-02
1.718750e-01 4.911669e-02
1.757813e-01 5.044007e-02
1.796875e-01 5.234694e-02
1.835938e-01 5.421428e-02
1.875000e-01 5.572508e-02
1.914063e-01 5.651585e-02
1.953125e-01 5.783919e-02
1.992188e-01 5.916236e-02
2.031250e-01 6.104246e-02
2.070313e-01 6.236477e-02
2.109375e-01 6.418194e-02
2.148438e-01 6.589589e-02
2.187500e-01 6.678463e-02
2.226563e-01 6.810093e-02
2.265625e-01 6.972571e-02
2.304688e-01 7.113960e-02
2.343750e-01 7.135890e-02
2.382813e-01 7.235665e-02
2.421875e-01 7.203111e-02
2.460938e-01 7.136532e-02
2.500000e-01 7.060485e-02
2.539063e-01 7.101508e-02
2.578125e-01 7.180585e-02
2.617188e-01 7.259662e-02
2.656250e-01 7.392005e-02
2.695313e-01 7.471082e-02
2.734375e-01 7.603417e-02
2.773438e-01 7.735736e-02
2.812500e-01 7.923953e-02
2.851563e-01 8.003029e-02
2.890625e-01 8.135321e-02
2.929688e-01 8.267555e-02
2.968750e-01 8.449416e-02
3.007813e-01 8.581374e-02
3.046875e-01 8.752308e-02
3.085938e-01 8.906506e-02
3.125000e-01 8.952435e-02
3.164063e-01 9.031511e-02
3.203125e-01 9.163448e-02
3.242188e-01 9.294989e-02
3.281250e-01 9.455522e-02
3.320313e-01 9.585454e-02
3.359375e-01 9.721693e-02
3.398438e-01 9.826103e-02
3.437500e-01 9.798404e-02
3.476563e-01 9.921374e-02
3.515625e-01 1.000499e-01
3.554688e-01 1.004410e-01
3.593750e-01 9.964548e-02
3.632813e-01 9.945000e-02
3.671875e-01 9.838720e-02
3.710938e-01 9.721277e-02
3.750000e-01 9.642345e-02
3.789063e-01 9.721413e-02
3.828125e-01 9.849992e-02
3.867188e-01 9.975299e-02
3.906250e-01 1.007274e-01
3.945313e-01 1.018791e-01
3.984375e-01 1.023656e-01
4.023438e-01 1.023708e-01
4.062500e-01 1.013845e-01
4.101563e-01 1.022575e-01
4.140625e-01 1.020079e-01
4.179688e-01 1.012965e-01
4.218750e-01 1.000913e-01
4.257813e-01 9.894223e-02
4.296875e-01 9.766499e-02
4.335938e-01 9.636592e-02
4.375000e-01 9.557519e-02
4.414063e-01 9.587506e-02
4.453125e-01 9.485252e-02
4.492188e-01 9.350623e-02
4.531250e-01 9.220831e-02
4.570313e-01 9.061340e-02
4.609375e-01 8.929850e-02
4.648438e-01 8.797939e-02
4.687500e-01 8.718862e-02
4.726563e-01 8.543248e-02
4.765625e-01 8.411151e-02
4.804688e-01 8.278929e-02
4.843750e-01 8.199852e-02
4.882813e-01 8.067566e-02
4.921875e-01 7.988489e-02
4.960938e-01 7.909412e-02
5.000000e-01 7.868389e-02
5.039063e-01 7.909412e-02
5.078125e-01 7.988489e-02
5.117188e-01 8.067566e-02
5.156250e-01 8.199559e-02
5.195313e-01 8.278635e-02
5.234375e-01 8.410281e-02
5.273438e-01 8.541263e-02
5.312500e-01 8.691684e-02
5.351563e-01 8.770758e-02
5.390625e-01 8.900889e-02
5.429688e-01 9.029027e-02
5.468750e-01 9.147416e-02
5.507813e-01 9.268878e-02
5.546875e-01 9.344644e-02
5.585938e-01 9.374789e-02
5.625000e-01 9.290220e-02
5.664063e-01 9.369235e-02
5.703125e-01 9.491843e-02
5.742188e-01 9.606720e-02
5.781250e-01 9.654266e-02
5.820313e-01 9.748913e-02
5.859375e-01 9.739210e-02
5.898438e-01 9.681958e-02
5.937500e-01 9.564598e-02
5.976563e-01 9.615234e-02
6.015625e-01 9.534938e-02
6.054688e-01 9.417200e-02
6.093750e-01 9.289137e-02
6.132813e-01 9.140840e-02
6.171875e-01 9.009995e-02
6.210938e-01 8.878421e-02
6.250000e-01 8.799345e-02
6.289063e-01 8.877260e-02
6.328125e-01 8.968163e-02
6.367188e-01 9.034035e-02
6.406250e-01 8.973531e-02
6.445313e-01 8.993130e-02
6.484375e-01 8.881462e-02
6.523438e-01 8.739866e-02
6.562500e-01 8.609501e-02
6.601563e-01 8.562826e-02
6.640625e-01 8.408271e-02
6.679688e-01 8.237107e-02
6.718750e-01 8.105141e-02
6.757813e-01 7.923146e-02
6.796875e-01 7.790910e-02
6.835938e-01 7.658617e-02
6.875000e-01 7.579540e-02
6.914063e-01 7.462408e-02
6.953125e-01 7.282850e-02
6.992188e-01 7.096272e-02
7.031250e-01 6.963970e-02
7.070313e-01 6.773278e-02
7.109375e-01 6.640940e-02
7.148438e-01 6.508596e-02
7.187500e-01 6.429519e-02
7.226563e-01 6.236586e-02
7.265625e-01 6.104239e-02
7.304688e-01 5.971889e-02
7.343750e-01 5.892812e-02
7.382813e-01 5.760462e-02
7.421875e-01 5.681385e-02
7.460938e-01 5.602308e-02
7.500000e-01 5.561285e-02
7.539063e-01 5.628458e-02
7.578125e-01 5.636332e-02
7.617188e-01 5.597981e-02
7.656250e-01 5.447544e-02
7.695313e-01 5.350964e-02
7.734375e-01 5.177123e-02
7.773438e-01 4.993931e-02
7.812500e-01 4.861675e-02
7.851563e-01 4.708510e-02
7.890625e-01 4.521418e-02
7.929688e-01 4.330531e-02
7.968750e-01 4.198192e-02
8.007813e-01 4.005181e-02
8.046875e-01 3.872833e-02
8.085938e-01 3.740483e-02
8.125000e-01 3.661407e-02
8.164063e-01 3.464801e-02
8.203125e-01 3.272136e-02
8.242188e-01 3.078203e-02
8.281250e-01 2.945853e-02
8.320313e-01 2.751245e-02
8.359375e-01 2.618894e-02
8.398438e-01 2.486543e-02
8.437500e-01 2.407466e-02
8.476563e-01 2.212510e-02
8.515625e-01 2.080159e-02
8.554688e-01 1.947807e-02
8.593750e-01 1.868730e-02
8.632813e-01 1.736379e-02
8.671875e-01 1.657302e-02
8.710938e-01 1.578225e-02
8.750000e-01 1.537202e-02
8.789063e-01 1.312657e-02
8.828125e-01 1.118105e-02
8.867188e-01 9.231821e-03
8.906250e-01 7.908307e-03
8.945313e-01 5.957150e-03
8.984375e-01 4.633636e-03
9.023438e-01 3.310121e-03
9.062500e-01 2.519354e-03
9.101563e-01 5.672188e-04
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257813e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414063e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570313e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726563e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882813e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/results_qsm_RM_n=32768_SNR=0.48.txt <==
index entropy
3.906250e-03 0.000000e+00
7.812500e-03 3.051758e-05
1.171875e-02 6.103516e-05
1.562500e-02 3.051758e-04
1.953125e-02 3.356934e-04
2.343750e-02 5.798340e-04
2.734375e-02 8.239746e-04
3.125000e-02 1.708984e-03
3.515625e-02 1.739502e-03
3.906250e-02 1.983643e-03
4.296875e-02 2.227783e-03
4.687500e-02 3.112793e-03
5.078125e-02 3.356934e-03
5.468750e-02 4.241943e-03
5.859375e-02 5.126953e-03
6.250000e-02 7.078293e-03
6.640625e-02 7.108810e-03
7.031250e-02 7.352951e-03
7.421875e-02 7.597091e-03
7.812500e-02 8.482101e-03
8.203125e-02 8.726242e-03
8.593750e-02 9.611251e-03
8.984375e-02 1.049626e-02
9.375000e-02 1.244583e-02
9.765625e-02 1.268997e-02
1.015625e-01 1.357498e-02
1.054688e-01 1.445999e-02
1.093750e-01 1.640609e-02
1.132813e-01 1.729109e-02
1.171875e-01 1.923046e-02
1.210938e-01 2.115721e-02
1.250000e-01 2.356282e-02
1.289063e-01 2.359334e-02
1.328125e-01 2.383748e-02
1.367188e-01 2.408162e-02
1.406250e-01 2.496663e-02
1.445313e-01 2.521077e-02
1.484375e-01 2.609578e-02
1.523438e-01 2.698078e-02
1.562500e-01 2.892161e-02
1.601563e-01 2.916575e-02
1.640625e-01 3.005074e-02
1.679688e-01 3.093571e-02
1.718750e-01 3.286476e-02
1.757813e-01 3.374964e-02
1.796875e-01 3.565652e-02
1.835938e-01 3.752389e-02
1.875000e-01 3.947334e-02
1.914063e-01 3.971748e-02
1.953125e-01 4.060232e-02
1.992188e-01 4.148699e-02
2.031250e-01 4.336711e-02
2.070313e-01 4.425092e-02
2.109375e-01 4.606812e-02
2.148438e-01 4.778214e-02
2.187500e-01 4.910957e-02
2.226563e-01 4.998738e-02
2.265625e-01 5.161224e-02
2.304688e-01 5.302625e-02
2.343750e-01 5.368426e-02
2.382813e-01 5.468218e-02
2.421875e-01 5.479533e-02
2.460938e-01 5.456817e-02
2.500000e-01 5.435434e-02
2.539063e-01 5.438486e-02
2.578125e-01 5.462900e-02
2.617188e-01 5.487314e-02
2.656250e-01 5.575807e-02
2.695313e-01 5.600221e-02
2.734375e-01 5.688705e-02
2.773438e-01 5.777174e-02
2.812500e-01 5.965393e-02
2.851563e-01 5.989807e-02
2.890625e-01 6.078248e-02
2.929688e-01 6.166632e-02
2.968750e-01 6.348496e-02
3.007813e-01 6.436604e-02
3.046875e-01 6.607544e-02
3.085938e-01 6.761752e-02
3.125000e-01 6.851552e-02
3.164063e-01 6.875966e-02
3.203125e-01 6.964052e-02
3.242188e-01 7.051743e-02
3.281250e-01 7.212285e-02
3.320313e-01 7.298367e-02
3.359375e-01 7.434619e-02
3.398438e-01 7.539047e-02
3.437500e-01 7.555217e-02
3.476563e-01 7.634340e-02
3.515625e-01 7.717980e-02
3.554688e-01 7.757111e-02
3.593750e-01 7.721420e-02
3.632813e-01 7.701893e-02
3.671875e-01 7.639472e-02
3.710938e-01 7.565884e-02
3.750000e-01 7.541615e-02
3.789063e-01 7.566020e-02
3.828125e-01 7.650750e-02
3.867188e-01 7.732209e-02
3.906250e-01 7.829666e-02
3.945313e-01 7.900993e-02
3.984375e-01 7.949668e-02
4.023438e-01 7.950204e-02
4.062500e-01 7.895436e-02
4.101563e-01 7.938896e-02
4.140625e-01 7.913963e-02
4.179688e-01 7.842839e-02
4.218750e-01 7.766181e-02
4.257813e-01 7.651285e-02
4.296875e-01 7.567413e-02
4.335938e-01 7.481358e-02
4.375000e-01 7.456948e-02
4.414063e-01 7.443102e-02
4.453125e-01 7.340865e-02
4.492188e-01 7.206249e-02
4.531250e-01 7.120309e-02
4.570313e-01 6.960826e-02
4.609375e-01 6.873186e-02
4.648438e-01 6.785126e-02
4.687500e-01 6.760712e-02
4.726563e-01 6.585103e-02
4.765625e-01 6.496857e-02
4.804688e-01 6.408485e-02
4.843750e-01 6.384071e-02
4.882813e-01 6.295635e-02
4.921875e-01 6.271221e-02
4.960938e-01 6.246807e-02
5.000000e-01 6.243755e-02
5.039063e-01 6.246807e-02
5.078125e-01 6.271221e-02
5.117188e-01 6.295635e-02
5.156250e-01 6.383778e-02
5.195313e-01 6.408191e-02
5.234375e-01 6.495987e-02
5.273438e-01 6.583119e-02
5.312500e-01 6.733550e-02
5.351563e-01 6.757960e-02
5.390625e-01 6.844242e-02
5.429688e-01 6.928531e-02
5.468750e-01 7.046934e-02
5.507813e-01 7.124551e-02
5.546875e-01 7.200335e-02
5.585938e-01 7.230502e-02
5.625000e-01 7.189796e-02
5.664063e-01 7.214148e-02
5.703125e-01 7.292909e-02
5.742188e-01 7.363941e-02
5.781250e-01 7.411508e-02
5.820313e-01 7.462315e-02
5.859375e-01 7.452636e-02
5.898438e-01 7.395404e-02
5.937500e-01 7.321900e-02
5.976563e-01 7.328702e-02
6.015625e-01 7.248426e-02
6.054688e-01 7.130704e-02
6.093750e-01 7.046494e-02
6.132813e-01 6.898207e-02
6.171875e-01 6.811213e-02
6.210938e-01 6.723490e-02
6.250000e-01 6.699077e-02
6.289063e-01 6.722329e-02
6.328125e-01 6.769392e-02
6.367188e-01 6.791428e-02
6.406250e-01 6.730945e-02
6.445313e-01 6.706713e-02
6.484375e-01 6.595062e-02
6.523438e-01 6.453479e-02
6.562500e-01 6.366965e-02
6.601563e-01 6.276461e-02
6.640625e-01 6.121916e-02
6.679688e-01 5.950759e-02
6.718750e-01 5.862643e-02
6.757813e-01 5.680652e-02
6.796875e-01 5.592267e-02
6.835938e-01 5.503824e-02
6.875000e-01 5.479410e-02
6.914063e-01 5.318445e-02
6.953125e-01 5.138892e-02
6.992188e-01 4.952316e-02
7.031250e-01 4.863865e-02
7.070313e-01 4.673174e-02
7.109375e-01 4.584687e-02
7.148438e-01 4.496193e-02
7.187500e-01 4.471779e-02
7.226563e-01 4.278847e-02
7.265625e-01 4.190350e-02
7.304688e-01 4.101851e-02
7.343750e-01 4.077437e-02
7.382813e-01 3.988937e-02
7.421875e-01 3.964523e-02
7.460938e-01 3.940108e-02
7.500000e-01 3.937057e-02
7.539063e-01 3.949571e-02
7.578125e-01 3.913613e-02
7.617188e-01 3.831432e-02
7.656250e-01 3.681006e-02
7.695313e-01 3.540595e-02
7.734375e-01 3.366760e-02
7.773438e-01 3.183571e-02
7.812500e-01 3.095166e-02
7.851563e-01 2.898167e-02
7.890625e-01 2.711076e-02
7.929688e-01 2.520191e-02
7.968750e-01 2.431703e-02
8.007813e-01 2.238693e-02
8.046875e-01 2.150195e-02
8.085938e-01 2.061696e-02
8.125000e-01 2.037282e-02
8.164063e-01 1.796835e-02
8.203125e-01 1.604171e-02
8.242188e-01 1.410239e-02
8.281250e-01 1.321739e-02
8.320313e-01 1.127132e-02
8.359375e-01 1.038631e-02
8.398438e-01 9.501306e-03
8.437500e-01 9.257165e-03
8.476563e-01 7.307605e-03
8.515625e-01 6.422596e-03
8.554688e-01 5.537587e-03
8.593750e-01 5.293446e-03
8.632813e-01 4.408437e-03
8.671875e-01 4.164296e-03
8.710938e-01 3.920155e-03
8.750000e-01 3.889638e-03
8.789063e-01 1.205737e-03
8.828125e-01 2.095329e-17
8.867188e-01 1.634981e-21
8.906250e-01 1.634981e-21
8.945313e-01 1.634981e-21
8.984375e-01 1.634981e-21
9.023438e-01 1.634981e-21
9.062500e-01 1.634981e-21
9.101563e-01 1.634981e-21
9.140625e-01 1.634981e-21
9.179688e-01 1.634981e-21
9.218750e-01 1.634981e-21
9.257813e-01 1.634981e-21
9.296875e-01 1.634981e-21
9.335938e-01 1.634981e-21
9.375000e-01 1.634981e-21
9.414063e-01 1.634981e-21
9.453125e-01 1.634981e-21
9.492188e-01 1.634981e-21
9.531250e-01 1.634981e-21
9.570313e-01 1.634981e-21
9.609375e-01 1.634981e-21
9.648438e-01 1.634981e-21
9.687500e-01 1.634981e-21
9.726563e-01 1.634981e-21
9.765625e-01 1.634981e-21
9.804688e-01 1.634981e-21
9.843750e-01 1.634981e-21
9.882813e-01 1.634981e-21
9.921875e-01 1.634981e-21
9.960938e-01 1.634981e-21
1.000000e+00 1.634981e-21


==> figures/results_qsm_RM_n=33554432_SNR=0.48.txt <==
index entropy
3.906250e-03 9.578466e-05
7.812500e-03 3.759861e-04
1.171875e-02 6.561875e-04
1.562500e-02 1.305223e-03
1.953125e-02 1.585424e-03
2.343750e-02 2.234459e-03
2.734375e-02 2.883494e-03
3.125000e-02 4.112124e-03
3.515625e-02 4.392326e-03
3.906250e-02 5.041361e-03
4.296875e-02 5.690396e-03
4.687500e-02 6.919026e-03
5.078125e-02 7.568061e-03
5.468750e-02 8.796692e-03
5.859375e-02 1.002532e-02
6.250000e-02 1.197666e-02
6.640625e-02 1.225686e-02
7.031250e-02 1.290590e-02
7.421875e-02 1.355493e-02
7.812500e-02 1.478356e-02
8.203125e-02 1.543260e-02
8.593750e-02 1.666123e-02
8.984375e-02 1.788986e-02
9.375000e-02 1.983943e-02
9.765625e-02 2.048847e-02
1.015625e-01 2.171709e-02
1.054688e-01 2.294572e-02
1.093750e-01 2.489182e-02
1.132813e-01 2.612044e-02
1.171875e-01 2.805981e-02
1.210938e-01 2.998655e-02
1.250000e-01 3.204844e-02
1.289063e-01 3.232865e-02
1.328125e-01 3.297768e-02
1.367188e-01 3.362672e-02
1.406250e-01 3.485534e-02
1.445313e-01 3.550438e-02
1.484375e-01 3.673301e-02
1.523438e-01 3.796163e-02
1.562500e-01 3.990246e-02
1.601563e-01 4.055149e-02
1.640625e-01 4.178010e-02
1.679688e-01 4.300870e-02
1.718750e-01 4.493774e-02
1.757813e-01 4.616623e-02
1.796875e-01 4.807310e-02
1.835938e-01 4.994044e-02
1.875000e-01 5.154613e-02
1.914063e-01 5.219516e-02
1.953125e-01 5.342362e-02
1.992188e-01 5.465191e-02
2.031250e-01 5.653201e-02
2.070313e-01 5.775944e-02
2.109375e-01 5.957660e-02
2.148438e-01 6.129055e-02
2.187500e-01 6.227417e-02
2.226563e-01 6.349560e-02
2.265625e-01 6.512037e-02
2.304688e-01 6.653427e-02
2.343750e-01 6.684845e-02
2.382813e-01 6.784619e-02
2.421875e-01 6.761554e-02
2.460938e-01 6.704463e-02
2.500000e-01 6.642590e-02
2.539063e-01 6.670610e-02
2.578125e-01 6.735513e-02
2.617188e-01 6.800417e-02
2.656250e-01 6.923272e-02
2.695313e-01 6.988175e-02
2.734375e-01 7.111022e-02
2.773438e-01 7.233852e-02
2.812500e-01 7.422069e-02
2.851563e-01 7.486973e-02
2.890625e-01 7.609776e-02
2.929688e-01 7.732521e-02
2.968750e-01 7.914382e-02
3.007813e-01 8.036852e-02
3.046875e-01 8.207786e-02
3.085938e-01 8.361984e-02
3.125000e-01 8.417401e-02
3.164063e-01 8.482305e-02
3.203125e-01 8.604753e-02
3.242188e-01 8.726805e-02
3.281250e-01 8.887339e-02
3.320313e-01 9.007782e-02
3.359375e-01 9.144021e-02
3.398438e-01 9.248431e-02
3.437500e-01 9.230221e-02
3.476563e-01 9.343702e-02
3.515625e-01 9.427323e-02
3.554688e-01 9.466432e-02
3.593750e-01 9.396365e-02
3.632813e-01 9.376816e-02
3.671875e-01 9.280025e-02
3.710938e-01 9.172070e-02
3.750000e-01 9.107312e-02
3.789063e-01 9.172206e-02
3.828125e-01 9.291297e-02
3.867188e-01 9.407115e-02
3.906250e-01 9.504555e-02
3.945313e-01 9.610238e-02
3.984375e-01 9.658891e-02
4.023438e-01 9.659405e-02
4.062500e-01 9.570265e-02
4.101563e-01 9.648075e-02
4.140625e-01 9.623120e-02
4.179688e-01 9.551975e-02
4.218750e-01 9.440951e-02
4.257813e-01 9.326039e-02
4.296875e-01 9.207803e-02
4.335938e-01 9.087385e-02
4.375000e-01 9.022486e-02
4.414063e-01 9.042984e-02
4.453125e-01 8.940730e-02
4.492188e-01 8.806101e-02
4.531250e-01 8.685798e-02
4.570313e-01 8.526306e-02
4.609375e-01 8.404305e-02
4.648438e-01 8.281882e-02
4.687500e-01 8.216979e-02
4.726563e-01 8.041365e-02
4.765625e-01 7.918756e-02
4.804688e-01 7.796022e-02
4.843750e-01 7.731119e-02
4.882813e-01 7.608321e-02
4.921875e-01 7.543417e-02
4.960938e-01 7.478514e-02
5.000000e-01 7.450494e-02
5.039063e-01 7.478514e-02
5.078125e-01 7.543417e-02
5.117188e-01 7.608321e-02
5.156250e-01 7.730825e-02
5.195313e-01 7.795729e-02
5.234375e-01 7.917886e-02
5.273438e-01 8.039379e-02
5.312500e-01 8.189801e-02
5.351563e-01 8.254701e-02
5.390625e-01 8.375344e-02
5.429688e-01 8.493993e-02
5.468750e-01 8.612382e-02
5.507813e-01 8.724357e-02
5.546875e-01 8.800122e-02
5.585938e-01 8.830267e-02
5.625000e-01 8.755187e-02
5.664063e-01 8.820029e-02
5.703125e-01 8.933148e-02
5.742188e-01 9.038536e-02
5.781250e-01 9.086082e-02
5.820313e-01 9.171241e-02
5.859375e-01 9.161538e-02
5.898438e-01 9.104286e-02
5.937500e-01 8.996414e-02
5.976563e-01 9.037562e-02
6.015625e-01 8.957266e-02
6.054688e-01 8.839528e-02
6.093750e-01 8.720954e-02
6.132813e-01 8.572656e-02
6.171875e-01 8.451300e-02
6.210938e-01 8.329214e-02
6.250000e-01 8.264311e-02
6.289063e-01 8.328053e-02
6.328125e-01 8.409468e-02
6.367188e-01 8.465851e-02
6.406250e-01 8.405348e-02
6.445313e-01 8.415458e-02
6.484375e-01 8.303790e-02
6.523438e-01 8.162195e-02
6.562500e-01 8.041317e-02
6.601563e-01 7.985154e-02
6.640625e-01 7.830599e-02
6.679688e-01 7.659435e-02
6.718750e-01 7.536957e-02
6.757813e-01 7.354963e-02
6.796875e-01 7.232215e-02
6.835938e-01 7.109410e-02
6.875000e-01 7.044507e-02
6.914063e-01 6.917886e-02
6.953125e-01 6.738328e-02
6.992188e-01 6.551750e-02
7.031250e-01 6.428936e-02
7.070313e-01 6.238245e-02
7.109375e-01 6.115395e-02
7.148438e-01 5.992539e-02
7.187500e-01 5.927636e-02
7.226563e-01 5.734703e-02
7.265625e-01 5.611844e-02
7.304688e-01 5.488982e-02
7.343750e-01 5.424079e-02
7.382813e-01 5.301217e-02
7.421875e-01 5.236313e-02
7.460938e-01 5.171410e-02
7.500000e-01 5.143390e-02
7.539063e-01 5.196389e-02
7.578125e-01 5.194775e-02
7.617188e-01 5.146936e-02
7.656250e-01 4.996499e-02
7.695313e-01 4.890430e-02
7.734375e-01 4.716590e-02
7.773438e-01 4.533397e-02
7.812500e-01 4.410630e-02
7.851563e-01 4.247977e-02
7.890625e-01 4.060884e-02
7.929688e-01 3.869997e-02
7.968750e-01 3.747147e-02
8.007813e-01 3.554136e-02
8.046875e-01 3.431276e-02
8.085938e-01 3.308415e-02
8.125000e-01 3.243511e-02
8.164063e-01 3.037417e-02
8.203125e-01 2.844752e-02
8.242188e-01 2.650819e-02
8.281250e-01 2.527957e-02
8.320313e-01 2.333350e-02
8.359375e-01 2.210487e-02
8.398438e-01 2.087624e-02
8.437500e-01 2.022721e-02
8.476563e-01 1.827765e-02
8.515625e-01 1.704902e-02
8.554688e-01 1.582039e-02
8.593750e-01 1.517135e-02
8.632813e-01 1.394272e-02
8.671875e-01 1.329369e-02
8.710938e-01 1.264465e-02
8.750000e-01 1.236445e-02
8.789063e-01 1.002411e-02
8.828125e-01 8.078600e-03
8.867188e-01 6.129367e-03
8.906250e-01 4.900737e-03
8.945313e-01 2.949580e-03
8.984375e-01 1.720950e-03
9.023438e-01 4.923193e-04
9.062500e-01 0.000000e+00
9.101563e-01 0.000000e+00
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257813e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414063e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570313e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726563e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882813e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/results_qsm_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 9.990990e-01
33 9.990990e-01
34 9.990990e-01
35 9.990990e-01
36 9.990990e-01
37 9.990990e-01
38 9.990990e-01
39 9.990990e-01
40 9.990989e-01
41 9.990989e-01
42 9.990989e-01
43 9.990989e-01
44 9.990988e-01
45 9.990988e-01
46 9.990986e-01
47 9.990982e-01
48 1.997306e+00
49 1.997306e+00
50 1.997306e+00
51 1.997306e+00
52 1.997306e+00
53 1.997306e+00
54 1.997305e+00
55 1.997302e+00
56 2.993759e+00
57 2.993759e+00
58 2.993754e+00
59 2.993743e+00
60 3.986812e+00
61 3.986771e+00
62 4.973491e+00
63 5.948973e+00
64 6.660325e+00
65 6.660325e+00
66 6.660325e+00
67 6.660325e+00
68 6.660325e+00
69 6.660325e+00
70 6.660325e+00
71 6.660325e+00
72 6.660324e+00
73 6.660324e+00
74 6.660324e+00
75 6.660324e+00
76 6.660321e+00
77 6.660321e+00
78 6.660317e+00
79 6.660307e+00
80 7.654108e+00
81 7.654108e+00
82 7.654108e+00
83 7.654108e+00
84 7.654099e+00
85 7.654099e+00
86 7.654081e+00
87 7.654044e+00
88 8.641919e+00
89 8.641919e+00
90 8.641850e+00
91 8.641714e+00
92 9.618482e+00
93 9.618013e+00
94 1.057513e+01
95 1.150072e+01
96 1.202955e+01
97 1.202955e+01
98 1.202955e+01
99 1.202955e+01
100 1.202947e+01
101 1.202947e+01
102 1.202930e+01
103 1.202895e+01
104 1.299238e+01
105 1.299238e+01
106 1.299178e+01
107 1.299060e+01
108 1.392302e+01
109 1.391936e+01
110 1.480196e+01
111 1.561575e+01
112 1.593891e+01
113 1.593891e+01
114 1.593530e+01
115 1.592838e+01
116 1.676897e+01
117 1.675028e+01
118 1.749553e+01
119 1.813218e+01
120 1.828995e+01
121 1.823105e+01
122 1.880455e+01
123 1.925310e+01
124 1.931936e+01
125 1.963020e+01
126 1.965905e+01
127 1.967478e+01
128 1.967484e+01
129 1.967484e+01
130 1.967484e+01
131 1.967484e+01
132 1.967484e+01
133 1.967484e+01
134 1.967484e+01
135 1.967484e+01
136 1.967480e+01
137 1.967480e+01
138 1.967480e+01
139 1.967480e+01
140 1.967472e+01
141 1.967472e+01
142 1.967456e+01
143 1.967424e+01
144 2.063866e+01
145 2.063866e+01
146 2.063866e+01
147 2.063866e+01
148 2.063837e+01
149 2.063837e+01
150 2.063778e+01
151 2.063662e+01
152 2.156971e+01
153 2.156971e+01
154 2.156774e+01
155 2.156393e+01
156 2.244430e+01
157 2.243344e+01
158 2.323593e+01
159 2.394285e+01
160 2.415319e+01
161 2.415319e+01
162 2.415319e+01
163 2.415319e+01
164 2.415111e+01
165 2.415111e+01
166 2.414705e+01
167 2.413928e+01
168 2.497080e+01
169 2.497077e+01
170 2.495865e+01
171 2.493621e+01
172 2.565903e+01
173 2.560576e+01
174 2.619742e+01
175 2.666446e+01
176 2.673734e+01
177 2.673678e+01
178 2.669008e+01
179 2.660953e+01
180 2.712245e+01
181 2.696449e+01
182 2.732757e+01
183 2.758208e+01
184 2.760073e+01
185 2.730084e+01
186 2.750548e+01
187 2.763609e+01
188 2.764066e+01
189 2.771653e+01
190 2.771802e+01
191 2.771879e+01
192 2.771879e+01
193 2.771879e+01
194 2.771874e+01
195 2.771865e+01
196 2.769975e+01
197 2.769944e+01
198 2.766427e+01
199 2.760243e+01
200 2.816694e+01
201 2.816506e+01
202 2.808023e+01
203 2.794105e+01
204 2.833408e+01
205 2.808790e+01
206 2.834174e+01
207 2.850887e+01
208 2.851650e+01
209 2.850349e+01
210 2.828838e+01
211 2.797320e+01
212 2.816557e+01
213 2.770330e+01
214 2.780576e+01
215 2.786637e+01
216 2.786732e+01
217 2.723928e+01
218 2.728234e+01
219 2.730630e+01
220 2.730645e+01
221 2.731915e+01
222 2.731919e+01
223 2.731921e+01
224 2.731921e+01
225 2.725156e+01
226 2.679901e+01
227 2.622156e+01
228 2.627921e+01
229 2.556814e+01
230 2.559271e+01
231 2.560602e+01
232 2.560607e+01
233 2.478271e+01
234 2.479129e+01
235 2.479578e+01
236 2.479579e+01
237 2.479809e+01
238 2.479809e+01
239 2.479809e+01
240 2.479809e+01
241 2.389741e+01
242 2.390001e+01
243 2.390134e+01
244 2.390134e+01
245 2.390201e+01
246 2.390201e+01
247 2.390201e+01
248 2.390201e+01
249 2.390235e+01
250 2.390235e+01
251 2.390235e+01
252 2.390235e+01
253 2.390235e+01
254 2.390235e+01
255 2.390235e+01
256 2.390235e+01
257 2.390235e+01
258 2.390235e+01
259 2.390235e+01
260 2.390235e+01
261 2.390235e+01
262 2.390235e+01
263 2.390235e+01
264 2.390055e+01
265 2.390055e+01
266 2.390055e+01
267 2.390055e+01
268 2.389701e+01
269 2.389699e+01
270 2.389012e+01
271 2.387715e+01
272 2.466231e+01
273 2.466231e+01
274 2.466229e+01
275 2.466226e+01
276 2.465112e+01
277 2.465101e+01
278 2.462991e+01
279 2.459175e+01
280 2.523922e+01
281 2.523847e+01
282 2.518431e+01
283 2.509194e+01
284 2.557645e+01
285 2.539968e+01
286 2.573557e+01
287 2.596751e+01
288 2.598279e+01
289 2.598279e+01
290 2.598249e+01
291 2.598188e+01
292 2.593333e+01
293 2.593138e+01
294 2.584509e+01
295 2.570373e+01
296 2.609314e+01
297 2.608404e+01
298 2.590236e+01
299 2.562954e+01
300 2.585772e+01
301 2.544269e+01
302 2.556926e+01
303 2.564565e+01
304 2.564717e+01
305 2.560416e+01
306 2.523243e+01
307 2.473768e+01
308 2.482566e+01
309 2.418615e+01
310 2.422627e+01
311 2.424851e+01
312 2.424863e+01
313 2.347691e+01
314 2.349168e+01
315 2.349953e+01
316 2.349955e+01
317 2.350360e+01
318 2.350361e+01
319 2.350361e+01
320 2.350361e+01
321 2.350360e+01
322 2.349779e+01
323 2.348677e+01
324 2.328780e+01
325 2.325938e+01
326 2.295062e+01
327 2.252472e+01
328 2.264540e+01
329 2.256331e+01
330 2.207237e+01
331 2.145766e+01
332 2.150431e+01
333 2.076275e+01
334 2.078203e+01
335 2.079238e+01
336 2.079241e+01
337 2.058449e+01
338 1.988044e+01
339 1.908022e+01
340 1.909134e+01
341 1.821251e+01
342 1.821642e+01
343 1.821844e+01
344 1.821844e+01
345 1.728627e+01
346 1.728747e+01
347 1.728807e+01
348 1.728807e+01
349 1.728838e+01
350 1.728838e+01
351 1.728838e+01
352 1.728838e+01
353 1.688299e+01
354 1.601498e+01
355 1.509499e+01
356 1.509666e+01
357 1.414147e+01
358 1.414199e+01
359 1.414225e+01
360 1.414225e+01
361 1.316613e+01
362 1.316628e+01
363 1.316635e+01
364 1.316635e+01
365 1.316638e+01
366 1.316638e+01
367 1.316638e+01
368 1.316638e+01
369 1.217880e+01
370 1.217884e+01
371 1.217886e+01
372 1.217886e+01
373 1.217887e+01
374 1.217887e+01
375 1.217887e+01
376 1.217887e+01
377 1.217888e+01
378 1.217888e+01
379 1.217888e+01
380 1.217888e+01
381 1.217888e+01
382 1.217888e+01
383 1.217888e+01
384 1.217888e+01
385 1.217797e+01
386 1.211879e+01
387 1.201855e+01
388 1.148565e+01
389 1.129671e+01
390 1.061650e+01
391 9.835613e+00
392 9.849078e+00
393 9.508489e+00
394 8.682750e+00
395 7.793081e+00
396 7.796176e+00
397 6.862257e+00
398 6.863244e+00
399 6.863746e+00
400 6.863746e+00
401 6.336523e+00
402 5.421302e+00
403 4.485857e+00
404 4.486312e+00
405 3.552755e+00
406 3.552887e+00
407 3.552953e+00
408 3.552953e+00
409 2.649060e+00
410 2.649095e+00
411 2.649113e+00
412 2.649113e+00
413 2.649122e+00
414 2.649122e+00
415 2.649122e+00
416 2.649122e+00
417 2.054563e+00
418 1.314474e+00
419 7.247417e-01
420 7.247890e-01
421 3.327015e-01
422 3.327144e-01
423 3.327208e-01
424 3.327208e-01
425 1.275125e-01
426 1.275158e-01
427 1.275175e-01
428 1.275175e-01
429 1.275183e-01
430 1.275183e-01
431 1.275183e-01
432 1.275183e-01
433 4.307972e-02
434 4.308058e-02
435 4.308101e-02
436 4.308101e-02
437 4.308122e-02
438 4.308122e-02
439 4.308122e-02
440 4.308122e-02
441 4.308133e-02
442 4.308133e-02
443 4.308133e-02
444 4.308133e-02
445 4.308133e-02
446 4.308133e-02
447 4.308133e-02
448 4.308133e-02
449 1.855706e-02
450 5.873373e-03
451 1.826601e-03
452 1.830517e-03
453 5.650688e-04
454 5.660926e-04
455 5.666048e-04
456 5.666048e-04
457 1.743432e-04
458 1.746050e-04
459 1.747360e-04
460 1.747360e-04
461 1.748015e-04
462 1.748015e-04
463 1.748015e-04
464 1.748015e-04
465 5.370801e-05
466 5.377424e-05
467 5.380735e-05
468 5.380735e-05
469 5.382391e-05
470 5.382391e-05
471 5.382391e-05
472 5.382391e-05
473 5.383219e-05
474 5.383219e-05
475 5.383219e-05
476 5.383219e-05
477 5.383219e-05
478 5.383219e-05
479 5.383219e-05
480 5.383219e-05
481 1.652889e-05
482 1.654554e-05
483 1.655386e-05
484 1.655386e-05
485 1.655803e-05
486 1.655803e-05
487 1.655803e-05
488 1.655803e-05
489 1.656011e-05
490 1.656011e-05
491 1.656011e-05
492 1.656011e-05
493 1.656011e-05
494 1.656011e-05
495 1.656011e-05
496 1.656011e-05
497 1.656115e-05
498 1.656115e-05
499 1.656115e-05
500 1.656115e-05
501 1.656115e-05
502 1.656115e-05
503 1.656115e-05
504 1.656115e-05
505 1.656115e-05
506 1.656115e-05
507 1.656115e-05
508 1.656115e-05
509 1.656115e-05
510 1.656115e-05
511 1.656115e-05
512 1.656115e-05


==> figures/results_qsm_RM_n=512_SNR=0.48.txt <==
index entropy
3.906250e-03 0.000000e+00
7.812500e-03 0.000000e+00
1.171875e-02 0.000000e+00
1.562500e-02 0.000000e+00
1.953125e-02 0.000000e+00
2.343750e-02 0.000000e+00
2.734375e-02 0.000000e+00
3.125000e-02 0.000000e+00
3.515625e-02 0.000000e+00
3.906250e-02 0.000000e+00
4.296875e-02 0.000000e+00
4.687500e-02 0.000000e+00
5.078125e-02 0.000000e+00
5.468750e-02 0.000000e+00
5.859375e-02 0.000000e+00
6.250000e-02 1.951365e-03
6.640625e-02 1.951365e-03
7.031250e-02 1.951365e-03
7.421875e-02 1.951365e-03
7.812500e-02 1.951365e-03
8.203125e-02 1.951365e-03
8.593750e-02 1.951365e-03
8.984375e-02 1.951364e-03
9.375000e-02 3.900989e-03
9.765625e-02 3.900989e-03
1.015625e-01 3.900988e-03
1.054688e-01 3.900986e-03
1.093750e-01 5.847186e-03
1.132813e-01 5.847175e-03
1.171875e-01 7.786743e-03
1.210938e-01 9.713849e-03
1.250000e-01 1.300845e-02
1.289063e-01 1.300845e-02
1.328125e-01 1.300845e-02
1.367188e-01 1.300845e-02
1.406250e-01 1.300844e-02
1.445313e-01 1.300844e-02
1.484375e-01 1.300844e-02
1.523438e-01 1.300843e-02
1.562500e-01 1.494943e-02
1.601563e-01 1.494943e-02
1.640625e-01 1.494941e-02
1.679688e-01 1.494938e-02
1.718750e-01 1.687875e-02
1.757813e-01 1.687861e-02
1.796875e-01 1.878610e-02
1.835938e-01 2.065455e-02
1.875000e-01 2.349522e-02
1.914063e-01 2.349522e-02
1.953125e-01 2.349505e-02
1.992188e-01 2.349472e-02
2.031250e-01 2.537575e-02
2.070313e-01 2.537457e-02
2.109375e-01 2.719340e-02
2.148438e-01 2.891008e-02
2.187500e-01 3.113068e-02
2.226563e-01 3.112363e-02
2.265625e-01 3.275189e-02
2.304688e-01 3.417096e-02
2.343750e-01 3.572256e-02
2.382813e-01 3.672763e-02
2.421875e-01 3.773313e-02
2.460938e-01 3.839657e-02
2.500000e-01 3.842743e-02
2.539063e-01 3.842743e-02
2.578125e-01 3.842743e-02
2.617188e-01 3.842743e-02
2.656250e-01 3.842735e-02
2.695313e-01 3.842735e-02
2.734375e-01 3.842719e-02
2.773438e-01 3.842687e-02
2.812500e-01 4.030989e-02
2.851563e-01 4.030989e-02
2.890625e-01 4.030931e-02
2.929688e-01 4.030816e-02
2.968750e-01 4.212833e-02
3.007813e-01 4.212449e-02
3.046875e-01 4.383652e-02
3.085938e-01 4.538267e-02
3.125000e-01 4.717420e-02
3.164063e-01 4.717420e-02
3.203125e-01 4.717014e-02
3.242188e-01 4.716220e-02
3.281250e-01 4.877110e-02
3.320313e-01 4.874737e-02
3.359375e-01 5.011530e-02
3.398438e-01 5.116683e-02
3.437500e-01 5.222137e-02
3.476563e-01 5.212906e-02
3.515625e-01 5.297353e-02
3.554688e-01 5.337415e-02
3.593750e-01 5.390768e-02
3.632813e-01 5.372164e-02
3.671875e-01 5.398566e-02
3.710938e-01 5.413676e-02
3.750000e-01 5.413825e-02
3.789063e-01 5.413817e-02
3.828125e-01 5.410108e-02
3.867188e-01 5.403177e-02
3.906250e-01 5.501355e-02
3.945313e-01 5.484420e-02
3.984375e-01 5.534001e-02
4.023438e-01 5.535496e-02
4.062500e-01 5.569630e-02
4.101563e-01 5.525074e-02
4.140625e-01 5.501088e-02
4.179688e-01 5.430813e-02
4.218750e-01 5.442836e-02
4.257813e-01 5.328583e-02
4.296875e-01 5.333291e-02
4.335938e-01 5.335780e-02
4.375000e-01 5.335784e-02
4.414063e-01 5.234182e-02
4.453125e-01 5.132658e-02
4.492188e-01 4.998577e-02
4.531250e-01 5.001185e-02
4.570313e-01 4.842049e-02
4.609375e-01 4.842928e-02
4.648438e-01 4.843378e-02
4.687500e-01 4.843378e-02
4.726563e-01 4.667970e-02
4.765625e-01 4.668230e-02
4.804688e-01 4.668362e-02
4.843750e-01 4.668362e-02
4.882813e-01 4.668429e-02
4.921875e-01 4.668429e-02
4.960938e-01 4.668429e-02
5.000000e-01 4.668429e-02
5.039063e-01 4.668429e-02
5.078125e-01 4.668429e-02
5.117188e-01 4.668428e-02
5.156250e-01 4.668077e-02
5.195313e-01 4.668077e-02
5.234375e-01 4.667384e-02
5.273438e-01 4.666039e-02
5.312500e-01 4.816857e-02
5.351563e-01 4.816854e-02
5.390625e-01 4.814672e-02
5.429688e-01 4.810530e-02
5.468750e-01 4.929535e-02
5.507813e-01 4.918811e-02
5.546875e-01 4.995400e-02
5.585938e-01 5.026478e-02
5.625000e-01 5.074764e-02
5.664063e-01 5.074705e-02
5.703125e-01 5.065103e-02
5.742188e-01 5.047869e-02
5.781250e-01 5.096316e-02
5.820313e-01 5.059054e-02
5.859375e-01 5.050336e-02
5.898438e-01 4.993997e-02
5.937500e-01 5.009212e-02
5.976563e-01 4.928209e-02
6.015625e-01 4.848761e-02
6.054688e-01 4.731693e-02
6.093750e-01 4.736061e-02
6.132813e-01 4.588218e-02
6.171875e-01 4.589755e-02
6.210938e-01 4.590549e-02
6.250000e-01 4.590549e-02
6.289063e-01 4.589412e-02
6.328125e-01 4.548399e-02
6.367188e-01 4.482543e-02
6.406250e-01 4.422930e-02
6.445313e-01 4.311009e-02
6.484375e-01 4.200060e-02
6.523438e-01 4.058991e-02
6.562500e-01 4.061018e-02
6.601563e-01 3.882898e-02
6.640625e-01 3.728778e-02
6.679688e-01 3.557895e-02
6.718750e-01 3.558289e-02
6.757813e-01 3.376458e-02
6.796875e-01 3.376577e-02
6.835938e-01 3.376636e-02
6.875000e-01 3.376636e-02
6.914063e-01 3.127926e-02
6.953125e-01 2.948565e-02
6.992188e-01 2.762107e-02
7.031250e-01 2.762157e-02
7.070313e-01 2.571538e-02
7.109375e-01 2.571552e-02
7.148438e-01 2.571559e-02
7.187500e-01 2.571559e-02
7.226563e-01 2.378680e-02
7.265625e-01 2.378684e-02
7.304688e-01 2.378686e-02
7.343750e-01 2.378686e-02
7.382813e-01 2.378687e-02
7.421875e-01 2.378687e-02
7.460938e-01 2.378687e-02
7.500000e-01 2.378687e-02
7.539063e-01 2.366951e-02
7.578125e-01 2.243291e-02
7.617188e-01 2.073535e-02
7.656250e-01 1.923648e-02
7.695313e-01 1.695850e-02
7.734375e-01 1.522691e-02
7.773438e-01 1.340477e-02
7.812500e-01 1.340575e-02
7.851563e-01 1.058848e-02
7.890625e-01 8.762327e-03
7.929688e-01 6.939232e-03
7.968750e-01 6.939362e-03
8.007813e-01 5.174015e-03
8.046875e-01 5.174050e-03
8.085938e-01 5.174067e-03
8.125000e-01 5.174067e-03
8.164063e-01 2.567332e-03
8.203125e-01 1.415604e-03
8.242188e-01 6.498328e-04
8.281250e-01 6.498454e-04
8.320313e-01 2.490543e-04
8.359375e-01 2.490576e-04
8.398438e-01 2.490592e-04
8.437500e-01 2.490592e-04
8.476563e-01 8.414176e-05
8.515625e-01 8.414260e-05
8.554688e-01 8.414302e-05
8.593750e-01 8.414302e-05
8.632813e-01 8.414323e-05
8.671875e-01 8.414323e-05
8.710938e-01 8.414323e-05
8.750000e-01 8.414323e-05
8.789063e-01 1.147143e-05
8.828125e-01 3.575229e-06
8.867188e-01 1.105650e-06
8.906250e-01 1.106650e-06
8.945313e-01 3.410254e-07
8.984375e-01 3.412812e-07
9.023438e-01 3.414091e-07
9.062500e-01 3.414091e-07
9.101563e-01 1.050278e-07
9.140625e-01 1.050925e-07
9.179688e-01 1.051248e-07
9.218750e-01 1.051248e-07
9.257813e-01 1.051410e-07
9.296875e-01 1.051410e-07
9.335938e-01 1.051410e-07
9.375000e-01 1.051410e-07
9.414063e-01 3.231550e-08
9.453125e-01 3.233177e-08
9.492188e-01 3.233990e-08
9.531250e-01 3.233990e-08
9.570313e-01 3.234396e-08
9.609375e-01 3.234396e-08
9.648438e-01 3.234396e-08
9.687500e-01 3.234396e-08
9.726563e-01 3.234600e-08
9.765625e-01 3.234600e-08
9.804688e-01 3.234600e-08
9.843750e-01 3.234600e-08
9.882813e-01 3.234600e-08
9.921875e-01 3.234600e-08
9.960938e-01 3.234600e-08
1.000000e+00 3.234600e-08


==> figures/results_qsm_RM_n=524288_SNR=0.48.txt <==
index entropy
9.765625e-04 0.000000e+00
1.953125e-03 1.907349e-06
2.929688e-03 3.814697e-06
3.906250e-03 2.288818e-05
4.882813e-03 2.479553e-05
5.859375e-03 4.386902e-05
6.835938e-03 6.294250e-05
7.812500e-03 1.506805e-04
8.789063e-03 1.525879e-04
9.765625e-03 1.716614e-04
1.074219e-02 1.907349e-04
1.171875e-02 2.784729e-04
1.269531e-02 2.975464e-04
1.367188e-02 3.852844e-04
1.464844e-02 4.730225e-04
1.562500e-02 7.209778e-04
1.660156e-02 7.228851e-04
1.757813e-02 7.419586e-04
1.855469e-02 7.610321e-04
1.953125e-02 8.487701e-04
2.050781e-02 8.678436e-04
2.148438e-02 9.555817e-04
2.246094e-02 1.043320e-03
2.343750e-02 1.291275e-03
2.441406e-02 1.310349e-03
2.539063e-02 1.398087e-03
2.636719e-02 1.485825e-03
2.734375e-02 1.733780e-03
2.832031e-02 1.821518e-03
2.929688e-02 2.069473e-03
3.027344e-02 2.317429e-03
3.125000e-02 2.805710e-03
3.222656e-02 2.807617e-03
3.320313e-02 2.826691e-03
3.417969e-02 2.845764e-03
3.515625e-02 2.933502e-03
3.613281e-02 2.952576e-03
3.710938e-02 3.040314e-03
3.808594e-02 3.128052e-03
3.906250e-02 3.376007e-03
4.003906e-02 3.395081e-03
4.101563e-02 3.482819e-03
4.199219e-02 3.570557e-03
4.296875e-02 3.818512e-03
4.394531e-02 3.906250e-03
4.492188e-02 4.154205e-03
4.589844e-02 4.402161e-03
4.687500e-02 4.890442e-03
4.785156e-02 4.909515e-03
4.882813e-02 4.997253e-03
4.980469e-02 5.084991e-03
5.078125e-02 5.332947e-03
5.175781e-02 5.420685e-03
5.273438e-02 5.668640e-03
5.371094e-02 5.916595e-03
5.468750e-02 6.404877e-03
5.566406e-02 6.492615e-03
5.664063e-02 6.740570e-03
5.761719e-02 6.988525e-03
5.859375e-02 7.476806e-03
5.957031e-02 7.724762e-03
6.054688e-02 8.213042e-03
6.152344e-02 8.701323e-03
6.250000e-02 9.428145e-03
6.347656e-02 9.430053e-03
6.445313e-02 9.449126e-03
6.542969e-02 9.468200e-03
6.640625e-02 9.555938e-03
6.738281e-02 9.575011e-03
6.835938e-02 9.662749e-03
6.933594e-02 9.750487e-03
7.031250e-02 9.998443e-03
7.128906e-02 1.001752e-02
7.226563e-02 1.010525e-02
7.324219e-02 1.019299e-02
7.421875e-02 1.044095e-02
7.519531e-02 1.052869e-02
7.617188e-02 1.077664e-02
7.714844e-02 1.102460e-02
7.812500e-02 1.151288e-02
7.910156e-02 1.153195e-02
8.007813e-02 1.161969e-02
8.105469e-02 1.170743e-02
8.203125e-02 1.195538e-02
8.300781e-02 1.204312e-02
8.398438e-02 1.229108e-02
8.496094e-02 1.253903e-02
8.593750e-02 1.302731e-02
8.691406e-02 1.311505e-02
8.789063e-02 1.336301e-02
8.886719e-02 1.361096e-02
8.984375e-02 1.409924e-02
9.082031e-02 1.434720e-02
9.179688e-02 1.483548e-02
9.277344e-02 1.532375e-02
9.375000e-02 1.604881e-02
9.472656e-02 1.606789e-02
9.570313e-02 1.615563e-02
9.667969e-02 1.624336e-02
9.765625e-02 1.649132e-02
9.863281e-02 1.657906e-02
9.960938e-02 1.682701e-02
1.005859e-01 1.707497e-02
1.015625e-01 1.756325e-02
1.025391e-01 1.765099e-02
1.035156e-01 1.789894e-02
1.044922e-01 1.814690e-02
1.054688e-01 1.863517e-02
1.064453e-01 1.888313e-02
1.074219e-01 1.937140e-02
1.083984e-01 1.985967e-02
1.093750e-01 2.058127e-02
1.103516e-01 2.066901e-02
1.113281e-01 2.091697e-02
1.123047e-01 2.116492e-02
1.132813e-01 2.165319e-02
1.142578e-01 2.190115e-02
1.152344e-01 2.238940e-02
1.162109e-01 2.287764e-02
1.171875e-01 2.359256e-02
1.181641e-01 2.384052e-02
1.191406e-01 2.432871e-02
1.201172e-01 2.481681e-02
1.210938e-01 2.551930e-02
1.220703e-01 2.600698e-02
1.230469e-01 2.668766e-02
1.240234e-01 2.733391e-02
1.250000e-01 2.773789e-02
1.259766e-01 2.773980e-02
1.269531e-01 2.775887e-02
1.279297e-01 2.777795e-02
1.289063e-01 2.786568e-02
1.298828e-01 2.788476e-02
1.308594e-01 2.797250e-02
1.318359e-01 2.806023e-02
1.328125e-01 2.830819e-02
1.337891e-01 2.832726e-02
1.347656e-01 2.841500e-02
1.357422e-01 2.850274e-02
1.367188e-01 2.875069e-02
1.376953e-01 2.883843e-02
1.386719e-01 2.908639e-02
1.396484e-01 2.933434e-02
1.406250e-01 2.982262e-02
1.416016e-01 2.984169e-02
1.425781e-01 2.992943e-02
1.435547e-01 3.001717e-02
1.445313e-01 3.026513e-02
1.455078e-01 3.035286e-02
1.464844e-01 3.060082e-02
1.474609e-01 3.084878e-02
1.484375e-01 3.133705e-02
1.494141e-01 3.142479e-02
1.503906e-01 3.167274e-02
1.513672e-01 3.192070e-02
1.523438e-01 3.240897e-02
1.533203e-01 3.265693e-02
1.542969e-01 3.314519e-02
1.552734e-01 3.363343e-02
1.562500e-01 3.434980e-02
1.572266e-01 3.436888e-02
1.582031e-01 3.445661e-02
1.591797e-01 3.454435e-02
1.601563e-01 3.479231e-02
1.611328e-01 3.488004e-02
1.621094e-01 3.512800e-02
1.630859e-01 3.537596e-02
1.640625e-01 3.586422e-02
1.650391e-01 3.595196e-02
1.660156e-01 3.619991e-02
1.669922e-01 3.644787e-02
1.679688e-01 3.693611e-02
1.689453e-01 3.718407e-02
1.699219e-01 3.767227e-02
1.708984e-01 3.816041e-02
1.718750e-01 3.886515e-02
1.728516e-01 3.895289e-02
1.738281e-01 3.920085e-02
1.748047e-01 3.944880e-02
1.757813e-01 3.993695e-02
1.767578e-01 4.018490e-02
1.777344e-01 4.067291e-02
1.787109e-01 4.116065e-02
1.796875e-01 4.184381e-02
1.806641e-01 4.209177e-02
1.816406e-01 4.257911e-02
1.826172e-01 4.306554e-02
1.835938e-01 4.371116e-02
1.845703e-01 4.419390e-02
1.855469e-01 4.478097e-02
1.865234e-01 4.529060e-02
1.875000e-01 4.547353e-02
1.884766e-01 4.549261e-02
1.894531e-01 4.558035e-02
1.904297e-01 4.566808e-02
1.914063e-01 4.591604e-02
1.923828e-01 4.600378e-02
1.933594e-01 4.625173e-02
1.943359e-01 4.649969e-02
1.953125e-01 4.698780e-02
1.962891e-01 4.707553e-02
1.972656e-01 4.732349e-02
1.982422e-01 4.757145e-02
1.992188e-01 4.805938e-02
2.001953e-01 4.830734e-02
2.011719e-01 4.879494e-02
2.021484e-01 4.928188e-02
2.031250e-01 4.993948e-02
2.041016e-01 5.002722e-02
2.050781e-01 5.027518e-02
2.060547e-01 5.052313e-02
2.070313e-01 5.101021e-02
2.080078e-01 5.125816e-02
2.089844e-01 5.174408e-02
2.099609e-01 5.222779e-02
2.109375e-01 5.282738e-02
2.119141e-01 5.307532e-02
2.128906e-01 5.355629e-02
2.138672e-01 5.403081e-02
2.148438e-01 5.454132e-02
2.158203e-01 5.499506e-02
2.167969e-01 5.539089e-02
2.177734e-01 5.566891e-02
2.187500e-01 5.568163e-02
2.197266e-01 5.576937e-02
2.207031e-01 5.601732e-02
2.216797e-01 5.626526e-02
2.226563e-01 5.674636e-02
2.236328e-01 5.699426e-02
2.246094e-01 5.746879e-02
2.255859e-01 5.793175e-02
2.265625e-01 5.837113e-02
2.275391e-01 5.861873e-02
2.285156e-01 5.907015e-02
2.294922e-01 5.949391e-02
2.304688e-01 5.978502e-02
2.314453e-01 6.014243e-02
2.324219e-01 6.028691e-02
2.333984e-01 6.031987e-02
2.343750e-01 6.025589e-02
2.353516e-01 6.050035e-02
2.363281e-01 6.087529e-02
2.373047e-01 6.118356e-02
2.382813e-01 6.125363e-02
2.392578e-01 6.144186e-02
2.402344e-01 6.138788e-02
2.412109e-01 6.126325e-02
2.421875e-01 6.117967e-02
2.431641e-01 6.120086e-02
2.441406e-01 6.104578e-02
2.451172e-01 6.085241e-02
2.460938e-01 6.076546e-02
2.470703e-01 6.054745e-02
2.480469e-01 6.045994e-02
2.490234e-01 6.037232e-02
2.500000e-01 6.035325e-02
2.509766e-01 6.035516e-02
2.519531e-01 6.037423e-02
2.529297e-01 6.039330e-02
2.539063e-01 6.048104e-02
2.548828e-01 6.050012e-02
2.558594e-01 6.058785e-02
2.568359e-01 6.067559e-02
2.578125e-01 6.092355e-02
2.587891e-01 6.094262e-02
2.597656e-01 6.103036e-02
2.607422e-01 6.111810e-02
2.617188e-01 6.136605e-02
2.626953e-01 6.145379e-02
2.636719e-01 6.170175e-02
2.646484e-01 6.194970e-02
2.656250e-01 6.243790e-02
2.666016e-01 6.245697e-02
2.675781e-01 6.254471e-02
2.685547e-01 6.263245e-02
2.695313e-01 6.288041e-02
2.705078e-01 6.296814e-02
2.714844e-01 6.321610e-02
2.724609e-01 6.346405e-02
2.734375e-01 6.395217e-02
2.744141e-01 6.403991e-02
2.753906e-01 6.428787e-02
2.763672e-01 6.453582e-02
2.773438e-01 6.502378e-02
2.783203e-01 6.527173e-02
2.792969e-01 6.575937e-02
2.802734e-01 6.624638e-02
2.812500e-01 6.690594e-02
2.822266e-01 6.692502e-02
2.832031e-01 6.701276e-02
2.841797e-01 6.710049e-02
2.851563e-01 6.734845e-02
2.861328e-01 6.743619e-02
2.871094e-01 6.768414e-02
2.880859e-01 6.793210e-02
2.890625e-01 6.841978e-02
2.900391e-01 6.850752e-02
2.910156e-01 6.875548e-02
2.919922e-01 6.900343e-02
2.929688e-01 6.949054e-02
2.939453e-01 6.973849e-02
2.949219e-01 7.022446e-02
2.958984e-01 7.070826e-02
2.968750e-01 7.130914e-02
2.978516e-01 7.139688e-02
2.988281e-01 7.164483e-02
2.998047e-01 7.189278e-02
3.007813e-01 7.237714e-02
3.017578e-01 7.262508e-02
3.027344e-01 7.310577e-02
3.037109e-01 7.357977e-02
3.046875e-01 7.408647e-02
3.056641e-01 7.433431e-02
3.066406e-01 7.480107e-02
3.076172e-01 7.525051e-02
3.085938e-01 7.562845e-02
3.095703e-01 7.603145e-02
3.105469e-01 7.626818e-02
3.115234e-01 7.638469e-02
3.125000e-01 7.633932e-02
3.134766e-01 7.635839e-02
3.144531e-01 7.644613e-02
3.154297e-01 7.653387e-02
3.164063e-01 7.678182e-02
3.173828e-01 7.686956e-02
3.183594e-01 7.711751e-02
3.193359e-01 7.736546e-02
3.203125e-01 7.784960e-02
3.212891e-01 7.793734e-02
3.222656e-01 7.818529e-02
3.232422e-01 7.843323e-02
3.242188e-01 7.891343e-02
3.251953e-01 7.916132e-02
3.261719e-01 7.963418e-02
3.271484e-01 8.009419e-02
3.281250e-01 8.051876e-02
3.291016e-01 8.060649e-02
3.300781e-01 8.085438e-02
3.310547e-01 8.110218e-02
3.320313e-01 8.156649e-02
3.330078e-01 8.181393e-02
3.339844e-01 8.225805e-02
3.349609e-01 8.267000e-02
3.359375e-01 8.292887e-02
3.369141e-01 8.317396e-02
3.378906e-01 8.355934e-02
3.388672e-01 8.388244e-02
3.398438e-01 8.397297e-02
3.408203e-01 8.418073e-02
3.417969e-01 8.414306e-02
3.427734e-01 8.403026e-02
3.437500e-01 8.394755e-02
3.447266e-01 8.403529e-02
3.457031e-01 8.428212e-02
3.466797e-01 8.452788e-02
3.476563e-01 8.492567e-02
3.486328e-01 8.516709e-02
3.496094e-01 8.550222e-02
3.505859e-01 8.575592e-02
3.515625e-01 8.576186e-02
3.525391e-01 8.598485e-02
3.535156e-01 8.618578e-02
3.544922e-01 8.627424e-02
3.554688e-01 8.615295e-02
3.564453e-01 8.609491e-02
3.574219e-01 8.590899e-02
3.583984e-01 8.569639e-02
3.593750e-01 8.560897e-02
3.603516e-01 8.576754e-02
3.613281e-01 8.575429e-02
3.623047e-01 8.562140e-02
3.632813e-01 8.541348e-02
3.642578e-01 8.516095e-02
3.652344e-01 8.492926e-02
3.662109e-01 8.468998e-02
3.671875e-01 8.460227e-02
3.681641e-01 8.425474e-02
3.691406e-01 8.401226e-02
3.701172e-01 8.376715e-02
3.710938e-01 8.367941e-02
3.720703e-01 8.343291e-02
3.730469e-01 8.334517e-02
3.740234e-01 8.325743e-02
3.750000e-01 8.323836e-02
3.759766e-01 8.325743e-02
3.769531e-01 8.334517e-02
3.779297e-01 8.343291e-02
3.789063e-01 8.368077e-02
3.798828e-01 8.376851e-02
3.808594e-01 8.401628e-02
3.818359e-01 8.426388e-02
3.828125e-01 8.471498e-02
3.837891e-01 8.480272e-02
3.847656e-01 8.505004e-02
3.857422e-01 8.529675e-02
3.867188e-01 8.571646e-02
3.876953e-01 8.596057e-02
3.886719e-01 8.633008e-02
3.896484e-01 8.663073e-02
3.906250e-01 8.669085e-02
3.916016e-01 8.677858e-02
3.925781e-01 8.702276e-02
3.935547e-01 8.726349e-02
3.945313e-01 8.759098e-02
3.955078e-01 8.781953e-02
3.964844e-01 8.805190e-02
3.974609e-01 8.817687e-02
3.984375e-01 8.807750e-02
3.994141e-01 8.826506e-02
4.003906e-01 8.832802e-02
4.013672e-01 8.826890e-02
4.023438e-01 8.808263e-02
4.033203e-01 8.789037e-02
4.042969e-01 8.766906e-02
4.052734e-01 8.743561e-02
4.062500e-01 8.734793e-02
4.072266e-01 8.743549e-02
4.082031e-01 8.765764e-02
4.091797e-01 8.785945e-02
4.101563e-01 8.796932e-02
4.111328e-01 8.811854e-02
4.121094e-01 8.808453e-02
4.130859e-01 8.793239e-02
4.140625e-01 8.771976e-02
4.150391e-01 8.775628e-02
4.160156e-01 8.754720e-02
4.169922e-01 8.724629e-02
4.179688e-01 8.700831e-02
4.189453e-01 8.663313e-02
4.199219e-01 8.638866e-02
4.208984e-01 8.614250e-02
4.218750e-01 8.605476e-02
4.228516e-01 8.591424e-02
4.238281e-01 8.555913e-02
4.248047e-01 8.515184e-02
4.257813e-01 8.490564e-02
4.267578e-01 8.446281e-02
4.277344e-01 8.421540e-02
4.287109e-01 8.396772e-02
4.296875e-01 8.387998e-02
4.306641e-01 8.341592e-02
4.316406e-01 8.316811e-02
4.326172e-01 8.292024e-02
4.335938e-01 8.283250e-02
4.345703e-01 8.258458e-02
4.355469e-01 8.249684e-02
4.365234e-01 8.240910e-02
4.375000e-01 8.239003e-02
4.384766e-01 8.247316e-02
4.394531e-01 8.259160e-02
4.404297e-01 8.263699e-02
4.414063e-01 8.243831e-02
4.423828e-01 8.235741e-02
4.433594e-01 8.204115e-02
4.443359e-01 8.166057e-02
4.453125e-01 8.141576e-02
4.462891e-01 8.116665e-02
4.472656e-01 8.075857e-02
4.482422e-01 8.031685e-02
4.492188e-01 8.006946e-02
4.501953e-01 7.960653e-02
4.511719e-01 7.935874e-02
4.521484e-01 7.911087e-02
4.531250e-01 7.902313e-02
4.541016e-01 7.860640e-02
4.550781e-01 7.814803e-02
4.560547e-01 7.767610e-02
4.570313e-01 7.742822e-02
4.580078e-01 7.694852e-02
4.589844e-01 7.670058e-02
4.599609e-01 7.645263e-02
4.609375e-01 7.636490e-02
4.619141e-01 7.588102e-02
4.628906e-01 7.563307e-02
4.638672e-01 7.538511e-02
4.648438e-01 7.529738e-02
4.658203e-01 7.504942e-02
4.667969e-01 7.496168e-02
4.677734e-01 7.487395e-02
4.687500e-01 7.485487e-02
4.697266e-01 7.430884e-02
4.707031e-01 7.383000e-02
4.716797e-01 7.334667e-02
4.726563e-01 7.309873e-02
4.736328e-01 7.261299e-02
4.746094e-01 7.236504e-02
4.755859e-01 7.211708e-02
4.765625e-01 7.202934e-02
4.775391e-01 7.154235e-02
4.785156e-01 7.129440e-02
4.794922e-01 7.104644e-02
4.804688e-01 7.095870e-02
4.814453e-01 7.071075e-02
4.824219e-01 7.062301e-02
4.833984e-01 7.053527e-02
4.843750e-01 7.051620e-02
4.853516e-01 7.002857e-02
4.863281e-01 6.978061e-02
4.873047e-01 6.953266e-02
4.882813e-01 6.944492e-02
4.892578e-01 6.919696e-02
4.902344e-01 6.910923e-02
4.912109e-01 6.902149e-02
4.921875e-01 6.900241e-02
4.931641e-01 6.875446e-02
4.941406e-01 6.866672e-02
4.951172e-01 6.857898e-02
4.960938e-01 6.855991e-02
4.970703e-01 6.847217e-02
4.980469e-01 6.845310e-02
4.990234e-01 6.843402e-02
5.000000e-01 6.843212e-02
5.009766e-01 6.843402e-02
5.019531e-01 6.845310e-02
5.029297e-01 6.847217e-02
5.039063e-01 6.855991e-02
5.048828e-01 6.857898e-02
5.058594e-01 6.866672e-02
5.068359e-01 6.875446e-02
5.078125e-01 6.900241e-02
5.087891e-01 6.902149e-02
5.097656e-01 6.910923e-02
5.107422e-01 6.919696e-02
5.117188e-01 6.944492e-02
5.126953e-01 6.953266e-02
5.136719e-01 6.978061e-02
5.146484e-01 7.002856e-02
5.156250e-01 7.051327e-02
5.166016e-01 7.053234e-02
5.175781e-01 7.062008e-02
5.185547e-01 7.070781e-02
5.195313e-01 7.095577e-02
5.205078e-01 7.104350e-02
5.214844e-01 7.129145e-02
5.224609e-01 7.153940e-02
5.234375e-01 7.202064e-02
5.244141e-01 7.210838e-02
5.253906e-01 7.235631e-02
5.263672e-01 7.260422e-02
5.273438e-01 7.307887e-02
5.283203e-01 7.332666e-02
5.292969e-01 7.378932e-02
5.302734e-01 7.423177e-02
5.312500e-01 7.458308e-02
5.322266e-01 7.460216e-02
5.332031e-01 7.468990e-02
5.341797e-01 7.477763e-02
5.351563e-01 7.502556e-02
5.361328e-01 7.511330e-02
5.371094e-01 7.536119e-02
5.380859e-01 7.560902e-02
5.390625e-01 7.607528e-02
5.400391e-01 7.616302e-02
5.410156e-01 7.641075e-02
5.419922e-01 7.665825e-02
5.429688e-01 7.710508e-02
5.439453e-01 7.735156e-02
5.449219e-01 7.776557e-02
5.458984e-01 7.813073e-02
5.468750e-01 7.828896e-02
5.478516e-01 7.837670e-02
5.488281e-01 7.862314e-02
5.498047e-01 7.886814e-02
5.507813e-01 7.925200e-02
5.517578e-01 7.949139e-02
5.527344e-01 7.980530e-02
5.537109e-01 8.003112e-02
5.546875e-01 8.000964e-02
5.556641e-01 8.022638e-02
5.566406e-01 8.039669e-02
5.576172e-01 8.045067e-02
5.585938e-01 8.031109e-02
5.595703e-01 8.021989e-02
5.605469e-01 8.002345e-02
5.615234e-01 7.980450e-02
5.625000e-01 7.971698e-02
5.634766e-01 7.973605e-02
5.644531e-01 7.982379e-02
5.654297e-01 7.991153e-02
5.664063e-01 8.015887e-02
5.673828e-01 8.024661e-02
5.683594e-01 8.049335e-02
5.693359e-01 8.073893e-02
5.703125e-01 8.113336e-02
5.712891e-01 8.122110e-02
5.722656e-01 8.146515e-02
5.732422e-01 8.170563e-02
5.742188e-01 8.203054e-02
5.751953e-01 8.225850e-02
5.761719e-01 8.248729e-02
5.771484e-01 8.260804e-02
5.781250e-01 8.250599e-02
5.791016e-01 8.259364e-02
5.800781e-01 8.282349e-02
5.810547e-01 8.303848e-02
5.820313e-01 8.320088e-02
5.830078e-01 8.337473e-02
5.839844e-01 8.339911e-02
5.849609e-01 8.330201e-02
5.859375e-01 8.310384e-02
5.869141e-01 8.318112e-02
5.878906e-01 8.302357e-02
5.888672e-01 8.276402e-02
5.898438e-01 8.253130e-02
5.908203e-01 8.218453e-02
5.917969e-01 8.194211e-02
5.927734e-01 8.169702e-02
5.937500e-01 8.160929e-02
5.947266e-01 8.169516e-02
5.957031e-01 8.185951e-02
5.966797e-01 8.197041e-02
5.976563e-01 8.186406e-02
5.986328e-01 8.187000e-02
5.996094e-01 8.162800e-02
6.005859e-01 8.130170e-02
6.015625e-01 8.106109e-02
6.025391e-01 8.090621e-02
6.035156e-01 8.054291e-02
6.044922e-01 8.013014e-02
6.054688e-01 7.988370e-02
6.064453e-01 7.943761e-02
6.074219e-01 7.919012e-02
6.083984e-01 7.894240e-02
6.093750e-01 7.885466e-02
6.103516e-01 7.851793e-02
6.113281e-01 7.807963e-02
6.123047e-01 7.761943e-02
6.132813e-01 7.737168e-02
6.142578e-01 7.689838e-02
6.152344e-01 7.665048e-02
6.162109e-01 7.640256e-02
6.171875e-01 7.631482e-02
6.181641e-01 7.583429e-02
6.191406e-01 7.558635e-02
6.201172e-01 7.533840e-02
6.210938e-01 7.525066e-02
6.220703e-01 7.500271e-02
6.230469e-01 7.491497e-02
6.240234e-01 7.482724e-02
6.250000e-01 7.480816e-02
6.259766e-01 7.482724e-02
6.269531e-01 7.491496e-02
6.279297e-01 7.500266e-02
6.289063e-01 7.523905e-02
6.298828e-01 7.532666e-02
6.308594e-01 7.555275e-02
6.318359e-01 7.576127e-02
6.328125e-01 7.589649e-02
6.337891e-01 7.598341e-02
6.347656e-01 7.617561e-02
6.357422e-01 7.632886e-02
6.367188e-01 7.630362e-02
6.376953e-01 7.637194e-02
6.386719e-01 7.620219e-02
6.396484e-01 7.593268e-02
6.406250e-01 7.569857e-02
6.416016e-01 7.577953e-02
6.425781e-01 7.587154e-02
6.435547e-01 7.588119e-02
6.445313e-01 7.564297e-02
6.455078e-01 7.551844e-02
6.464844e-01 7.517296e-02
6.474609e-01 7.477218e-02
6.484375e-01 7.452628e-02
6.494141e-01 7.423385e-02
6.503906e-01 7.380962e-02
6.513672e-01 7.335793e-02
6.523438e-01 7.311032e-02
6.533203e-01 7.264175e-02
6.542969e-01 7.239389e-02
6.552734e-01 7.214599e-02
6.562500e-01 7.205825e-02
6.572266e-01 7.210290e-02
6.582031e-01 7.198369e-02
6.591797e-01 7.174411e-02
6.601563e-01 7.133991e-02
6.611328e-01 7.095941e-02
6.621094e-01 7.050933e-02
6.630859e-01 7.004220e-02
6.640625e-01 6.979436e-02
6.650391e-01 6.928575e-02
6.660156e-01 6.881149e-02
6.669922e-01 6.833065e-02
6.679688e-01 6.808271e-02
6.689453e-01 6.759828e-02
6.699219e-01 6.735033e-02
6.708984e-01 6.710237e-02
6.718750e-01 6.701464e-02
6.728516e-01 6.641255e-02
6.738281e-01 6.592865e-02
6.748047e-01 6.544264e-02
6.757813e-01 6.519469e-02
6.767578e-01 6.470756e-02
6.777344e-01 6.445960e-02
6.787109e-01 6.421165e-02
6.796875e-01 6.412391e-02
6.806641e-01 6.363621e-02
6.816406e-01 6.338826e-02
6.826172e-01 6.314030e-02
6.835938e-01 6.305256e-02
6.845703e-01 6.280461e-02
6.855469e-01 6.271687e-02
6.865234e-01 6.262913e-02
6.875000e-01 6.261006e-02
6.884766e-01 6.253530e-02
6.894531e-01 6.214905e-02
6.904297e-01 6.165878e-02
6.914063e-01 6.118714e-02
6.923828e-01 6.060680e-02
6.933594e-01 6.012462e-02
6.943359e-01 5.963951e-02
6.953125e-01 5.939156e-02
6.962891e-01 5.874741e-02
6.972656e-01 5.826104e-02
6.982422e-01 5.777373e-02
6.992188e-01 5.752578e-02
7.001953e-01 5.703799e-02
7.011719e-01 5.679004e-02
7.021484e-01 5.654208e-02
7.031250e-01 5.645434e-02
7.041016e-01 5.577113e-02
7.050781e-01 5.528339e-02
7.060547e-01 5.479538e-02
7.070313e-01 5.454743e-02
7.080078e-01 5.405928e-02
7.089844e-01 5.381133e-02
7.099609e-01 5.356337e-02
7.109375e-01 5.347563e-02
7.119141e-01 5.298742e-02
7.128906e-01 5.273947e-02
7.138672e-01 5.249151e-02
7.148438e-01 5.240377e-02
7.158203e-01 5.215582e-02
7.167969e-01 5.206808e-02
7.177734e-01 5.198034e-02
7.187500e-01 5.196127e-02
7.197266e-01 5.125624e-02
7.207031e-01 5.076810e-02
7.216797e-01 5.027990e-02
7.226563e-01 5.003194e-02
7.236328e-01 4.954370e-02
7.246094e-01 4.929574e-02
7.255859e-01 4.904779e-02
7.265625e-01 4.896005e-02
7.275391e-01 4.847178e-02
7.285156e-01 4.822383e-02
7.294922e-01 4.797587e-02
7.304688e-01 4.788814e-02
7.314453e-01 4.764018e-02
7.324219e-01 4.755244e-02
7.333984e-01 4.746470e-02
7.343750e-01 4.744563e-02
7.353516e-01 4.695736e-02
7.363281e-01 4.670940e-02
7.373047e-01 4.646145e-02
7.382813e-01 4.637371e-02
7.392578e-01 4.612575e-02
7.402344e-01 4.603802e-02
7.412109e-01 4.595028e-02
7.421875e-01 4.593120e-02
7.431641e-01 4.568325e-02
7.441406e-01 4.559551e-02
7.451172e-01 4.550777e-02
7.460938e-01 4.548870e-02
7.470703e-01 4.540096e-02
7.480469e-01 4.538189e-02
7.490234e-01 4.536281e-02
7.500000e-01 4.536091e-02
7.509766e-01 4.537998e-02
7.519531e-01 4.546591e-02
7.529297e-01 4.555013e-02
7.539063e-01 4.568437e-02
7.548828e-01 4.576204e-02
7.558594e-01 4.582173e-02
7.568359e-01 4.578935e-02
7.578125e-01 4.551152e-02
7.587891e-01 4.556365e-02
7.597656e-01 4.547423e-02
7.607422e-01 4.526659e-02
7.617188e-01 4.487642e-02
7.626953e-01 4.452499e-02
7.636719e-01 4.408250e-02
7.646484e-01 4.361983e-02
7.656250e-01 4.337204e-02
7.666016e-01 4.334457e-02
7.675781e-01 4.303689e-02
7.685547e-01 4.261426e-02
7.695313e-01 4.215465e-02
7.705078e-01 4.162370e-02
7.714844e-01 4.114658e-02
7.724609e-01 4.066419e-02
7.734375e-01 4.041624e-02
7.744141e-01 3.980331e-02
7.753906e-01 3.931867e-02
7.763672e-01 3.883227e-02
7.773438e-01 3.858432e-02
7.783203e-01 3.809699e-02
7.792969e-01 3.784903e-02
7.802734e-01 3.760108e-02
7.812500e-01 3.751334e-02
7.822266e-01 3.732235e-02
7.832031e-01 3.680558e-02
7.841797e-01 3.621327e-02
7.851563e-01 3.573011e-02
7.861328e-01 3.508114e-02
7.871094e-01 3.459455e-02
7.880859e-01 3.410713e-02
7.890625e-01 3.385918e-02
7.900391e-01 3.317408e-02
7.910156e-01 3.268629e-02
7.919922e-01 3.219826e-02
7.929688e-01 3.195031e-02
7.939453e-01 3.146215e-02
7.949219e-01 3.121420e-02
7.958984e-01 3.096624e-02
7.968750e-01 3.087850e-02
7.978516e-01 3.017271e-02
7.988281e-01 2.968456e-02
7.998047e-01 2.919635e-02
8.007813e-01 2.894840e-02
8.017578e-01 2.846015e-02
8.027344e-01 2.821219e-02
8.037109e-01 2.796424e-02
8.046875e-01 2.787650e-02
8.056641e-01 2.738824e-02
8.066406e-01 2.714028e-02
8.076172e-01 2.689233e-02
8.085938e-01 2.680459e-02
8.095703e-01 2.655663e-02
8.105469e-01 2.646889e-02
8.115234e-01 2.638116e-02
8.125000e-01 2.636208e-02
8.134766e-01 2.595866e-02
8.144531e-01 2.531265e-02
8.154297e-01 2.463211e-02
8.164063e-01 2.414444e-02
8.173828e-01 2.344203e-02
8.183594e-01 2.295393e-02
8.193359e-01 2.246574e-02
8.203125e-01 2.221778e-02
8.212891e-01 2.150290e-02
8.222656e-01 2.101467e-02
8.232422e-01 2.052641e-02
8.242188e-01 2.027846e-02
8.251953e-01 1.979019e-02
8.261719e-01 1.954223e-02
8.271484e-01 1.929428e-02
8.281250e-01 1.920654e-02
8.291016e-01 1.848496e-02
8.300781e-01 1.799669e-02
8.310547e-01 1.750842e-02
8.320313e-01 1.726046e-02
8.330078e-01 1.677219e-02
8.339844e-01 1.652423e-02
8.349609e-01 1.627627e-02
8.359375e-01 1.618854e-02
8.369141e-01 1.570026e-02
8.378906e-01 1.545230e-02
8.388672e-01 1.520435e-02
8.398438e-01 1.511661e-02
8.408203e-01 1.486865e-02
8.417969e-01 1.478092e-02
8.427734e-01 1.469318e-02
8.437500e-01 1.467410e-02
8.447266e-01 1.394906e-02
8.457031e-01 1.346078e-02
8.466797e-01 1.297250e-02
8.476563e-01 1.272454e-02
8.486328e-01 1.223626e-02
8.496094e-01 1.198831e-02
8.505859e-01 1.174035e-02
8.515625e-01 1.165261e-02
8.525391e-01 1.116433e-02
8.535156e-01 1.091638e-02
8.544922e-01 1.066842e-02
8.554688e-01 1.058068e-02
8.564453e-01 1.033273e-02
8.574219e-01 1.024499e-02
8.583984e-01 1.015725e-02
8.593750e-01 1.013818e-02
8.603516e-01 9.649898e-03
8.613281e-01 9.401943e-03
8.623047e-01 9.153987e-03
8.632813e-01 9.066249e-03
8.642578e-01 8.818294e-03
8.652344e-01 8.730556e-03
8.662109e-01 8.642818e-03
8.671875e-01 8.623744e-03
8.681641e-01 8.375789e-03
8.691406e-01 8.288051e-03
8.701172e-01 8.200313e-03
8.710938e-01 8.181239e-03
8.720703e-01 8.093501e-03
8.730469e-01 8.074428e-03
8.740234e-01 8.055354e-03
8.750000e-01 8.053447e-03
8.759766e-01 7.460679e-03
8.769531e-01 6.758733e-03
8.779297e-01 6.044632e-03
8.789063e-01 5.556405e-03
8.798828e-01 4.835389e-03
8.808594e-01 4.347122e-03
8.818359e-01 3.858848e-03
8.828125e-01 3.610893e-03
8.837891e-01 2.886172e-03
8.847656e-01 2.397895e-03
8.857422e-01 1.909615e-03
8.867188e-01 1.661660e-03
8.876953e-01 1.173380e-03
8.886719e-01 9.254243e-04
8.896484e-01 6.774690e-04
8.906250e-01 5.897309e-04
8.916016e-01 0.000000e+00
8.925781e-01 1.039756e-159
8.935547e-01 1.039756e-159
8.945313e-01 1.039756e-159
8.955078e-01 1.039756e-159
8.964844e-01 1.039756e-159
8.974609e-01 1.039756e-159
8.984375e-01 1.039756e-159
8.994141e-01 1.039756e-159
9.003906e-01 1.039756e-159
9.013672e-01 1.039756e-159
9.023438e-01 1.039756e-159
9.033203e-01 1.039756e-159
9.042969e-01 1.039756e-159
9.052734e-01 1.039756e-159
9.062500e-01 1.039756e-159
9.072266e-01 2.186161e-140
9.082031e-01 2.186161e-140
9.091797e-01 2.186161e-140
9.101563e-01 2.186161e-140
9.111328e-01 2.186161e-140
9.121094e-01 2.186161e-140
9.130859e-01 2.186161e-140
9.140625e-01 2.186161e-140
9.150391e-01 2.186161e-140
9.160156e-01 2.186161e-140
9.169922e-01 2.186161e-140
9.179688e-01 2.186161e-140
9.189453e-01 2.186161e-140
9.199219e-01 2.186161e-140
9.208984e-01 2.186161e-140
9.218750e-01 2.186161e-140
9.228516e-01 2.186161e-140
9.238281e-01 2.186161e-140
9.248047e-01 2.186161e-140
9.257813e-01 2.186161e-140
9.267578e-01 2.186161e-140
9.277344e-01 2.186161e-140
9.287109e-01 2.186161e-140
9.296875e-01 2.186161e-140
9.306641e-01 2.186161e-140
9.316406e-01 2.186161e-140
9.326172e-01 2.186161e-140
9.335938e-01 2.186161e-140
9.345703e-01 2.186161e-140
9.355469e-01 2.186161e-140
9.365234e-01 2.186161e-140
9.375000e-01 2.186161e-140
9.384766e-01 2.186161e-140
9.394531e-01 2.186161e-140
9.404297e-01 2.186161e-140
9.414063e-01 2.186161e-140
9.423828e-01 2.186161e-140
9.433594e-01 2.186161e-140
9.443359e-01 2.186161e-140
9.453125e-01 2.186161e-140
9.462891e-01 2.186161e-140
9.472656e-01 2.186161e-140
9.482422e-01 2.186161e-140
9.492188e-01 2.186161e-140
9.501953e-01 2.186161e-140
9.511719e-01 2.186161e-140
9.521484e-01 2.186161e-140
9.531250e-01 2.186161e-140
9.541016e-01 2.186161e-140
9.550781e-01 2.186161e-140
9.560547e-01 2.186161e-140
9.570313e-01 2.186161e-140
9.580078e-01 2.186161e-140
9.589844e-01 2.186161e-140
9.599609e-01 2.186161e-140
9.609375e-01 2.186161e-140
9.619141e-01 2.186161e-140
9.628906e-01 2.186161e-140
9.638672e-01 2.186161e-140
9.648438e-01 2.186161e-140
9.658203e-01 2.186161e-140
9.667969e-01 2.186161e-140
9.677734e-01 2.186161e-140
9.687500e-01 2.186161e-140
9.697266e-01 2.186161e-140
9.707031e-01 2.186161e-140
9.716797e-01 2.186161e-140
9.726563e-01 2.186161e-140
9.736328e-01 2.186161e-140
9.746094e-01 2.186161e-140
9.755859e-01 2.186161e-140
9.765625e-01 2.186161e-140
9.775391e-01 2.186161e-140
9.785156e-01 2.186161e-140
9.794922e-01 2.186161e-140
9.804688e-01 2.186161e-140
9.814453e-01 2.186161e-140
9.824219e-01 2.186161e-140
9.833984e-01 2.186161e-140
9.843750e-01 2.186161e-140
9.853516e-01 2.186161e-140
9.863281e-01 2.186161e-140
9.873047e-01 2.186161e-140
9.882813e-01 2.186161e-140
9.892578e-01 2.186161e-140
9.902344e-01 2.186161e-140
9.912109e-01 2.186161e-140
9.921875e-01 2.186161e-140
9.931641e-01 2.186161e-140
9.941406e-01 2.186161e-140
9.951172e-01 2.186161e-140
9.960938e-01 2.186161e-140
9.970703e-01 2.186161e-140
9.980469e-01 2.186161e-140
9.990234e-01 2.186161e-140
1.000000e+00 2.186161e-140


==> figures/results_qsm_RM_n=536870912_SNR=0.48.txt <==
index entropy
3.906250e-03 1.530349e-04
7.812500e-03 5.226582e-04
1.171875e-02 8.922815e-04
1.562500e-02 1.640934e-03
1.953125e-02 2.010558e-03
2.343750e-02 2.759211e-03
2.734375e-02 3.507864e-03
3.125000e-02 4.804004e-03
3.515625e-02 5.173627e-03
3.906250e-02 5.922280e-03
4.296875e-02 6.670933e-03
4.687500e-02 7.967073e-03
5.078125e-02 8.715726e-03
5.468750e-02 1.001187e-02
5.859375e-02 1.130801e-02
6.250000e-02 1.325935e-02
6.640625e-02 1.362897e-02
7.031250e-02 1.437762e-02
7.421875e-02 1.512627e-02
7.812500e-02 1.642242e-02
8.203125e-02 1.717107e-02
8.593750e-02 1.846721e-02
8.984375e-02 1.976335e-02
9.375000e-02 2.171292e-02
9.765625e-02 2.246157e-02
1.015625e-01 2.375771e-02
1.054688e-01 2.505385e-02
1.093750e-01 2.699995e-02
1.132813e-01 2.829608e-02
1.171875e-01 3.023545e-02
1.210938e-01 3.216218e-02
1.250000e-01 3.415657e-02
1.289063e-01 3.452620e-02
1.328125e-01 3.527485e-02
1.367188e-01 3.602350e-02
1.406250e-01 3.731964e-02
1.445313e-01 3.806829e-02
1.484375e-01 3.936443e-02
1.523438e-01 4.066056e-02
1.562500e-01 4.260139e-02
1.601563e-01 4.335004e-02
1.640625e-01 4.464616e-02
1.679688e-01 4.594227e-02
1.718750e-01 4.787131e-02
1.757813e-01 4.916731e-02
1.796875e-01 5.107418e-02
1.835938e-01 5.294152e-02
1.875000e-01 5.447970e-02
1.914063e-01 5.522835e-02
1.953125e-01 5.652432e-02
1.992188e-01 5.782011e-02
2.031250e-01 5.970022e-02
2.070313e-01 6.099515e-02
2.109375e-01 6.281232e-02
2.148438e-01 6.452627e-02
2.187500e-01 6.544238e-02
2.226563e-01 6.673131e-02
2.265625e-01 6.835609e-02
2.304688e-01 6.976998e-02
2.343750e-01 7.001665e-02
2.382813e-01 7.101440e-02
2.421875e-01 7.071624e-02
2.460938e-01 7.007782e-02
2.500000e-01 6.935946e-02
2.539063e-01 6.972909e-02
2.578125e-01 7.047774e-02
2.617188e-01 7.122639e-02
2.656250e-01 7.252245e-02
2.695313e-01 7.327111e-02
2.734375e-01 7.456708e-02
2.773438e-01 7.586290e-02
2.812500e-01 7.774507e-02
2.851563e-01 7.849372e-02
2.890625e-01 7.978926e-02
2.929688e-01 8.108423e-02
2.968750e-01 8.290283e-02
3.007813e-01 8.419505e-02
3.046875e-01 8.590438e-02
3.085938e-01 8.744636e-02
3.125000e-01 8.793303e-02
3.164063e-01 8.868168e-02
3.203125e-01 8.997367e-02
3.242188e-01 9.126170e-02
3.281250e-01 9.286704e-02
3.320313e-01 9.413898e-02
3.359375e-01 9.550137e-02
3.398438e-01 9.654547e-02
3.437500e-01 9.629585e-02
3.476563e-01 9.749818e-02
3.515625e-01 9.833438e-02
3.554688e-01 9.872548e-02
3.593750e-01 9.795730e-02
3.632813e-01 9.776181e-02
3.671875e-01 9.672639e-02
3.710938e-01 9.557933e-02
3.750000e-01 9.483213e-02
3.789063e-01 9.558069e-02
3.828125e-01 9.683911e-02
3.867188e-01 9.806480e-02
3.906250e-01 9.903920e-02
3.945313e-01 1.001635e-01
3.984375e-01 1.006501e-01
4.023438e-01 1.006552e-01
4.062500e-01 9.969630e-02
4.101563e-01 1.005419e-01
4.140625e-01 1.002924e-01
4.179688e-01 9.958091e-02
4.218750e-01 9.840316e-02
4.257813e-01 9.725404e-02
4.296875e-01 9.600417e-02
4.335938e-01 9.473248e-02
4.375000e-01 9.398387e-02
4.414063e-01 9.425636e-02
4.453125e-01 9.323382e-02
4.492188e-01 9.188753e-02
4.531250e-01 9.061699e-02
4.570313e-01 8.902208e-02
4.609375e-01 8.773455e-02
4.648438e-01 8.644282e-02
4.687500e-01 8.569416e-02
4.726563e-01 8.393802e-02
4.765625e-01 8.264443e-02
4.804688e-01 8.134958e-02
4.843750e-01 8.060092e-02
4.882813e-01 7.930543e-02
4.921875e-01 7.855678e-02
4.960938e-01 7.780813e-02
5.000000e-01 7.743850e-02
5.039063e-01 7.780813e-02
5.078125e-01 7.855678e-02
5.117188e-01 7.930543e-02
5.156250e-01 8.059799e-02
5.195313e-01 8.134664e-02
5.234375e-01 8.263573e-02
5.273438e-01 8.391817e-02
5.312500e-01 8.542238e-02
5.351563e-01 8.617100e-02
5.390625e-01 8.744494e-02
5.429688e-01 8.869895e-02
5.468750e-01 8.988283e-02
5.507813e-01 9.107009e-02
5.546875e-01 9.182774e-02
5.585938e-01 9.212919e-02
5.625000e-01 9.131088e-02
5.664063e-01 9.205892e-02
5.703125e-01 9.325762e-02
5.742188e-01 9.437901e-02
5.781250e-01 9.485447e-02
5.820313e-01 9.577357e-02
5.859375e-01 9.567654e-02
5.898438e-01 9.510402e-02
5.937500e-01 9.395779e-02
5.976563e-01 9.443678e-02
6.015625e-01 9.363382e-02
6.054688e-01 9.245644e-02
6.093750e-01 9.120319e-02
6.132813e-01 8.972021e-02
6.171875e-01 8.843914e-02
6.210938e-01 8.715077e-02
6.250000e-01 8.640213e-02
6.289063e-01 8.713916e-02
6.328125e-01 8.802082e-02
6.367188e-01 8.865216e-02
6.406250e-01 8.804712e-02
6.445313e-01 8.821574e-02
6.484375e-01 8.709906e-02
6.523438e-01 8.568310e-02
6.562500e-01 8.440682e-02
6.601563e-01 8.391270e-02
6.640625e-01 8.236715e-02
6.679688e-01 8.065551e-02
6.718750e-01 7.936322e-02
6.757813e-01 7.754328e-02
6.796875e-01 7.624829e-02
6.835938e-01 7.495273e-02
6.875000e-01 7.420408e-02
6.914063e-01 7.300538e-02
6.953125e-01 7.120980e-02
6.992188e-01 6.934402e-02
7.031250e-01 6.804837e-02
7.070313e-01 6.614146e-02
7.109375e-01 6.484545e-02
7.148438e-01 6.354938e-02
7.187500e-01 6.280073e-02
7.226563e-01 6.087140e-02
7.265625e-01 5.957530e-02
7.304688e-01 5.827918e-02
7.343750e-01 5.753053e-02
7.382813e-01 5.623439e-02
7.421875e-01 5.548574e-02
7.460938e-01 5.473709e-02
7.500000e-01 5.436746e-02
7.539063e-01 5.499708e-02
7.578125e-01 5.504845e-02
7.617188e-01 5.463756e-02
7.656250e-01 5.313319e-02
7.695313e-01 5.214002e-02
7.734375e-01 5.040161e-02
7.773438e-01 4.856969e-02
7.812500e-01 4.727450e-02
7.851563e-01 4.571548e-02
7.890625e-01 4.384456e-02
7.929688e-01 4.193569e-02
7.968750e-01 4.063967e-02
8.007813e-01 3.870956e-02
8.046875e-01 3.741346e-02
8.085938e-01 3.611734e-02
8.125000e-01 3.536868e-02
8.164063e-01 3.337525e-02
8.203125e-01 3.144860e-02
8.242188e-01 2.950927e-02
8.281250e-01 2.821314e-02
8.320313e-01 2.626707e-02
8.359375e-01 2.497093e-02
8.398438e-01 2.367479e-02
8.437500e-01 2.292614e-02
8.476563e-01 2.097658e-02
8.515625e-01 1.968044e-02
8.554688e-01 1.838430e-02
8.593750e-01 1.763565e-02
8.632813e-01 1.633951e-02
8.671875e-01 1.559085e-02
8.710938e-01 1.484220e-02
8.750000e-01 1.447258e-02
8.789063e-01 1.219975e-02
8.828125e-01 1.025424e-02
8.867188e-01 8.305003e-03
8.906250e-01 7.008864e-03
8.945313e-01 5.057707e-03
8.984375e-01 3.761567e-03
9.023438e-01 2.465427e-03
9.062500e-01 1.716774e-03
9.101563e-01 0.000000e+00
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257813e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414063e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570313e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726563e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882813e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/results_qsm_RM_n=8192.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 0.000000e+00
33 0.000000e+00
34 0.000000e+00
35 0.000000e+00
36 0.000000e+00
37 0.000000e+00
38 0.000000e+00
39 0.000000e+00
40 0.000000e+00
41 0.000000e+00
42 0.000000e+00
43 0.000000e+00
44 0.000000e+00
45 0.000000e+00
46 0.000000e+00
47 0.000000e+00
48 0.000000e+00
49 0.000000e+00
50 0.000000e+00
51 0.000000e+00
52 0.000000e+00
53 0.000000e+00
54 0.000000e+00
55 0.000000e+00
56 0.000000e+00
57 0.000000e+00
58 0.000000e+00
59 0.000000e+00
60 0.000000e+00
61 0.000000e+00
62 0.000000e+00
63 0.000000e+00
64 0.000000e+00
65 0.000000e+00
66 0.000000e+00
67 0.000000e+00
68 0.000000e+00
69 0.000000e+00
70 0.000000e+00
71 0.000000e+00
72 0.000000e+00
73 0.000000e+00
74 0.000000e+00
75 0.000000e+00
76 0.000000e+00
77 0.000000e+00
78 0.000000e+00
79 0.000000e+00
80 0.000000e+00
81 0.000000e+00
82 0.000000e+00
83 0.000000e+00
84 0.000000e+00
85 0.000000e+00
86 0.000000e+00
87 0.000000e+00
88 0.000000e+00
89 0.000000e+00
90 0.000000e+00
91 0.000000e+00
92 0.000000e+00
93 0.000000e+00
94 0.000000e+00
95 0.000000e+00
96 0.000000e+00
97 0.000000e+00
98 0.000000e+00
99 0.000000e+00
100 0.000000e+00
101 0.000000e+00
102 0.000000e+00
103 0.000000e+00
104 0.000000e+00
105 0.000000e+00
106 0.000000e+00
107 0.000000e+00
108 0.000000e+00
109 0.000000e+00
110 0.000000e+00
111 0.000000e+00
112 0.000000e+00
113 0.000000e+00
114 0.000000e+00
115 0.000000e+00
116 0.000000e+00
117 0.000000e+00
118 0.000000e+00
119 0.000000e+00
120 0.000000e+00
121 0.000000e+00
122 0.000000e+00
123 0.000000e+00
124 0.000000e+00
125 0.000000e+00
126 0.000000e+00
127 0.000000e+00
128 1.000000e+00
129 1.000000e+00
130 1.000000e+00
131 1.000000e+00
132 1.000000e+00
133 1.000000e+00
134 1.000000e+00
135 1.000000e+00
136 1.000000e+00
137 1.000000e+00
138 1.000000e+00
139 1.000000e+00
140 1.000000e+00
141 1.000000e+00
142 1.000000e+00
143 1.000000e+00
144 1.000000e+00
145 1.000000e+00
146 1.000000e+00
147 1.000000e+00
148 1.000000e+00
149 1.000000e+00
150 1.000000e+00
151 1.000000e+00
152 1.000000e+00
153 1.000000e+00
154 1.000000e+00
155 1.000000e+00
156 1.000000e+00
157 1.000000e+00
158 1.000000e+00
159 1.000000e+00
160 1.000000e+00
161 1.000000e+00
162 1.000000e+00
163 1.000000e+00
164 1.000000e+00
165 1.000000e+00
166 1.000000e+00
167 1.000000e+00
168 1.000000e+00
169 1.000000e+00
170 1.000000e+00
171 1.000000e+00
172 1.000000e+00
173 1.000000e+00
174 1.000000e+00
175 1.000000e+00
176 1.000000e+00
177 1.000000e+00
178 1.000000e+00
179 1.000000e+00
180 1.000000e+00
181 1.000000e+00
182 1.000000e+00
183 1.000000e+00
184 1.000000e+00
185 1.000000e+00
186 1.000000e+00
187 1.000000e+00
188 1.000000e+00
189 1.000000e+00
190 1.000000e+00
191 1.000000e+00
192 2.000000e+00
193 2.000000e+00
194 2.000000e+00
195 2.000000e+00
196 2.000000e+00
197 2.000000e+00
198 2.000000e+00
199 2.000000e+00
200 2.000000e+00
201 2.000000e+00
202 2.000000e+00
203 2.000000e+00
204 2.000000e+00
205 2.000000e+00
206 2.000000e+00
207 2.000000e+00
208 2.000000e+00
209 2.000000e+00
210 2.000000e+00
211 2.000000e+00
212 2.000000e+00
213 2.000000e+00
214 2.000000e+00
215 2.000000e+00
216 2.000000e+00
217 2.000000e+00
218 2.000000e+00
219 2.000000e+00
220 2.000000e+00
221 2.000000e+00
222 2.000000e+00
223 2.000000e+00
224 3.000000e+00
225 3.000000e+00
226 3.000000e+00
227 3.000000e+00
228 3.000000e+00
229 3.000000e+00
230 3.000000e+00
231 3.000000e+00
232 3.000000e+00
233 3.000000e+00
234 3.000000e+00
235 3.000000e+00
236 3.000000e+00
237 3.000000e+00
238 3.000000e+00
239 3.000000e+00
240 4.000000e+00
241 4.000000e+00
242 4.000000e+00
243 4.000000e+00
244 4.000000e+00
245 4.000000e+00
246 4.000000e+00
247 4.000000e+00
248 5.000000e+00
249 5.000000e+00
250 5.000000e+00
251 5.000000e+00
252 6.000000e+00
253 6.000000e+00
254 7.000000e+00
255 8.000000e+00
256 9.000000e+00
257 9.000000e+00
258 9.000000e+00
259 9.000000e+00
260 9.000000e+00
261 9.000000e+00
262 9.000000e+00
263 9.000000e+00
264 9.000000e+00
265 9.000000e+00
266 9.000000e+00
267 9.000000e+00
268 9.000000e+00
269 9.000000e+00
270 9.000000e+00
271 9.000000e+00
272 9.000000e+00
273 9.000000e+00
274 9.000000e+00
275 9.000000e+00
276 9.000000e+00
277 9.000000e+00
278 9.000000e+00
279 9.000000e+00
280 9.000000e+00
281 9.000000e+00
282 9.000000e+00
283 9.000000e+00
284 9.000000e+00
285 9.000000e+00
286 9.000000e+00
287 9.000000e+00
288 9.000000e+00
289 9.000000e+00
290 9.000000e+00
291 9.000000e+00
292 9.000000e+00
293 9.000000e+00
294 9.000000e+00
295 9.000000e+00
296 9.000000e+00
297 9.000000e+00
298 9.000000e+00
299 9.000000e+00
300 9.000000e+00
301 9.000000e+00
302 9.000000e+00
303 9.000000e+00
304 9.000000e+00
305 9.000000e+00
306 9.000000e+00
307 9.000000e+00
308 9.000000e+00
309 9.000000e+00
310 9.000000e+00
311 9.000000e+00
312 9.000000e+00
313 9.000000e+00
314 9.000000e+00
315 9.000000e+00
316 9.000000e+00
317 9.000000e+00
318 9.000000e+00
319 9.000000e+00
320 1.000000e+01
321 1.000000e+01
322 1.000000e+01
323 1.000000e+01
324 1.000000e+01
325 1.000000e+01
326 1.000000e+01
327 1.000000e+01
328 1.000000e+01
329 1.000000e+01
330 1.000000e+01
331 1.000000e+01
332 1.000000e+01
333 1.000000e+01
334 1.000000e+01
335 1.000000e+01
336 1.000000e+01
337 1.000000e+01
338 1.000000e+01
339 1.000000e+01
340 1.000000e+01
341 1.000000e+01
342 1.000000e+01
343 1.000000e+01
344 1.000000e+01
345 1.000000e+01
346 1.000000e+01
347 1.000000e+01
348 1.000000e+01
349 1.000000e+01
350 1.000000e+01
351 1.000000e+01
352 1.100000e+01
353 1.100000e+01
354 1.100000e+01
355 1.100000e+01
356 1.100000e+01
357 1.100000e+01
358 1.100000e+01
359 1.100000e+01
360 1.100000e+01
361 1.100000e+01
362 1.100000e+01
363 1.100000e+01
364 1.100000e+01
365 1.100000e+01
366 1.100000e+01
367 1.100000e+01
368 1.200000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.300000e+01
377 1.300000e+01
378 1.300000e+01
379 1.300000e+01
380 1.400000e+01
381 1.400000e+01
382 1.500000e+01
383 1.600000e+01
384 1.700000e+01
385 1.700000e+01
386 1.700000e+01
387 1.700000e+01
388 1.700000e+01
389 1.700000e+01
390 1.700000e+01
391 1.700000e+01
392 1.700000e+01
393 1.700000e+01
394 1.700000e+01
395 1.700000e+01
396 1.700000e+01
397 1.700000e+01
398 1.700000e+01
399 1.700000e+01
400 1.700000e+01
401 1.700000e+01
402 1.700000e+01
403 1.700000e+01
404 1.700000e+01
405 1.700000e+01
406 1.700000e+01
407 1.700000e+01
408 1.700000e+01
409 1.700000e+01
410 1.700000e+01
411 1.700000e+01
412 1.700000e+01
413 1.700000e+01
414 1.700000e+01
415 1.700000e+01
416 1.800000e+01
417 1.800000e+01
418 1.800000e+01
419 1.800000e+01
420 1.800000e+01
421 1.800000e+01
422 1.800000e+01
423 1.800000e+01
424 1.800000e+01
425 1.800000e+01
426 1.800000e+01
427 1.800000e+01
428 1.800000e+01
429 1.800000e+01
430 1.800000e+01
431 1.800000e+01
432 1.900000e+01
433 1.900000e+01
434 1.900000e+01
435 1.900000e+01
436 1.900000e+01
437 1.900000e+01
438 1.900000e+01
439 1.900000e+01
440 2.000000e+01
441 2.000000e+01
442 2.000000e+01
443 2.000000e+01
444 2.100000e+01
445 2.100000e+01
446 2.200000e+01
447 2.300000e+01
448 2.400000e+01
449 2.400000e+01
450 2.400000e+01
451 2.400000e+01
452 2.400000e+01
453 2.400000e+01
454 2.400000e+01
455 2.400000e+01
456 2.400000e+01
457 2.400000e+01
458 2.400000e+01
459 2.400000e+01
460 2.400000e+01
461 2.400000e+01
462 2.400000e+01
463 2.400000e+01
464 2.500000e+01
465 2.500000e+01
466 2.500000e+01
467 2.500000e+01
468 2.500000e+01
469 2.500000e+01
470 2.500000e+01
471 2.500000e+01
472 2.600000e+01
473 2.600000e+01
474 2.600000e+01
475 2.600000e+01
476 2.700000e+01
477 2.700000e+01
478 2.800000e+01
479 2.900000e+01
480 3.000000e+01
481 3.000000e+01
482 3.000000e+01
483 3.000000e+01
484 3.000000e+01
485 3.000000e+01
486 3.000000e+01
487 3.000000e+01
488 3.100000e+01
489 3.100000e+01
490 3.100000e+01
491 3.100000e+01
492 3.200000e+01
493 3.200000e+01
494 3.300000e+01
495 3.400000e+01
496 3.499999e+01
497 3.499999e+01
498 3.499999e+01
499 3.499999e+01
500 3.599999e+01
501 3.599999e+01
502 3.699999e+01
503 3.799999e+01
504 3.899999e+01
505 3.899999e+01
506 3.999999e+01
507 4.099999e+01
508 4.199997e+01
509 4.299997e+01
510 4.399995e+01
511 4.499989e+01
512 4.598536e+01
513 4.598536e+01
514 4.598536e+01
515 4.598536e+01
516 4.598536e+01
517 4.598536e+01
518 4.598536e+01
519 4.598536e+01
520 4.598536e+01
521 4.598536e+01
522 4.598536e+01
523 4.598536e+01
524 4.598536e+01
525 4.598536e+01
526 4.598536e+01
527 4.598536e+01
528 4.598536e+01
529 4.598536e+01
530 4.598536e+01
531 4.598536e+01
532 4.598536e+01
533 4.598536e+01
534 4.598536e+01
535 4.598536e+01
536 4.598536e+01
537 4.598536e+01
538 4.598536e+01
539 4.598536e+01
540 4.598536e+01
541 4.598536e+01
542 4.598536e+01
543 4.598536e+01
544 4.598536e+01
545 4.598536e+01
546 4.598536e+01
547 4.598536e+01
548 4.598536e+01
549 4.598536e+01
550 4.598536e+01
551 4.598536e+01
552 4.598536e+01
553 4.598536e+01
554 4.598536e+01
555 4.598536e+01
556 4.598536e+01
557 4.598536e+01
558 4.598536e+01
559 4.598536e+01
560 4.598536e+01
561 4.598536e+01
562 4.598536e+01
563 4.598536e+01
564 4.598536e+01
565 4.598536e+01
566 4.598536e+01
567 4.598536e+01
568 4.598536e+01
569 4.598536e+01
570 4.598536e+01
571 4.598536e+01
572 4.598536e+01
573 4.598536e+01
574 4.598536e+01
575 4.598536e+01
576 4.698536e+01
577 4.698536e+01
578 4.698536e+01
579 4.698536e+01
580 4.698536e+01
581 4.698536e+01
582 4.698536e+01
583 4.698536e+01
584 4.698536e+01
585 4.698536e+01
586 4.698536e+01
587 4.698536e+01
588 4.698536e+01
589 4.698536e+01
590 4.698536e+01
591 4.698536e+01
592 4.698536e+01
593 4.698536e+01
594 4.698536e+01
595 4.698536e+01
596 4.698536e+01
597 4.698536e+01
598 4.698536e+01
599 4.698536e+01
600 4.698536e+01
601 4.698536e+01
602 4.698536e+01
603 4.698536e+01
604 4.698536e+01
605 4.698536e+01
606 4.698536e+01
607 4.698536e+01
608 4.798536e+01
609 4.798536e+01
610 4.798536e+01
611 4.798536e+01
612 4.798536e+01
613 4.798536e+01
614 4.798536e+01
615 4.798536e+01
616 4.798536e+01
617 4.798536e+01
618 4.798536e+01
619 4.798536e+01
620 4.798536e+01
621 4.798536e+01
622 4.798536e+01
623 4.798536e+01
624 4.898536e+01
625 4.898536e+01
626 4.898536e+01
627 4.898536e+01
628 4.898536e+01
629 4.898536e+01
630 4.898536e+01
631 4.898536e+01
632 4.998536e+01
633 4.998536e+01
634 4.998536e+01
635 4.998536e+01
636 5.098536e+01
637 5.098536e+01
638 5.198536e+01
639 5.298536e+01
640 5.398536e+01
641 5.398536e+01
642 5.398536e+01
643 5.398536e+01
644 5.398536e+01
645 5.398536e+01
646 5.398536e+01
647 5.398536e+01
648 5.398536e+01
649 5.398536e+01
650 5.398536e+01
651 5.398536e+01
652 5.398536e+01
653 5.398536e+01
654 5.398536e+01
655 5.398536e+01
656 5.398536e+01
657 5.398536e+01
658 5.398536e+01
659 5.398536e+01
660 5.398536e+01
661 5.398536e+01
662 5.398536e+01
663 5.398536e+01
664 5.398536e+01
665 5.398536e+01
666 5.398536e+01
667 5.398536e+01
668 5.398536e+01
669 5.398536e+01
670 5.398536e+01
671 5.398536e+01
672 5.498536e+01
673 5.498536e+01
674 5.498536e+01
675 5.498536e+01
676 5.498536e+01
677 5.498536e+01
678 5.498536e+01
679 5.498536e+01
680 5.498536e+01
681 5.498536e+01
682 5.498536e+01
683 5.498536e+01
684 5.498536e+01
685 5.498536e+01
686 5.498536e+01
687 5.498536e+01
688 5.598536e+01
689 5.598536e+01
690 5.598536e+01
691 5.598536e+01
692 5.598536e+01
693 5.598536e+01
694 5.598536e+01
695 5.598536e+01
696 5.698536e+01
697 5.698536e+01
698 5.698536e+01
699 5.698536e+01
700 5.798536e+01
701 5.798536e+01
702 5.898536e+01
703 5.998536e+01
704 6.098535e+01
705 6.098535e+01
706 6.098535e+01
707 6.098535e+01
708 6.098535e+01
709 6.098535e+01
710 6.098535e+01
711 6.098535e+01
712 6.098535e+01
713 6.098535e+01
714 6.098535e+01
715 6.098535e+01
716 6.098535e+01
717 6.098535e+01
718 6.098535e+01
719 6.098535e+01
720 6.198535e+01
721 6.198535e+01
722 6.198535e+01
723 6.198535e+01
724 6.198535e+01
725 6.198535e+01
726 6.198535e+01
727 6.198535e+01
728 6.298535e+01
729 6.298535e+01
730 6.298535e+01
731 6.298535e+01
732 6.398535e+01
733 6.398535e+01
734 6.498535e+01
735 6.598535e+01
736 6.698535e+01
737 6.698535e+01
738 6.698535e+01
739 6.698535e+01
740 6.698535e+01
741 6.698535e+01
742 6.698535e+01
743 6.698535e+01
744 6.798535e+01
745 6.798535e+01
746 6.798535e+01
747 6.798535e+01
748 6.898535e+01
749 6.898535e+01
750 6.998535e+01
751 7.098535e+01
752 7.198533e+01
753 7.198533e+01
754 7.198533e+01
755 7.198533e+01
756 7.298533e+01
757 7.298533e+01
758 7.398533e+01
759 7.498533e+01
760 7.598531e+01
761 7.598531e+01
762 7.698531e+01
763 7.798531e+01
764 7.898525e+01
765 7.998525e+01
766 8.098515e+01
767 8.198494e+01
768 8.295623e+01
769 8.295623e+01
770 8.295623e+01
771 8.295623e+01
772 8.295623e+01
773 8.295623e+01
774 8.295623e+01
775 8.295623e+01
776 8.295623e+01
777 8.295623e+01
778 8.295623e+01
779 8.295623e+01
780 8.295623e+01
781 8.295623e+01
782 8.295623e+01
783 8.295623e+01
784 8.295623e+01
785 8.295623e+01
786 8.295623e+01
787 8.295623e+01
788 8.295623e+01
789 8.295623e+01
790 8.295623e+01
791 8.295623e+01
792 8.295623e+01
793 8.295623e+01
794 8.295623e+01
795 8.295623e+01
796 8.295623e+01
797 8.295623e+01
798 8.295623e+01
799 8.295623e+01
800 8.395623e+01
801 8.395623e+01
802 8.395623e+01
803 8.395623e+01
804 8.395623e+01
805 8.395623e+01
806 8.395623e+01
807 8.395623e+01
808 8.395623e+01
809 8.395623e+01
810 8.395623e+01
811 8.395623e+01
812 8.395623e+01
813 8.395623e+01
814 8.395623e+01
815 8.395623e+01
816 8.495623e+01
817 8.495623e+01
818 8.495623e+01
819 8.495623e+01
820 8.495623e+01
821 8.495623e+01
822 8.495623e+01
823 8.495623e+01
824 8.595623e+01
825 8.595623e+01
826 8.595623e+01
827 8.595623e+01
828 8.695623e+01
829 8.695623e+01
830 8.795623e+01
831 8.895623e+01
832 8.995622e+01
833 8.995622e+01
834 8.995622e+01
835 8.995622e+01
836 8.995622e+01
837 8.995622e+01
838 8.995622e+01
839 8.995622e+01
840 8.995622e+01
841 8.995622e+01
842 8.995622e+01
843 8.995622e+01
844 8.995622e+01
845 8.995622e+01
846 8.995622e+01
847 8.995622e+01
848 9.095622e+01
849 9.095622e+01
850 9.095622e+01
851 9.095622e+01
852 9.095622e+01
853 9.095622e+01
854 9.095622e+01
855 9.095622e+01
856 9.195622e+01
857 9.195622e+01
858 9.195622e+01
859 9.195622e+01
860 9.295622e+01
861 9.295622e+01
862 9.395622e+01
863 9.495622e+01
864 9.595619e+01
865 9.595619e+01
866 9.595619e+01
867 9.595619e+01
868 9.595619e+01
869 9.595619e+01
870 9.595619e+01
871 9.595619e+01
872 9.695619e+01
873 9.695619e+01
874 9.695619e+01
875 9.695619e+01
876 9.795619e+01
877 9.795619e+01
878 9.895619e+01
879 9.995619e+01
880 1.009561e+02
881 1.009561e+02
882 1.009561e+02
883 1.009561e+02
884 1.019561e+02
885 1.019561e+02
886 1.029561e+02
887 1.039561e+02
888 1.049560e+02
889 1.049560e+02
890 1.059560e+02
891 1.069560e+02
892 1.079558e+02
893 1.089558e+02
894 1.099554e+02
895 1.109546e+02
896 1.118986e+02
897 1.118986e+02
898 1.118986e+02
899 1.118986e+02
900 1.118986e+02
901 1.118986e+02
902 1.118986e+02
903 1.118986e+02
904 1.118986e+02
905 1.118986e+02
906 1.118986e+02
907 1.118986e+02
908 1.118986e+02
909 1.118986e+02
910 1.118986e+02
911 1.118986e+02
912 1.128986e+02
913 1.128986e+02
914 1.128986e+02
915 1.128986e+02
916 1.128986e+02
917 1.128986e+02
918 1.128986e+02
919 1.128986e+02
920 1.138986e+02
921 1.138986e+02
922 1.138986e+02
923 1.138986e+02
924 1.148986e+02
925 1.148986e+02
926 1.158986e+02
927 1.168986e+02
928 1.178985e+02
929 1.178985e+02
930 1.178985e+02
931 1.178985e+02
932 1.178985e+02
933 1.178985e+02
934 1.178985e+02
935 1.178985e+02
936 1.188985e+02
937 1.188985e+02
938 1.188985e+02
939 1.188985e+02
940 1.198985e+02
941 1.198985e+02
942 1.208985e+02
943 1.218985e+02
944 1.228983e+02
945 1.228983e+02
946 1.228983e+02
947 1.228983e+02
948 1.238983e+02
949 1.238983e+02
950 1.248983e+02
951 1.258983e+02
952 1.268979e+02
953 1.268979e+02
954 1.278979e+02
955 1.288979e+02
956 1.298971e+02
957 1.308971e+02
958 1.318956e+02
959 1.328926e+02
960 1.337858e+02
961 1.337858e+02
962 1.337858e+02
963 1.337858e+02
964 1.337858e+02
965 1.337858e+02
966 1.337858e+02
967 1.337858e+02
968 1.347858e+02
969 1.347858e+02
970 1.347858e+02
971 1.347858e+02
972 1.357858e+02
973 1.357858e+02
974 1.367858e+02
975 1.377858e+02
976 1.387850e+02
977 1.387850e+02
978 1.387850e+02
979 1.387850e+02
980 1.397850e+02
981 1.397850e+02
982 1.407850e+02
983 1.417850e+02
984 1.427836e+02
985 1.427836e+02
986 1.437836e+02
987 1.447836e+02
988 1.457807e+02
989 1.467807e+02
990 1.477751e+02
991 1.487646e+02
992 1.495695e+02
993 1.495695e+02
994 1.495695e+02
995 1.495695e+02
996 1.505695e+02
997 1.505695e+02
998 1.515695e+02
999 1.525695e+02
1000 1.535645e+02
1001 1.535645e+02
1002 1.545645e+02
1003 1.555645e+02
1004 1.565549e+02
1005 1.575548e+02
1006 1.585365e+02
1007 1.595033e+02
1008 1.601717e+02
1009 1.601717e+02
1010 1.611716e+02
1011 1.621714e+02
1012 1.631432e+02
1013 1.641426e+02
1014 1.650910e+02
1015 1.660027e+02
1016 1.664967e+02
1017 1.674930e+02
1018 1.683751e+02
1019 1.691881e+02
1020 1.695103e+02
1021 1.701997e+02
1022 1.703956e+02
1023 1.705200e+02
1024 1.705241e+02
1025 1.705241e+02
1026 1.705241e+02
1027 1.705241e+02
1028 1.705241e+02
1029 1.705241e+02
1030 1.705241e+02
1031 1.705241e+02
1032 1.705241e+02
1033 1.705241e+02
1034 1.705241e+02
1035 1.705241e+02
1036 1.705241e+02
1037 1.705241e+02
1038 1.705241e+02
1039 1.705241e+02
1040 1.705241e+02
1041 1.705241e+02
1042 1.705241e+02
1043 1.705241e+02
1044 1.705241e+02
1045 1.705241e+02
1046 1.705241e+02
1047 1.705241e+02
1048 1.705241e+02
1049 1.705241e+02
1050 1.705241e+02
1051 1.705241e+02
1052 1.705241e+02
1053 1.705241e+02
1054 1.705241e+02
1055 1.705241e+02
1056 1.705241e+02
1057 1.705241e+02
1058 1.705241e+02
1059 1.705241e+02
1060 1.705241e+02
1061 1.705241e+02
1062 1.705241e+02
1063 1.705241e+02
1064 1.705241e+02
1065 1.705241e+02
1066 1.705241e+02
1067 1.705241e+02
1068 1.705241e+02
1069 1.705241e+02
1070 1.705241e+02
1071 1.705241e+02
1072 1.705241e+02
1073 1.705241e+02
1074 1.705241e+02
1075 1.705241e+02
1076 1.705241e+02
1077 1.705241e+02
1078 1.705241e+02
1079 1.705241e+02
1080 1.705241e+02
1081 1.705241e+02
1082 1.705241e+02
1083 1.705241e+02
1084 1.705241e+02
1085 1.705241e+02
1086 1.705241e+02
1087 1.705241e+02
1088 1.715241e+02
1089 1.715241e+02
1090 1.715241e+02
1091 1.715241e+02
1092 1.715241e+02
1093 1.715241e+02
1094 1.715241e+02
1095 1.715241e+02
1096 1.715241e+02
1097 1.715241e+02
1098 1.715241e+02
1099 1.715241e+02
1100 1.715241e+02
1101 1.715241e+02
1102 1.715241e+02
1103 1.715241e+02
1104 1.715241e+02
1105 1.715241e+02
1106 1.715241e+02
1107 1.715241e+02
1108 1.715241e+02
1109 1.715241e+02
1110 1.715241e+02
1111 1.715241e+02
1112 1.715241e+02
1113 1.715241e+02
1114 1.715241e+02
1115 1.715241e+02
1116 1.715241e+02
1117 1.715241e+02
1118 1.715241e+02
1119 1.715241e+02
1120 1.725241e+02
1121 1.725241e+02
1122 1.725241e+02
1123 1.725241e+02
1124 1.725241e+02
1125 1.725241e+02
1126 1.725241e+02
1127 1.725241e+02
1128 1.725241e+02
1129 1.725241e+02
1130 1.725241e+02
1131 1.725241e+02
1132 1.725241e+02
1133 1.725241e+02
1134 1.725241e+02
1135 1.725241e+02
1136 1.735241e+02
1137 1.735241e+02
1138 1.735241e+02
1139 1.735241e+02
1140 1.735241e+02
1141 1.735241e+02
1142 1.735241e+02
1143 1.735241e+02
1144 1.745241e+02
1145 1.745241e+02
1146 1.745241e+02
1147 1.745241e+02
1148 1.755241e+02
1149 1.755241e+02
1150 1.765241e+02
1151 1.775241e+02
1152 1.785241e+02
1153 1.785241e+02
1154 1.785241e+02
1155 1.785241e+02
1156 1.785241e+02
1157 1.785241e+02
1158 1.785241e+02
1159 1.785241e+02
1160 1.785241e+02
1161 1.785241e+02
1162 1.785241e+02
1163 1.785241e+02
1164 1.785241e+02
1165 1.785241e+02
1166 1.785241e+02
1167 1.785241e+02
1168 1.785241e+02
1169 1.785241e+02
1170 1.785241e+02
1171 1.785241e+02
1172 1.785241e+02
1173 1.785241e+02
1174 1.785241e+02
1175 1.785241e+02
1176 1.785241e+02
1177 1.785241e+02
1178 1.785241e+02
1179 1.785241e+02
1180 1.785241e+02
1181 1.785241e+02
1182 1.785241e+02
1183 1.785241e+02
1184 1.795241e+02
1185 1.795241e+02
1186 1.795241e+02
1187 1.795241e+02
1188 1.795241e+02
1189 1.795241e+02
1190 1.795241e+02
1191 1.795241e+02
1192 1.795241e+02
1193 1.795241e+02
1194 1.795241e+02
1195 1.795241e+02
1196 1.795241e+02
1197 1.795241e+02
1198 1.795241e+02
1199 1.795241e+02
1200 1.805241e+02
1201 1.805241e+02
1202 1.805241e+02
1203 1.805241e+02
1204 1.805241e+02
1205 1.805241e+02
1206 1.805241e+02
1207 1.805241e+02
1208 1.815241e+02
1209 1.815241e+02
1210 1.815241e+02
1211 1.815241e+02
1212 1.825241e+02
1213 1.825241e+02
1214 1.835241e+02
1215 1.845241e+02
1216 1.855240e+02
1217 1.855240e+02
1218 1.855240e+02
1219 1.855240e+02
1220 1.855240e+02
1221 1.855240e+02
1222 1.855240e+02
1223 1.855240e+02
1224 1.855240e+02
1225 1.855240e+02
1226 1.855240e+02
1227 1.855240e+02
1228 1.855240e+02
1229 1.855240e+02
1230 1.855240e+02
1231 1.855240e+02
1232 1.865240e+02
1233 1.865240e+02
1234 1.865240e+02
1235 1.865240e+02
1236 1.865240e+02
1237 1.865240e+02
1238 1.865240e+02
1239 1.865240e+02
1240 1.875240e+02
1241 1.875240e+02
1242 1.875240e+02
1243 1.875240e+02
1244 1.885240e+02
1245 1.885240e+02
1246 1.895240e+02
1247 1.905240e+02
1248 1.915239e+02
1249 1.915239e+02
1250 1.915239e+02
1251 1.915239e+02
1252 1.915239e+02
1253 1.915239e+02
1254 1.915239e+02
1255 1.915239e+02
1256 1.925239e+02
1257 1.925239e+02
1258 1.925239e+02
1259 1.925239e+02
1260 1.935239e+02
1261 1.935239e+02
1262 1.945239e+02
1263 1.955239e+02
1264 1.965238e+02
1265 1.965238e+02
1266 1.965238e+02
1267 1.965238e+02
1268 1.975238e+02
1269 1.975238e+02
1270 1.985238e+02
1271 1.995238e+02
1272 2.005235e+02
1273 2.005235e+02
1274 2.015235e+02
1275 2.025235e+02
1276 2.035228e+02
1277 2.045228e+02
1278 2.055216e+02
1279 2.065192e+02
1280 2.074232e+02
1281 2.074232e+02
1282 2.074232e+02
1283 2.074232e+02
1284 2.074232e+02
1285 2.074232e+02
1286 2.074232e+02
1287 2.074232e+02
1288 2.074232e+02
1289 2.074232e+02
1290 2.074232e+02
1291 2.074232e+02
1292 2.074232e+02
1293 2.074232e+02
1294 2.074232e+02
1295 2.074232e+02
1296 2.074232e+02
1297 2.074232e+02
1298 2.074232e+02
1299 2.074232e+02
1300 2.074232e+02
1301 2.074232e+02
1302 2.074232e+02
1303 2.074232e+02
1304 2.074232e+02
1305 2.074232e+02
1306 2.074232e+02
1307 2.074232e+02
1308 2.074232e+02
1309 2.074232e+02
1310 2.074232e+02
1311 2.074232e+02
1312 2.084232e+02
1313 2.084232e+02
1314 2.084232e+02
1315 2.084232e+02
1316 2.084232e+02
1317 2.084232e+02
1318 2.084232e+02
1319 2.084232e+02
1320 2.084232e+02
1321 2.084232e+02
1322 2.084232e+02
1323 2.084232e+02
1324 2.084232e+02
1325 2.084232e+02
1326 2.084232e+02
1327 2.084232e+02
1328 2.094232e+02
1329 2.094232e+02
1330 2.094232e+02
1331 2.094232e+02
1332 2.094232e+02
1333 2.094232e+02
1334 2.094232e+02
1335 2.094232e+02
1336 2.104232e+02
1337 2.104232e+02
1338 2.104232e+02
1339 2.104232e+02
1340 2.114232e+02
1341 2.114232e+02
1342 2.124232e+02
1343 2.134232e+02
1344 2.144230e+02
1345 2.144230e+02
1346 2.144230e+02
1347 2.144230e+02
1348 2.144230e+02
1349 2.144230e+02
1350 2.144230e+02
1351 2.144230e+02
1352 2.144230e+02
1353 2.144230e+02
1354 2.144230e+02
1355 2.144230e+02
1356 2.144230e+02
1357 2.144230e+02
1358 2.144230e+02
1359 2.144230e+02
1360 2.154230e+02
1361 2.154230e+02
1362 2.154230e+02
1363 2.154230e+02
1364 2.154230e+02
1365 2.154230e+02
1366 2.154230e+02
1367 2.154230e+02
1368 2.164230e+02
1369 2.164230e+02
1370 2.164230e+02
1371 2.164230e+02
1372 2.174230e+02
1373 2.174230e+02
1374 2.184230e+02
1375 2.194230e+02
1376 2.204227e+02
1377 2.204227e+02
1378 2.204227e+02
1379 2.204227e+02
1380 2.204227e+02
1381 2.204227e+02
1382 2.204227e+02
1383 2.204227e+02
1384 2.214227e+02
1385 2.214227e+02
1386 2.214227e+02
1387 2.214227e+02
1388 2.224227e+02
1389 2.224227e+02
1390 2.234227e+02
1391 2.244227e+02
1392 2.254221e+02
1393 2.254221e+02
1394 2.254221e+02
1395 2.254221e+02
1396 2.264221e+02
1397 2.264221e+02
1398 2.274221e+02
1399 2.284221e+02
1400 2.294209e+02
1401 2.294209e+02
1402 2.304209e+02
1403 2.314209e+02
1404 2.324185e+02
1405 2.334185e+02
1406 2.344138e+02
1407 2.354049e+02
1408 2.362253e+02
1409 2.362253e+02
1410 2.362253e+02
1411 2.362253e+02
1412 2.362253e+02
1413 2.362253e+02
1414 2.362253e+02
1415 2.362253e+02
1416 2.362253e+02
1417 2.362253e+02
1418 2.362253e+02
1419 2.362253e+02
1420 2.362253e+02
1421 2.362253e+02
1422 2.362253e+02
1423 2.362253e+02
1424 2.372253e+02
1425 2.372253e+02
1426 2.372253e+02
1427 2.372253e+02
1428 2.372253e+02
1429 2.372253e+02
1430 2.372253e+02
1431 2.372253e+02
1432 2.382253e+02
1433 2.382253e+02
1434 2.382253e+02
1435 2.382253e+02
1436 2.392253e+02
1437 2.392253e+02
1438 2.402253e+02
1439 2.412253e+02
1440 2.422242e+02
1441 2.422242e+02
1442 2.422242e+02
1443 2.422242e+02
1444 2.422242e+02
1445 2.422242e+02
1446 2.422242e+02
1447 2.422242e+02
1448 2.432242e+02
1449 2.432242e+02
1450 2.432242e+02
1451 2.432242e+02
1452 2.442242e+02
1453 2.442242e+02
1454 2.452242e+02
1455 2.462242e+02
1456 2.472219e+02
1457 2.472219e+02
1458 2.472219e+02
1459 2.472219e+02
1460 2.482219e+02
1461 2.482219e+02
1462 2.492219e+02
1463 2.502219e+02
1464 2.512175e+02
1465 2.512175e+02
1466 2.522175e+02
1467 2.532175e+02
1468 2.542088e+02
1469 2.552088e+02
1470 2.561923e+02
1471 2.571621e+02
1472 2.578450e+02
1473 2.578450e+02
1474 2.578450e+02
1475 2.578450e+02
1476 2.578450e+02
1477 2.578450e+02
1478 2.578450e+02
1479 2.578450e+02
1480 2.588450e+02
1481 2.588450e+02
1482 2.588450e+02
1483 2.588450e+02
1484 2.598450e+02
1485 2.598450e+02
1486 2.608450e+02
1487 2.618450e+02
1488 2.628373e+02
1489 2.628373e+02
1490 2.628373e+02
1491 2.628373e+02
1492 2.638373e+02
1493 2.638373e+02
1494 2.648373e+02
1495 2.658372e+02
1496 2.668222e+02
1497 2.668222e+02
1498 2.678221e+02
1499 2.688219e+02
1500 2.697933e+02
1501 2.707926e+02
1502 2.717402e+02
1503 2.726507e+02
1504 2.731419e+02
1505 2.731419e+02
1506 2.731419e+02
1507 2.731419e+02
1508 2.741418e+02
1509 2.741418e+02
1510 2.751416e+02
1511 2.761410e+02
1512 2.770965e+02
1513 2.770965e+02
1514 2.780956e+02
1515 2.790939e+02
1516 2.800124e+02
1517 2.810072e+02
1518 2.818677e+02
1519 2.826509e+02
1520 2.829365e+02
1521 2.829365e+02
1522 2.839314e+02
1523 2.849218e+02
1524 2.857352e+02
1525 2.867100e+02
1526 2.874179e+02
1527 2.880109e+02
1528 2.881419e+02
1529 2.890673e+02
1530 2.895956e+02
1531 2.899995e+02
1532 2.900514e+02
1533 2.903249e+02
1534 2.903467e+02
1535 2.903584e+02
1536 2.903585e+02
1537 2.903585e+02
1538 2.903585e+02
1539 2.903585e+02
1540 2.903585e+02
1541 2.903585e+02
1542 2.903585e+02
1543 2.903585e+02
1544 2.903585e+02
1545 2.903585e+02
1546 2.903585e+02
1547 2.903585e+02
1548 2.903585e+02
1549 2.903585e+02
1550 2.903585e+02
1551 2.903585e+02
1552 2.903585e+02
1553 2.903585e+02
1554 2.903585e+02
1555 2.903585e+02
1556 2.903585e+02
1557 2.903585e+02
1558 2.903585e+02
1559 2.903585e+02
1560 2.903585e+02
1561 2.903585e+02
1562 2.903585e+02
1563 2.903585e+02
1564 2.903585e+02
1565 2.903585e+02
1566 2.903585e+02
1567 2.903585e+02
1568 2.913585e+02
1569 2.913585e+02
1570 2.913585e+02
1571 2.913585e+02
1572 2.913585e+02
1573 2.913585e+02
1574 2.913585e+02
1575 2.913585e+02
1576 2.913585e+02
1577 2.913585e+02
1578 2.913585e+02
1579 2.913585e+02
1580 2.913585e+02
1581 2.913585e+02
1582 2.913585e+02
1583 2.913585e+02
1584 2.923585e+02
1585 2.923585e+02
1586 2.923585e+02
1587 2.923585e+02
1588 2.923585e+02
1589 2.923585e+02
1590 2.923585e+02
1591 2.923585e+02
1592 2.933585e+02
1593 2.933585e+02
1594 2.933585e+02
1595 2.933585e+02
1596 2.943585e+02
1597 2.943585e+02
1598 2.953585e+02
1599 2.963585e+02
1600 2.973571e+02
1601 2.973571e+02
1602 2.973571e+02
1603 2.973571e+02
1604 2.973571e+02
1605 2.973571e+02
1606 2.973571e+02
1607 2.973571e+02
1608 2.973571e+02
1609 2.973571e+02
1610 2.973571e+02
1611 2.973571e+02
1612 2.973571e+02
1613 2.973571e+02
1614 2.973571e+02
1615 2.973571e+02
1616 2.983571e+02
1617 2.983571e+02
1618 2.983571e+02
1619 2.983571e+02
1620 2.983571e+02
1621 2.983571e+02
1622 2.983571e+02
1623 2.983571e+02
1624 2.993571e+02
1625 2.993571e+02
1626 2.993571e+02
1627 2.993571e+02
1628 3.003571e+02
1629 3.003571e+02
1630 3.013571e+02
1631 3.023570e+02
1632 3.033542e+02
1633 3.033542e+02
1634 3.033542e+02
1635 3.033542e+02
1636 3.033542e+02
1637 3.033542e+02
1638 3.033542e+02
1639 3.033542e+02
1640 3.043542e+02
1641 3.043542e+02
1642 3.043542e+02
1643 3.043542e+02
1644 3.053542e+02
1645 3.053542e+02
1646 3.063542e+02
1647 3.073542e+02
1648 3.083486e+02
1649 3.083486e+02
1650 3.083486e+02
1651 3.083486e+02
1652 3.093486e+02
1653 3.093486e+02
1654 3.103486e+02
1655 3.113486e+02
1656 3.123376e+02
1657 3.123376e+02
1658 3.133376e+02
1659 3.143375e+02
1660 3.153165e+02
1661 3.163161e+02
1662 3.172772e+02
1663 3.182092e+02
1664 3.187557e+02
1665 3.187557e+02
1666 3.187557e+02
1667 3.187557e+02
1668 3.187557e+02
1669 3.187557e+02
1670 3.187557e+02
1671 3.187557e+02
1672 3.187557e+02
1673 3.187557e+02
1674 3.187557e+02
1675 3.187557e+02
1676 3.187557e+02
1677 3.187557e+02
1678 3.187557e+02
1679 3.187557e+02
1680 3.197557e+02
1681 3.197557e+02
1682 3.197557e+02
1683 3.197557e+02
1684 3.197557e+02
1685 3.197557e+02
1686 3.197557e+02
1687 3.197557e+02
1688 3.207557e+02
1689 3.207557e+02
1690 3.207557e+02
1691 3.207557e+02
1692 3.217557e+02
1693 3.217557e+02
1694 3.227557e+02
1695 3.237557e+02
1696 3.247458e+02
1697 3.247458e+02
1698 3.247458e+02
1699 3.247458e+02
1700 3.247458e+02
1701 3.247458e+02
1702 3.247458e+02
1703 3.247458e+02
1704 3.257458e+02
1705 3.257458e+02
1706 3.257458e+02
1707 3.257458e+02
1708 3.267458e+02
1709 3.267458e+02
1710 3.277458e+02
1711 3.287457e+02
1712 3.297264e+02
1713 3.297264e+02
1714 3.297264e+02
1715 3.297264e+02
1716 3.307264e+02
1717 3.307264e+02
1718 3.317262e+02
1719 3.327258e+02
1720 3.336890e+02
1721 3.336890e+02
1722 3.346884e+02
1723 3.356872e+02
1724 3.366191e+02
1725 3.376154e+02
1726 3.384972e+02
1727 3.393098e+02
1728 3.396315e+02
1729 3.396315e+02
1730 3.396315e+02
1731 3.396315e+02
1732 3.396315e+02
1733 3.396315e+02
1734 3.396315e+02
1735 3.396315e+02
1736 3.406314e+02
1737 3.406314e+02
1738 3.406314e+02
1739 3.406314e+02
1740 3.416312e+02
1741 3.416312e+02
1742 3.426307e+02
1743 3.436298e+02
1744 3.445715e+02
1745 3.445715e+02
1746 3.445715e+02
1747 3.445715e+02
1748 3.455707e+02
1749 3.455707e+02
1750 3.465691e+02
1751 3.475661e+02
1752 3.484586e+02
1753 3.484586e+02
1754 3.494536e+02
1755 3.504442e+02
1756 3.512589e+02
1757 3.522341e+02
1758 3.529438e+02
1759 3.535389e+02
1760 3.536712e+02
1761 3.536712e+02
1762 3.536712e+02
1763 3.536712e+02
1764 3.546662e+02
1765 3.546662e+02
1766 3.556565e+02
1767 3.566385e+02
1768 3.573880e+02
1769 3.573879e+02
1770 3.583610e+02
1771 3.593131e+02
1772 3.599232e+02
1773 3.608209e+02
1774 3.612835e+02
1775 3.616253e+02
1776 3.616610e+02
1777 3.616589e+02
1778 3.625702e+02
1779 3.634253e+02
1780 3.638089e+02
1781 3.645547e+02
1782 3.648005e+02
1783 3.649616e+02
1784 3.649687e+02
1785 3.655488e+02
1786 3.656728e+02
1787 3.657474e+02
1788 3.657489e+02
1789 3.657905e+02
1790 3.657909e+02
1791 3.657911e+02
1792 3.657911e+02
1793 3.657911e+02
1794 3.657911e+02
1795 3.657911e+02
1796 3.657911e+02
1797 3.657911e+02
1798 3.657911e+02
1799 3.657911e+02
1800 3.657911e+02
1801 3.657911e+02
1802 3.657911e+02
1803 3.657911e+02
1804 3.657911e+02
1805 3.657911e+02
1806 3.657911e+02
1807 3.657911e+02
1808 3.667911e+02
1809 3.667911e+02
1810 3.667911e+02
1811 3.667911e+02
1812 3.667911e+02
1813 3.667911e+02
1814 3.667911e+02
1815 3.667911e+02
1816 3.677910e+02
1817 3.677910e+02
1818 3.677910e+02
1819 3.677910e+02
1820 3.687908e+02
1821 3.687908e+02
1822 3.697903e+02
1823 3.707895e+02
1824 3.717321e+02
1825 3.717321e+02
1826 3.717321e+02
1827 3.717321e+02
1828 3.717321e+02
1829 3.717321e+02
1830 3.717321e+02
1831 3.717321e+02
1832 3.727317e+02
1833 3.727317e+02
1834 3.727317e+02
1835 3.727317e+02
1836 3.737309e+02
1837 3.737309e+02
1838 3.747293e+02
1839 3.757262e+02
1840 3.766189e+02
1841 3.766189e+02
1842 3.766189e+02
1843 3.766189e+02
1844 3.776162e+02
1845 3.776162e+02
1846 3.786110e+02
1847 3.796010e+02
1848 3.804112e+02
1849 3.804112e+02
1850 3.813958e+02
1851 3.823676e+02
1852 3.830601e+02
1853 3.839952e+02
1854 3.845505e+02
1855 3.849809e+02
1856 3.850410e+02
1857 3.850410e+02
1858 3.850410e+02
1859 3.850410e+02
1860 3.850410e+02
1861 3.850410e+02
1862 3.850410e+02
1863 3.850410e+02
1864 3.860381e+02
1865 3.860381e+02
1866 3.860381e+02
1867 3.860381e+02
1868 3.870324e+02
1869 3.870324e+02
1870 3.880214e+02
1871 3.890010e+02
1872 3.897359e+02
1873 3.897359e+02
1874 3.897358e+02
1875 3.897358e+02
1876 3.907184e+02
1877 3.907181e+02
1878 3.916857e+02
1879 3.926284e+02
1880 3.932070e+02
1881 3.932053e+02
1882 3.941263e+02
1883 3.949958e+02
1884 3.954037e+02
1885 3.961697e+02
1886 3.964364e+02
1887 3.966133e+02
1888 3.966219e+02
1889 3.966219e+02
1890 3.966212e+02
1891 3.966199e+02
1892 3.975499e+02
1893 3.975460e+02
1894 3.984247e+02
1895 3.992331e+02
1896 3.995491e+02
1897 3.995327e+02
1898 4.002929e+02
1899 4.009474e+02
1900 4.011173e+02
1901 4.016227e+02
1902 4.017108e+02
1903 4.017622e+02
1904 4.017629e+02
1905 4.016965e+02
1906 4.022475e+02
1907 4.026736e+02
1908 4.027324e+02
1909 4.030243e+02
1910 4.030494e+02
1911 4.030630e+02
1912 4.030631e+02
1913 4.032418e+02
1914 4.032506e+02
1915 4.032552e+02
1916 4.032552e+02
1917 4.032576e+02
1918 4.032576e+02
1919 4.032576e+02
1920 4.032576e+02
1921 4.032576e+02
1922 4.032576e+02
1923 4.032576e+02
1924 4.032575e+02
1925 4.032575e+02
1926 4.032574e+02
1927 4.032572e+02
1928 4.042289e+02
1929 4.042289e+02
1930 4.042285e+02
1931 4.042278e+02
1932 4.051750e+02
1933 4.051727e+02
1934 4.060792e+02
1935 4.069274e+02
1936 4.072999e+02
1937 4.072999e+02
1938 4.072976e+02
1939 4.072931e+02
1940 4.081638e+02
1941 4.081512e+02
1942 4.089396e+02
1943 4.096287e+02
1944 4.098244e+02
1945 4.097816e+02
1946 4.104105e+02
1947 4.109165e+02
1948 4.110047e+02
1949 4.113659e+02
1950 4.114061e+02
1951 4.114285e+02
1952 4.114286e+02
1953 4.114285e+02
1954 4.114108e+02
1955 4.113783e+02
1956 4.120507e+02
1957 4.119774e+02
1958 4.125093e+02
1959 4.129166e+02
1960 4.129695e+02
1961 4.127993e+02
1962 4.131443e+02
1963 4.133838e+02
1964 4.134001e+02
1965 4.135487e+02
1966 4.135547e+02
1967 4.135578e+02
1968 4.135578e+02
1969 4.132180e+02
1970 4.133919e+02
1971 4.135006e+02
1972 4.135037e+02
1973 4.135660e+02
1974 4.135669e+02
1975 4.135675e+02
1976 4.135675e+02
1977 4.136010e+02
1978 4.136013e+02
1979 4.136014e+02
1980 4.136014e+02
1981 4.136015e+02
1982 4.136015e+02
1983 4.136015e+02
1984 4.136015e+02
1985 4.135988e+02
1986 4.134967e+02
1987 4.133323e+02
1988 4.136859e+02
1989 4.134050e+02
1990 4.136259e+02
1991 4.137685e+02
1992 4.137739e+02
1993 4.133242e+02
1994 4.134326e+02
1995 4.134971e+02
1996 4.134982e+02
1997 4.135338e+02
1998 4.135342e+02
1999 4.135343e+02
2000 4.135343e+02
2001 4.129029e+02
2002 4.129451e+02
2003 4.129686e+02
2004 4.129687e+02
2005 4.129811e+02
2006 4.129812e+02
2007 4.129812e+02
2008 4.129812e+02
2009 4.129876e+02
2010 4.129876e+02
2011 4.129876e+02
2012 4.129876e+02
2013 4.129876e+02
2014 4.129876e+02
2015 4.129876e+02
2016 4.129876e+02
2017 4.122080e+02
2018 4.122217e+02
2019 4.122290e+02
2020 4.122290e+02
2021 4.122327e+02
2022 4.122327e+02
2023 4.122327e+02
2024 4.122327e+02
2025 4.122346e+02
2026 4.122346e+02
2027 4.122346e+02
2028 4.122346e+02
2029 4.122346e+02
2030 4.122346e+02
2031 4.122346e+02
2032 4.122346e+02
2033 4.122356e+02
2034 4.122356e+02
2035 4.122356e+02
2036 4.122356e+02
2037 4.122356e+02
2038 4.122356e+02
2039 4.122356e+02
2040 4.122356e+02
2041 4.122356e+02
2042 4.122356e+02
2043 4.122356e+02
2044 4.122356e+02
2045 4.122356e+02
2046 4.122356e+02
2047 4.122356e+02
2048 4.122356e+02
2049 4.122356e+02
2050 4.122356e+02
2051 4.122356e+02
2052 4.122356e+02
2053 4.122356e+02
2054 4.122356e+02
2055 4.122356e+02
2056 4.122356e+02
2057 4.122356e+02
2058 4.122356e+02
2059 4.122356e+02
2060 4.122356e+02
2061 4.122356e+02
2062 4.122356e+02
2063 4.122356e+02
2064 4.122356e+02
2065 4.122356e+02
2066 4.122356e+02
2067 4.122356e+02
2068 4.122356e+02
2069 4.122356e+02
2070 4.122356e+02
2071 4.122356e+02
2072 4.122356e+02
2073 4.122356e+02
2074 4.122356e+02
2075 4.122356e+02
2076 4.122356e+02
2077 4.122356e+02
2078 4.122356e+02
2079 4.122356e+02
2080 4.122356e+02
2081 4.122356e+02
2082 4.122356e+02
2083 4.122356e+02
2084 4.122356e+02
2085 4.122356e+02
2086 4.122356e+02
2087 4.122356e+02
2088 4.122356e+02
2089 4.122356e+02
2090 4.122356e+02
2091 4.122356e+02
2092 4.122356e+02
2093 4.122356e+02
2094 4.122356e+02
2095 4.122356e+02
2096 4.122356e+02
2097 4.122356e+02
2098 4.122356e+02
2099 4.122356e+02
2100 4.122356e+02
2101 4.122356e+02
2102 4.122356e+02
2103 4.122356e+02
2104 4.122356e+02
2105 4.122356e+02
2106 4.122356e+02
2107 4.122356e+02
2108 4.122356e+02
2109 4.122356e+02
2110 4.122356e+02
2111 4.122356e+02
2112 4.132356e+02
2113 4.132356e+02
2114 4.132356e+02
2115 4.132356e+02
2116 4.132356e+02
2117 4.132356e+02
2118 4.132356e+02
2119 4.132356e+02
2120 4.132356e+02
2121 4.132356e+02
2122 4.132356e+02
2123 4.132356e+02
2124 4.132356e+02
2125 4.132356e+02
2126 4.132356e+02
2127 4.132356e+02
2128 4.132356e+02
2129 4.132356e+02
2130 4.132356e+02
2131 4.132356e+02
2132 4.132356e+02
2133 4.132356e+02
2134 4.132356e+02
2135 4.132356e+02
2136 4.132356e+02
2137 4.132356e+02
2138 4.132356e+02
2139 4.132356e+02
2140 4.132356e+02
2141 4.132356e+02
2142 4.132356e+02
2143 4.132356e+02
2144 4.142356e+02
2145 4.142356e+02
2146 4.142356e+02
2147 4.142356e+02
2148 4.142356e+02
2149 4.142356e+02
2150 4.142356e+02
2151 4.142356e+02
2152 4.142356e+02
2153 4.142356e+02
2154 4.142356e+02
2155 4.142356e+02
2156 4.142356e+02
2157 4.142356e+02
2158 4.142356e+02
2159 4.142356e+02
2160 4.152356e+02
2161 4.152356e+02
2162 4.152356e+02
2163 4.152356e+02
2164 4.152356e+02
2165 4.152356e+02
2166 4.152356e+02
2167 4.152356e+02
2168 4.162356e+02
2169 4.162356e+02
2170 4.162356e+02
2171 4.162356e+02
2172 4.172356e+02
2173 4.172356e+02
2174 4.182356e+02
2175 4.192356e+02
2176 4.202349e+02
2177 4.202349e+02
2178 4.202349e+02
2179 4.202349e+02
2180 4.202349e+02
2181 4.202349e+02
2182 4.202349e+02
2183 4.202349e+02
2184 4.202349e+02
2185 4.202349e+02
2186 4.202349e+02
2187 4.202349e+02
2188 4.202349e+02
2189 4.202349e+02
2190 4.202349e+02
2191 4.202349e+02
2192 4.202349e+02
2193 4.202349e+02
2194 4.202349e+02
2195 4.202349e+02
2196 4.202349e+02
2197 4.202349e+02
2198 4.202349e+02
2199 4.202349e+02
2200 4.202349e+02
2201 4.202349e+02
2202 4.202349e+02
2203 4.202349e+02
2204 4.202349e+02
2205 4.202349e+02
2206 4.202349e+02
2207 4.202349e+02
2208 4.212349e+02
2209 4.212349e+02
2210 4.212349e+02
2211 4.212349e+02
2212 4.212349e+02
2213 4.212349e+02
2214 4.212349e+02
2215 4.212349e+02
2216 4.212349e+02
2217 4.212349e+02
2218 4.212349e+02
2219 4.212349e+02
2220 4.212349e+02
2221 4.212349e+02
2222 4.212349e+02
2223 4.212349e+02
2224 4.222349e+02
2225 4.222349e+02
2226 4.222349e+02
2227 4.222349e+02
2228 4.222349e+02
2229 4.222349e+02
2230 4.222349e+02
2231 4.222349e+02
2232 4.232349e+02
2233 4.232349e+02
2234 4.232349e+02
2235 4.232349e+02
2236 4.242349e+02
2237 4.242349e+02
2238 4.252349e+02
2239 4.262349e+02
2240 4.272336e+02
2241 4.272336e+02
2242 4.272336e+02
2243 4.272336e+02
2244 4.272336e+02
2245 4.272336e+02
2246 4.272336e+02
2247 4.272336e+02
2248 4.272336e+02
2249 4.272336e+02
2250 4.272336e+02
2251 4.272336e+02
2252 4.272336e+02
2253 4.272336e+02
2254 4.272336e+02
2255 4.272336e+02
2256 4.282336e+02
2257 4.282336e+02
2258 4.282336e+02
2259 4.282336e+02
2260 4.282336e+02
2261 4.282336e+02
2262 4.282336e+02
2263 4.282336e+02
2264 4.292336e+02
2265 4.292336e+02
2266 4.292336e+02
2267 4.292336e+02
2268 4.302336e+02
2269 4.302336e+02
2270 4.312336e+02
2271 4.322336e+02
2272 4.332309e+02
2273 4.332309e+02
2274 4.332309e+02
2275 4.332309e+02
2276 4.332309e+02
2277 4.332309e+02
2278 4.332309e+02
2279 4.332309e+02
2280 4.342309e+02
2281 4.342309e+02
2282 4.342309e+02
2283 4.342309e+02
2284 4.352309e+02
2285 4.352309e+02
2286 4.362309e+02
2287 4.372309e+02
2288 4.382256e+02
2289 4.382256e+02
2290 4.382256e+02
2291 4.382256e+02
2292 4.392256e+02
2293 4.392256e+02
2294 4.402256e+02
2295 4.412256e+02
2296 4.422153e+02
2297 4.422153e+02
2298 4.432152e+02
2299 4.442151e+02
2300 4.451953e+02
2301 4.461949e+02
2302 4.471580e+02
2303 4.480933e+02
2304 4.486494e+02
2305 4.486494e+02
2306 4.486494e+02
2307 4.486494e+02
2308 4.486494e+02
2309 4.486494e+02
2310 4.486494e+02
2311 4.486494e+02
2312 4.486494e+02
2313 4.486494e+02
2314 4.486494e+02
2315 4.486494e+02
2316 4.486494e+02
2317 4.486494e+02
2318 4.486494e+02
2319 4.486494e+02
2320 4.486494e+02
2321 4.486494e+02
2322 4.486494e+02
2323 4.486494e+02
2324 4.486494e+02
2325 4.486494e+02
2326 4.486494e+02
2327 4.486494e+02
2328 4.486494e+02
2329 4.486494e+02
2330 4.486494e+02
2331 4.486494e+02
2332 4.486494e+02
2333 4.486494e+02
2334 4.486494e+02
2335 4.486494e+02
2336 4.496494e+02
2337 4.496494e+02
2338 4.496494e+02
2339 4.496494e+02
2340 4.496494e+02
2341 4.496494e+02
2342 4.496494e+02
2343 4.496494e+02
2344 4.496494e+02
2345 4.496494e+02
2346 4.496494e+02
2347 4.496494e+02
2348 4.496494e+02
2349 4.496494e+02
2350 4.496494e+02
2351 4.496494e+02
2352 4.506494e+02
2353 4.506494e+02
2354 4.506494e+02
2355 4.506494e+02
2356 4.506494e+02
2357 4.506494e+02
2358 4.506494e+02
2359 4.506494e+02
2360 4.516494e+02
2361 4.516494e+02
2362 4.516494e+02
2363 4.516494e+02
2364 4.526494e+02
2365 4.526494e+02
2366 4.536494e+02
2367 4.546493e+02
2368 4.556445e+02
2369 4.556445e+02
2370 4.556445e+02
2371 4.556445e+02
2372 4.556445e+02
2373 4.556445e+02
2374 4.556445e+02
2375 4.556445e+02
2376 4.556445e+02
2377 4.556445e+02
2378 4.556445e+02
2379 4.556445e+02
2380 4.556445e+02
2381 4.556445e+02
2382 4.556445e+02
2383 4.556445e+02
2384 4.566445e+02
2385 4.566445e+02
2386 4.566445e+02
2387 4.566445e+02
2388 4.566445e+02
2389 4.566445e+02
2390 4.566445e+02
2391 4.566445e+02
2392 4.576445e+02
2393 4.576445e+02
2394 4.576445e+02
2395 4.576445e+02
2396 4.586445e+02
2397 4.586445e+02
2398 4.596445e+02
2399 4.606444e+02
2400 4.616348e+02
2401 4.616348e+02
2402 4.616348e+02
2403 4.616348e+02
2404 4.616348e+02
2405 4.616348e+02
2406 4.616348e+02
2407 4.616348e+02
2408 4.626348e+02
2409 4.626348e+02
2410 4.626348e+02
2411 4.626348e+02
2412 4.636348e+02
2413 4.636348e+02
2414 4.646347e+02
2415 4.656347e+02
2416 4.666158e+02
2417 4.666158e+02
2418 4.666158e+02
2419 4.666158e+02
2420 4.676157e+02
2421 4.676157e+02
2422 4.686156e+02
2423 4.696152e+02
2424 4.705791e+02
2425 4.705791e+02
2426 4.715786e+02
2427 4.725774e+02
2428 4.735107e+02
2429 4.745071e+02
2430 4.753910e+02
2431 4.762067e+02
2432 4.765323e+02
2433 4.765323e+02
2434 4.765323e+02
2435 4.765323e+02
2436 4.765323e+02
2437 4.765323e+02
2438 4.765323e+02
2439 4.765323e+02
2440 4.765323e+02
2441 4.765323e+02
2442 4.765323e+02
2443 4.765323e+02
2444 4.765323e+02
2445 4.765323e+02
2446 4.765323e+02
2447 4.765323e+02
2448 4.775323e+02
2449 4.775323e+02
2450 4.775323e+02
2451 4.775323e+02
2452 4.775323e+02
2453 4.775323e+02
2454 4.775323e+02
2455 4.775323e+02
2456 4.785323e+02
2457 4.785323e+02
2458 4.785323e+02
2459 4.785323e+02
2460 4.795322e+02
2461 4.795322e+02
2462 4.805321e+02
2463 4.815318e+02
2464 4.825001e+02
2465 4.825001e+02
2466 4.825001e+02
2467 4.825001e+02
2468 4.825001e+02
2469 4.825001e+02
2470 4.825001e+02
2471 4.825001e+02
2472 4.835000e+02
2473 4.835000e+02
2474 4.835000e+02
2475 4.835000e+02
2476 4.844997e+02
2477 4.844997e+02
2478 4.854993e+02
2479 4.864983e+02
2480 4.874377e+02
2481 4.874377e+02
2482 4.874377e+02
2483 4.874377e+02
2484 4.884369e+02
2485 4.884369e+02
2486 4.894352e+02
2487 4.904319e+02
2488 4.913206e+02
2489 4.913206e+02
2490 4.923153e+02
2491 4.933052e+02
2492 4.941139e+02
2493 4.950876e+02
2494 4.957892e+02
2495 4.963750e+02
2496 4.965020e+02
2497 4.965020e+02
2498 4.965020e+02
2499 4.965020e+02
2500 4.965020e+02
2501 4.965020e+02
2502 4.965020e+02
2503 4.965020e+02
2504 4.975011e+02
2505 4.975011e+02
2506 4.975011e+02
2507 4.975011e+02
2508 4.984991e+02
2509 4.984991e+02
2510 4.994953e+02
2511 5.004880e+02
2512 5.013246e+02
2513 5.013246e+02
2514 5.013246e+02
2515 5.013246e+02
2516 5.023183e+02
2517 5.023183e+02
2518 5.033061e+02
2519 5.042836e+02
2520 5.050062e+02
2521 5.050059e+02
2522 5.059729e+02
2523 5.069146e+02
2524 5.074901e+02
2525 5.083694e+02
2526 5.087953e+02
2527 5.091041e+02
2528 5.091325e+02
2529 5.091325e+02
2530 5.091324e+02
2531 5.091322e+02
2532 5.101020e+02
2533 5.101012e+02
2534 5.110461e+02
2535 5.119523e+02
2536 5.124335e+02
2537 5.124293e+02
2538 5.133046e+02
2539 5.141081e+02
2540 5.144181e+02
2541 5.150952e+02
2542 5.152816e+02
2543 5.153992e+02
2544 5.154028e+02
2545 5.153790e+02
2546 5.160939e+02
2547 5.166950e+02
2548 5.168307e+02
2549 5.172816e+02
2550 5.173487e+02
2551 5.173871e+02
2552 5.173875e+02
2553 5.176860e+02
2554 5.177124e+02
2555 5.177267e+02
2556 5.177268e+02
2557 5.177343e+02
2558 5.177343e+02
2559 5.177343e+02
2560 5.177343e+02
2561 5.177343e+02
2562 5.177343e+02
2563 5.177343e+02
2564 5.177343e+02
2565 5.177343e+02
2566 5.177343e+02
2567 5.177343e+02
2568 5.177343e+02
2569 5.177343e+02
2570 5.177343e+02
2571 5.177343e+02
2572 5.177343e+02
2573 5.177343e+02
2574 5.177343e+02
2575 5.177343e+02
2576 5.177343e+02
2577 5.177343e+02
2578 5.177343e+02
2579 5.177343e+02
2580 5.177343e+02
2581 5.177343e+02
2582 5.177343e+02
2583 5.177343e+02
2584 5.177343e+02
2585 5.177343e+02
2586 5.177343e+02
2587 5.177343e+02
2588 5.177343e+02
2589 5.177343e+02
2590 5.177343e+02
2591 5.177343e+02
2592 5.187343e+02
2593 5.187343e+02
2594 5.187343e+02
2595 5.187343e+02
2596 5.187343e+02
2597 5.187343e+02
2598 5.187343e+02
2599 5.187343e+02
2600 5.187343e+02
2601 5.187343e+02
2602 5.187343e+02
2603 5.187343e+02
2604 5.187343e+02
2605 5.187343e+02
2606 5.187343e+02
2607 5.187343e+02
2608 5.197343e+02
2609 5.197343e+02
2610 5.197343e+02
2611 5.197343e+02
2612 5.197343e+02
2613 5.197343e+02
2614 5.197343e+02
2615 5.197343e+02
2616 5.207342e+02
2617 5.207342e+02
2618 5.207342e+02
2619 5.207342e+02
2620 5.217341e+02
2621 5.217341e+02
2622 5.227340e+02
2623 5.237337e+02
2624 5.247003e+02
2625 5.247003e+02
2626 5.247003e+02
2627 5.247003e+02
2628 5.247003e+02
2629 5.247003e+02
2630 5.247003e+02
2631 5.247003e+02
2632 5.247003e+02
2633 5.247003e+02
2634 5.247003e+02
2635 5.247003e+02
2636 5.247003e+02
2637 5.247003e+02
2638 5.247003e+02
2639 5.247003e+02
2640 5.257002e+02
2641 5.257002e+02
2642 5.257002e+02
2643 5.257002e+02
2644 5.257002e+02
2645 5.257002e+02
2646 5.257002e+02
2647 5.257002e+02
2648 5.267001e+02
2649 5.267001e+02
2650 5.267001e+02
2651 5.267001e+02
2652 5.276998e+02
2653 5.276998e+02
2654 5.286992e+02
2655 5.296982e+02
2656 5.306338e+02
2657 5.306338e+02
2658 5.306338e+02
2659 5.306338e+02
2660 5.306338e+02
2661 5.306338e+02
2662 5.306338e+02
2663 5.306338e+02
2664 5.316333e+02
2665 5.316333e+02
2666 5.316333e+02
2667 5.316333e+02
2668 5.326323e+02
2669 5.326323e+02
2670 5.336303e+02
2671 5.346265e+02
2672 5.355069e+02
2673 5.355069e+02
2674 5.355069e+02
2675 5.355069e+02
2676 5.365035e+02
2677 5.365035e+02
2678 5.374970e+02
2679 5.384847e+02
2680 5.392751e+02
2681 5.392750e+02
2682 5.402563e+02
2683 5.412222e+02
2684 5.418871e+02
2685 5.428106e+02
2686 5.433339e+02
2687 5.437329e+02
2688 5.437835e+02
2689 5.437835e+02
2690 5.437835e+02
2691 5.437835e+02
2692 5.437835e+02
2693 5.437835e+02
2694 5.437835e+02
2695 5.437835e+02
2696 5.437835e+02
2697 5.437835e+02
2698 5.437835e+02
2699 5.437835e+02
2700 5.437835e+02
2701 5.437835e+02
2702 5.437835e+02
2703 5.437835e+02
2704 5.447828e+02
2705 5.447828e+02
2706 5.447828e+02
2707 5.447828e+02
2708 5.447828e+02
2709 5.447828e+02
2710 5.447828e+02
2711 5.447828e+02
2712 5.457816e+02
2713 5.457816e+02
2714 5.457816e+02
2715 5.457816e+02
2716 5.467792e+02
2717 5.467792e+02
2718 5.477745e+02
2719 5.487655e+02
2720 5.495850e+02
2721 5.495850e+02
2722 5.495850e+02
2723 5.495850e+02
2724 5.495850e+02
2725 5.495850e+02
2726 5.495850e+02
2727 5.495850e+02
2728 5.505809e+02
2729 5.505809e+02
2730 5.505808e+02
2731 5.505808e+02
2732 5.515727e+02
2733 5.515726e+02
2734 5.525570e+02
2735 5.535284e+02
2736 5.542188e+02
2737 5.542188e+02
2738 5.542188e+02
2739 5.542186e+02
2740 5.551944e+02
2741 5.551939e+02
2742 5.561492e+02
2743 5.570719e+02
2744 5.575931e+02
2745 5.575902e+02
2746 5.584859e+02
2747 5.593182e+02
2748 5.596670e+02
2749 5.603818e+02
2750 5.605989e+02
2751 5.607386e+02
2752 5.607439e+02
2753 5.607439e+02
2754 5.607439e+02
2755 5.607439e+02
2756 5.607438e+02
2757 5.607438e+02
2758 5.607438e+02
2759 5.607436e+02
2760 5.617204e+02
2761 5.617204e+02
2762 5.617201e+02
2763 5.617196e+02
2764 5.626759e+02
2765 5.626743e+02
2766 5.635961e+02
2767 5.644668e+02
2768 5.648768e+02
2769 5.648768e+02
2770 5.648752e+02
2771 5.648720e+02
2772 5.657623e+02
2773 5.657530e+02
2774 5.665703e+02
2775 5.672960e+02
2776 5.675229e+02
2777 5.674896e+02
2778 5.681581e+02
2779 5.687068e+02
2780 5.688145e+02
2781 5.692149e+02
2782 5.692658e+02
2783 5.692944e+02
2784 5.692946e+02
2785 5.692946e+02
2786 5.692810e+02
2787 5.692559e+02
2788 5.699643e+02
2789 5.699056e+02
2790 5.704798e+02
2791 5.709291e+02
2792 5.709956e+02
2793 5.708517e+02
2794 5.712370e+02
2795 5.715103e+02
2796 5.715321e+02
2797 5.717049e+02
2798 5.717130e+02
2799 5.717173e+02
2800 5.717173e+02
2801 5.714134e+02
2802 5.716147e+02
2803 5.717429e+02
2804 5.717473e+02
2805 5.718217e+02
2806 5.718231e+02
2807 5.718239e+02
2808 5.718239e+02
2809 5.718643e+02
2810 5.718647e+02
2811 5.718649e+02
2812 5.718649e+02
2813 5.718650e+02
2814 5.718650e+02
2815 5.718650e+02
2816 5.718650e+02
2817 5.718650e+02
2818 5.718650e+02
2819 5.718650e+02
2820 5.718650e+02
2821 5.718650e+02
2822 5.718650e+02
2823 5.718650e+02
2824 5.718650e+02
2825 5.718650e+02
2826 5.718650e+02
2827 5.718650e+02
2828 5.718650e+02
2829 5.718650e+02
2830 5.718650e+02
2831 5.718650e+02
2832 5.728558e+02
2833 5.728558e+02
2834 5.728558e+02
2835 5.728558e+02
2836 5.728558e+02
2837 5.728558e+02
2838 5.728557e+02
2839 5.728556e+02
2840 5.738377e+02
2841 5.738377e+02
2842 5.738376e+02
2843 5.738373e+02
2844 5.748033e+02
2845 5.748024e+02
2846 5.757408e+02
2847 5.766368e+02
2848 5.770960e+02
2849 5.770960e+02
2850 5.770960e+02
2851 5.770960e+02
2852 5.770958e+02
2853 5.770958e+02
2854 5.770954e+02
2855 5.770947e+02
2856 5.780424e+02
2857 5.780424e+02
2858 5.780412e+02
2859 5.780388e+02
2860 5.789439e+02
2861 5.789369e+02
2862 5.797766e+02
2863 5.805318e+02
2864 5.807870e+02
2865 5.807870e+02
2866 5.807804e+02
2867 5.807678e+02
2868 5.815560e+02
2869 5.815240e+02
2870 5.821983e+02
2871 5.827535e+02
2872 5.828644e+02
2873 5.827744e+02
2874 5.832642e+02
2875 5.836314e+02
2876 5.836732e+02
2877 5.839172e+02
2878 5.839342e+02
2879 5.839433e+02
2880 5.839433e+02
2881 5.839433e+02
2882 5.839433e+02
2883 5.839433e+02
2884 5.839407e+02
2885 5.839407e+02
2886 5.839356e+02
2887 5.839259e+02
2888 5.847386e+02
2889 5.847385e+02
2890 5.847235e+02
2891 5.846960e+02
2892 5.853919e+02
2893 5.853284e+02
2894 5.858877e+02
2895 5.863221e+02
2896 5.863836e+02
2897 5.863828e+02
2898 5.863273e+02
2899 5.862328e+02
2900 5.867126e+02
2901 5.865325e+02
2902 5.868639e+02
2903 5.870922e+02
2904 5.871070e+02
2905 5.867776e+02
2906 5.869591e+02
2907 5.870732e+02
2908 5.870767e+02
2909 5.871422e+02
2910 5.871433e+02
2911 5.871439e+02
2912 5.871439e+02
2913 5.871343e+02
2914 5.869478e+02
2915 5.866688e+02
2916 5.868914e+02
2917 5.864693e+02
2918 5.865920e+02
2919 5.866658e+02
2920 5.866672e+02
2921 5.860755e+02
2922 5.861287e+02
2923 5.861587e+02
2924 5.861589e+02
2925 5.861749e+02
2926 5.861750e+02
2927 5.861750e+02
2928 5.861750e+02
2929 5.854303e+02
2930 5.854491e+02
2931 5.854591e+02
2932 5.854592e+02
2933 5.854644e+02
2934 5.854644e+02
2935 5.854644e+02
2936 5.854644e+02
2937 5.854671e+02
2938 5.854671e+02
2939 5.854671e+02
2940 5.854671e+02
2941 5.854671e+02
2942 5.854671e+02
2943 5.854671e+02
2944 5.854671e+02
2945 5.854671e+02
2946 5.854669e+02
2947 5.854666e+02
2948 5.854335e+02
2949 5.854326e+02
2950 5.853724e+02
2951 5.852706e+02
2952 5.857342e+02
2953 5.857294e+02
2954 5.855950e+02
2955 5.853850e+02
2956 5.856786e+02
2957 5.853388e+02
2958 5.855127e+02
2959 5.856214e+02
2960 5.856245e+02
2961 5.855977e+02
2962 5.852968e+02
2963 5.848799e+02
2964 5.850054e+02
2965 5.844387e+02
2966 5.844998e+02
2967 5.845345e+02
2968 5.845348e+02
2969 5.838191e+02
2970 5.838428e+02
2971 5.838557e+02
2972 5.838557e+02
2973 5.838624e+02
2974 5.838624e+02
2975 5.838624e+02
2976 5.838624e+02
2977 5.837526e+02
2978 5.831997e+02
2979 5.825275e+02
2980 5.825599e+02
2981 5.817733e+02
2982 5.817861e+02
2983 5.817928e+02
2984 5.817929e+02
2985 5.809184e+02
2986 5.809226e+02
2987 5.809248e+02
2988 5.809248e+02
2989 5.809259e+02
2990 5.809259e+02
2991 5.809259e+02
2992 5.809259e+02
2993 5.799948e+02
2994 5.799960e+02
2995 5.799966e+02
2996 5.799966e+02
2997 5.799970e+02
2998 5.799970e+02
2999 5.799970e+02
3000 5.799970e+02
3001 5.799971e+02
3002 5.799971e+02
3003 5.799971e+02
3004 5.799971e+02
3005 5.799971e+02
3006 5.799971e+02
3007 5.799971e+02
3008 5.799971e+02
3009 5.797090e+02
3010 5.789236e+02
3011 5.780615e+02
3012 5.780666e+02
3013 5.771471e+02
3014 5.771488e+02
3015 5.771496e+02
3016 5.771496e+02
3017 5.761936e+02
3018 5.761940e+02
3019 5.761943e+02
3020 5.761943e+02
3021 5.761944e+02
3022 5.761944e+02
3023 5.761944e+02
3024 5.761944e+02
3025 5.752174e+02
3026 5.752176e+02
3027 5.752176e+02
3028 5.752176e+02
3029 5.752177e+02
3030 5.752177e+02
3031 5.752177e+02
3032 5.752177e+02
3033 5.752177e+02
3034 5.752177e+02
3035 5.752177e+02
3036 5.752177e+02
3037 5.752177e+02
3038 5.752177e+02
3039 5.752177e+02
3040 5.752177e+02
3041 5.742295e+02
3042 5.742295e+02
3043 5.742295e+02
3044 5.742295e+02
3045 5.742296e+02
3046 5.742296e+02
3047 5.742296e+02
3048 5.742296e+02
3049 5.742296e+02
3050 5.742296e+02
3051 5.742296e+02
3052 5.742296e+02
3053 5.742296e+02
3054 5.742296e+02
3055 5.742296e+02
3056 5.742296e+02
3057 5.742296e+02
3058 5.742296e+02
3059 5.742296e+02
3060 5.742296e+02
3061 5.742296e+02
3062 5.742296e+02
3063 5.742296e+02
3064 5.742296e+02
3065 5.742296e+02
3066 5.742296e+02
3067 5.742296e+02
3068 5.742296e+02
3069 5.742296e+02
3070 5.742296e+02
3071 5.742296e+02
3072 5.742296e+02
3073 5.742296e+02
3074 5.742296e+02
3075 5.742296e+02
3076 5.742296e+02
3077 5.742296e+02
3078 5.742296e+02
3079 5.742296e+02
3080 5.742296e+02
3081 5.742296e+02
3082 5.742296e+02
3083 5.742296e+02
3084 5.742296e+02
3085 5.742296e+02
3086 5.742296e+02
3087 5.742296e+02
3088 5.742296e+02
3089 5.742296e+02
3090 5.742296e+02
3091 5.742296e+02
3092 5.742296e+02
3093 5.742296e+02
3094 5.742296e+02
3095 5.742296e+02
3096 5.742296e+02
3097 5.742296e+02
3098 5.742296e+02
3099 5.742296e+02
3100 5.742296e+02
3101 5.742296e+02
3102 5.742296e+02
3103 5.742296e+02
3104 5.752288e+02
3105 5.752288e+02
3106 5.752288e+02
3107 5.752288e+02
3108 5.752288e+02
3109 5.752288e+02
3110 5.752288e+02
3111 5.752288e+02
3112 5.752288e+02
3113 5.752288e+02
3114 5.752288e+02
3115 5.752288e+02
3116 5.752288e+02
3117 5.752288e+02
3118 5.752288e+02
3119 5.752288e+02
3120 5.762273e+02
3121 5.762273e+02
3122 5.762273e+02
3123 5.762273e+02
3124 5.762273e+02
3125 5.762273e+02
3126 5.762273e+02
3127 5.762273e+02
3128 5.772244e+02
3129 5.772244e+02
3130 5.772244e+02
3131 5.772243e+02
3132 5.782186e+02
3133 5.782185e+02
3134 5.792074e+02
3135 5.801867e+02
3136 5.809196e+02
3137 5.809196e+02
3138 5.809196e+02
3139 5.809196e+02
3140 5.809196e+02
3141 5.809196e+02
3142 5.809196e+02
3143 5.809196e+02
3144 5.809196e+02
3145 5.809196e+02
3146 5.809196e+02
3147 5.809196e+02
3148 5.809196e+02
3149 5.809196e+02
3150 5.809196e+02
3151 5.809196e+02
3152 5.819144e+02
3153 5.819144e+02
3154 5.819144e+02
3155 5.819144e+02
3156 5.819144e+02
3157 5.819144e+02
3158 5.819144e+02
3159 5.819144e+02
3160 5.829042e+02
3161 5.829042e+02
3162 5.829041e+02
3163 5.829040e+02
3164 5.838844e+02
3165 5.838841e+02
3166 5.848477e+02
3167 5.857838e+02
3168 5.863421e+02
3169 5.863421e+02
3170 5.863421e+02
3171 5.863421e+02
3172 5.863420e+02
3173 5.863420e+02
3174 5.863419e+02
3175 5.863417e+02
3176 5.873105e+02
3177 5.873105e+02
3178 5.873101e+02
3179 5.873092e+02
3180 5.882513e+02
3181 5.882486e+02
3182 5.891468e+02
3183 5.899829e+02
3184 5.903370e+02
3185 5.903370e+02
3186 5.903343e+02
3187 5.903290e+02
3188 5.911892e+02
3189 5.911746e+02
3190 5.919476e+02
3191 5.926179e+02
3192 5.927991e+02
3193 5.927508e+02
3194 5.933596e+02
3195 5.938444e+02
3196 5.939240e+02
3197 5.942663e+02
3198 5.943020e+02
3199 5.943217e+02
3200 5.943218e+02
3201 5.943218e+02
3202 5.943218e+02
3203 5.943218e+02
3204 5.943218e+02
3205 5.943218e+02
3206 5.943218e+02
3207 5.943218e+02
3208 5.943218e+02
3209 5.943218e+02
3210 5.943218e+02
3211 5.943218e+02
3212 5.943217e+02
3213 5.943217e+02
3214 5.943216e+02
3215 5.943214e+02
3216 5.952908e+02
3217 5.952908e+02
3218 5.952908e+02
3219 5.952908e+02
3220 5.952906e+02
3221 5.952906e+02
3222 5.952902e+02
3223 5.952893e+02
3224 5.962315e+02
3225 5.962315e+02
3226 5.962301e+02
3227 5.962272e+02
3228 5.971230e+02
3229 5.971146e+02
3230 5.979402e+02
3231 5.986767e+02
3232 5.989136e+02
3233 5.989136e+02
3234 5.989136e+02
3235 5.989136e+02
3236 5.989120e+02
3237 5.989120e+02
3238 5.989089e+02
3239 5.989029e+02
3240 5.997545e+02
3241 5.997544e+02
3242 5.997450e+02
3243 5.997274e+02
3244 6.004795e+02
3245 6.004364e+02
3246 6.010643e+02
3247 6.015692e+02
3248 6.016570e+02
3249 6.016567e+02
3250 6.016187e+02
3251 6.015522e+02
3252 6.021030e+02
3253 6.019683e+02
3254 6.023689e+02
3255 6.026555e+02
3256 6.026797e+02
3257 6.024124e+02
3258 6.026457e+02
3259 6.027974e+02
3260 6.028036e+02
3261 6.028929e+02
3262 6.028950e+02
3263 6.028961e+02
3264 6.028961e+02
3265 6.028961e+02
3266 6.028961e+02
3267 6.028960e+02
3268 6.028808e+02
3269 6.028806e+02
3270 6.028520e+02
3271 6.028011e+02
3272 6.034009e+02
3273 6.033996e+02
3274 6.033289e+02
3275 6.032108e+02
3276 6.036416e+02
3277 6.034259e+02
3278 6.037126e+02
3279 6.039051e+02
3280 6.039154e+02
3281 6.039057e+02
3282 6.037178e+02
3283 6.034370e+02
3284 6.036580e+02
3285 6.032338e+02
3286 6.033555e+02
3287 6.034286e+02
3288 6.034299e+02
3289 6.028363e+02
3290 6.028890e+02
3291 6.029187e+02
3292 6.029189e+02
3293 6.029347e+02
3294 6.029348e+02
3295 6.029348e+02
3296 6.029348e+02
3297 6.028791e+02
3298 6.024628e+02
3299 6.019216e+02
3300 6.019915e+02
3301 6.013112e+02
3302 6.013419e+02
3303 6.013587e+02
3304 6.013588e+02
3305 6.005572e+02
3306 6.005681e+02
3307 6.005739e+02
3308 6.005739e+02
3309 6.005769e+02
3310 6.005769e+02
3311 6.005769e+02
3312 6.005769e+02
3313 5.996896e+02
3314 5.996930e+02
3315 5.996947e+02
3316 5.996947e+02
3317 5.996956e+02
3318 5.996956e+02
3319 5.996956e+02
3320 5.996956e+02
3321 5.996960e+02
3322 5.996960e+02
3323 5.996960e+02
3324 5.996960e+02
3325 5.996960e+02
3326 5.996960e+02
3327 5.996960e+02
3328 5.996960e+02
3329 5.996960e+02
3330 5.996960e+02
3331 5.996960e+02
3332 5.996960e+02
3333 5.996960e+02
3334 5.996960e+02
3335 5.996960e+02
3336 5.996946e+02
3337 5.996946e+02
3338 5.996946e+02
3339 5.996946e+02
3340 5.996918e+02
3341 5.996918e+02
3342 5.996864e+02
3343 5.996760e+02
3344 6.004830e+02
3345 6.004830e+02
3346 6.004830e+02
3347 6.004830e+02
3348 6.004741e+02
3349 6.004740e+02
3350 6.004570e+02
3351 6.004260e+02
3352 6.011047e+02
3353 6.011042e+02
3354 6.010595e+02
3355 6.009823e+02
3356 6.015036e+02
3357 6.013510e+02
3358 6.017224e+02
3359 6.019838e+02
3360 6.020036e+02
3361 6.020036e+02
3362 6.020034e+02
3363 6.020030e+02
3364 6.019627e+02
3365 6.019613e+02
3366 6.018888e+02
3367 6.017682e+02
3368 6.021942e+02
3369 6.021875e+02
3370 6.020303e+02
3371 6.017897e+02
3372 6.020493e+02
3373 6.016720e+02
3374 6.018207e+02
3375 6.019121e+02
3376 6.019143e+02
3377 6.018800e+02
3378 6.015440e+02
3379 6.010879e+02
3380 6.011933e+02
3381 6.005892e+02
3382 6.006388e+02
3383 6.006666e+02
3384 6.006668e+02
3385 5.999219e+02
3386 5.999406e+02
3387 5.999507e+02
3388 5.999507e+02
3389 5.999559e+02
3390 5.999559e+02
3391 5.999559e+02
3392 5.999559e+02
3393 5.999559e+02
3394 5.999515e+02
3395 5.999431e+02
3396 5.997682e+02
3397 5.997460e+02
3398 5.994698e+02
3399 5.990811e+02
3400 5.992230e+02
3401 5.991552e+02
3402 5.987025e+02
3403 5.981249e+02
3404 5.981824e+02
3405 5.974712e+02
3406 5.974958e+02
3407 5.975091e+02
3408 5.975091e+02
3409 5.973270e+02
3410 5.966557e+02
3411 5.958817e+02
3412 5.958961e+02
3413 5.950353e+02
3414 5.950405e+02
3415 5.950432e+02
3416 5.950432e+02
3417 5.941220e+02
3418 5.941236e+02
3419 5.941244e+02
3420 5.941244e+02
3421 5.941248e+02
3422 5.941248e+02
3423 5.941248e+02
3424 5.941248e+02
3425 5.937511e+02
3426 5.929021e+02
3427 5.919950e+02
3428 5.919973e+02
3429 5.910498e+02
3430 5.910505e+02
3431 5.910509e+02
3432 5.910509e+02
3433 5.900790e+02
3434 5.900792e+02
3435 5.900793e+02
3436 5.900793e+02
3437 5.900793e+02
3438 5.900793e+02
3439 5.900793e+02
3440 5.900793e+02
3441 5.890939e+02
3442 5.890940e+02
3443 5.890940e+02
3444 5.890940e+02
3445 5.890940e+02
3446 5.890940e+02
3447 5.890940e+02
3448 5.890940e+02
3449 5.890940e+02
3450 5.890940e+02
3451 5.890940e+02
3452 5.890940e+02
3453 5.890940e+02
3454 5.890940e+02
3455 5.890940e+02
3456 5.890940e+02
3457 5.890934e+02
3458 5.890439e+02
3459 5.889588e+02
3460 5.884606e+02
3461 5.882954e+02
3462 5.876477e+02
3463 5.868932e+02
3464 5.869105e+02
3465 5.866008e+02
3466 5.857975e+02
3467 5.849224e+02
3468 5.849265e+02
3469 5.839988e+02
3470 5.840002e+02
3471 5.840009e+02
3472 5.840009e+02
3473 5.835003e+02
3474 5.825859e+02
3475 5.816358e+02
3476 5.816364e+02
3477 5.806636e+02
3478 5.806638e+02
3479 5.806639e+02
3480 5.806639e+02
3481 5.796781e+02
3482 5.796782e+02
3483 5.796782e+02
3484 5.796782e+02
3485 5.796782e+02
3486 5.796782e+02
3487 5.796782e+02
3488 5.796782e+02
3489 5.789951e+02
3490 5.780252e+02
3491 5.770416e+02
3492 5.770417e+02
3493 5.760503e+02
3494 5.760503e+02
3495 5.760503e+02
3496 5.760503e+02
3497 5.750548e+02
3498 5.750548e+02
3499 5.750548e+02
3500 5.750548e+02
3501 5.750548e+02
3502 5.750548e+02
3503 5.750548e+02
3504 5.750548e+02
3505 5.740570e+02
3506 5.740570e+02
3507 5.740570e+02
3508 5.740570e+02
3509 5.740570e+02
3510 5.740570e+02
3511 5.740570e+02
3512 5.740570e+02
3513 5.740570e+02
3514 5.740570e+02
3515 5.740570e+02
3516 5.740570e+02
3517 5.740570e+02
3518 5.740570e+02
3519 5.740570e+02
3520 5.740570e+02
3521 5.732389e+02
3522 5.722480e+02
3523 5.712528e+02
3524 5.712528e+02
3525 5.702553e+02
3526 5.702553e+02
3527 5.702553e+02
3528 5.702553e+02
3529 5.692565e+02
3530 5.692565e+02
3531 5.692565e+02
3532 5.692565e+02
3533 5.692565e+02
3534 5.692565e+02
3535 5.692565e+02
3536 5.692565e+02
3537 5.682571e+02
3538 5.682571e+02
3539 5.682571e+02
3540 5.682571e+02
3541 5.682571e+02
3542 5.682571e+02
3543 5.682571e+02
3544 5.682571e+02
3545 5.682571e+02
3546 5.682571e+02
3547 5.682571e+02
3548 5.682571e+02
3549 5.682571e+02
3550 5.682571e+02
3551 5.682571e+02
3552 5.682571e+02
3553 5.672575e+02
3554 5.672575e+02
3555 5.672575e+02
3556 5.672575e+02
3557 5.672575e+02
3558 5.672575e+02
3559 5.672575e+02
3560 5.672575e+02
3561 5.672575e+02
3562 5.672575e+02
3563 5.672575e+02
3564 5.672575e+02
3565 5.672575e+02
3566 5.672575e+02
3567 5.672575e+02
3568 5.672575e+02
3569 5.672575e+02
3570 5.672575e+02
3571 5.672575e+02
3572 5.672575e+02
3573 5.672575e+02
3574 5.672575e+02
3575 5.672575e+02
3576 5.672575e+02
3577 5.672575e+02
3578 5.672575e+02
3579 5.672575e+02
3580 5.672575e+02
3581 5.672575e+02
3582 5.672575e+02
3583 5.672575e+02
3584 5.672575e+02
3585 5.672575e+02
3586 5.672575e+02
3587 5.672575e+02
3588 5.672574e+02
3589 5.672574e+02
3590 5.672572e+02
3591 5.672568e+02
3592 5.672197e+02
3593 5.672197e+02
3594 5.672191e+02
3595 5.672178e+02
3596 5.671492e+02
3597 5.671455e+02
3598 5.670264e+02
3599 5.668379e+02
3600 5.671580e+02
3601 5.671580e+02
3602 5.671543e+02
3603 5.671472e+02
3604 5.669857e+02
3605 5.669666e+02
3606 5.667090e+02
3607 5.663422e+02
3608 5.664978e+02
3609 5.664377e+02
3610 5.660077e+02
3611 5.654526e+02
3612 5.655177e+02
3613 5.648255e+02
3614 5.648537e+02
3615 5.648691e+02
3616 5.648691e+02
3617 5.648690e+02
3618 5.648434e+02
3619 5.647975e+02
3620 5.644152e+02
3621 5.643166e+02
3622 5.637874e+02
3623 5.631367e+02
3624 5.631741e+02
3625 5.629617e+02
3626 5.622523e+02
3627 5.614479e+02
3628 5.614585e+02
3629 5.605769e+02
3630 5.605806e+02
3631 5.605825e+02
3632 5.605825e+02
3633 5.601896e+02
3634 5.593289e+02
3635 5.584138e+02
3636 5.584157e+02
3637 5.574634e+02
3638 5.574640e+02
3639 5.574643e+02
3640 5.574643e+02
3641 5.564897e+02
3642 5.564899e+02
3643 5.564899e+02
3644 5.564899e+02
3645 5.564900e+02
3646 5.564900e+02
3647 5.564900e+02
3648 5.564900e+02
3649 5.564855e+02
3650 5.563556e+02
3651 5.561520e+02
3652 5.554531e+02
3653 5.551212e+02
3654 5.543008e+02
3655 5.534136e+02
3656 5.534170e+02
3657 5.529129e+02
3658 5.519970e+02
3659 5.510459e+02
3660 5.510465e+02
3661 5.500732e+02
3662 5.500734e+02
3663 5.500735e+02
3664 5.500735e+02
3665 5.493968e+02
3666 5.484283e+02
3667 5.474455e+02
3668 5.474456e+02
3669 5.464546e+02
3670 5.464547e+02
3671 5.464547e+02
3672 5.464547e+02
3673 5.454593e+02
3674 5.454593e+02
3675 5.454593e+02
3676 5.454593e+02
3677 5.454593e+02
3678 5.454593e+02
3679 5.454593e+02
3680 5.454593e+02
3681 5.446489e+02
3682 5.436589e+02
3683 5.426641e+02
3684 5.426641e+02
3685 5.416668e+02
3686 5.416668e+02
3687 5.416668e+02
3688 5.416668e+02
3689 5.406682e+02
3690 5.406682e+02
3691 5.406682e+02
3692 5.406682e+02
3693 5.406682e+02
3694 5.406682e+02
3695 5.406682e+02
3696 5.406682e+02
3697 5.396689e+02
3698 5.396689e+02
3699 5.396689e+02
3700 5.396689e+02
3701 5.396689e+02
3702 5.396689e+02
3703 5.396689e+02
3704 5.396689e+02
3705 5.396689e+02
3706 5.396689e+02
3707 5.396689e+02
3708 5.396689e+02
3709 5.396689e+02
3710 5.396689e+02
3711 5.396689e+02
3712 5.396689e+02
3713 5.396227e+02
3714 5.392393e+02
3715 5.387323e+02
3716 5.378152e+02
3717 5.371647e+02
3718 5.362021e+02
3719 5.352228e+02
3720 5.352229e+02
3721 5.344430e+02
3722 5.334567e+02
3723 5.324639e+02
3724 5.324639e+02
3725 5.314677e+02
3726 5.314677e+02
3727 5.314677e+02
3728 5.314677e+02
3729 5.305940e+02
3730 5.295982e+02
3731 5.286004e+02
3732 5.286004e+02
3733 5.276016e+02
3734 5.276016e+02
3735 5.276016e+02
3736 5.276016e+02
3737 5.266021e+02
3738 5.266021e+02
3739 5.266021e+02
3740 5.266021e+02
3741 5.266021e+02
3742 5.266021e+02
3743 5.266021e+02
3744 5.266021e+02
3745 5.256703e+02
3746 5.246715e+02
3747 5.236721e+02
3748 5.236721e+02
3749 5.226724e+02
3750 5.226724e+02
3751 5.226724e+02
3752 5.226724e+02
3753 5.216725e+02
3754 5.216725e+02
3755 5.216725e+02
3756 5.216725e+02
3757 5.216725e+02
3758 5.216725e+02
3759 5.216725e+02
3760 5.216725e+02
3761 5.206726e+02
3762 5.206726e+02
3763 5.206726e+02
3764 5.206726e+02
3765 5.206726e+02
3766 5.206726e+02
3767 5.206726e+02
3768 5.206726e+02
3769 5.206726e+02
3770 5.206726e+02
3771 5.206726e+02
3772 5.206726e+02
3773 5.206726e+02
3774 5.206726e+02
3775 5.206726e+02
3776 5.206726e+02
3777 5.197081e+02
3778 5.187084e+02
3779 5.177086e+02
3780 5.177086e+02
3781 5.167086e+02
3782 5.167086e+02
3783 5.167086e+02
3784 5.167086e+02
3785 5.157087e+02
3786 5.157087e+02
3787 5.157087e+02
3788 5.157087e+02
3789 5.157087e+02
3790 5.157087e+02
3791 5.157087e+02
3792 5.157087e+02
3793 5.147087e+02
3794 5.147087e+02
3795 5.147087e+02
3796 5.147087e+02
3797 5.147087e+02
3798 5.147087e+02
3799 5.147087e+02
3800 5.147087e+02
3801 5.147087e+02
3802 5.147087e+02
3803 5.147087e+02
3804 5.147087e+02
3805 5.147087e+02
3806 5.147087e+02
3807 5.147087e+02
3808 5.147087e+02
3809 5.137087e+02
3810 5.137087e+02
3811 5.137087e+02
3812 5.137087e+02
3813 5.137087e+02
3814 5.137087e+02
3815 5.137087e+02
3816 5.137087e+02
3817 5.137087e+02
3818 5.137087e+02
3819 5.137087e+02
3820 5.137087e+02
3821 5.137087e+02
3822 5.137087e+02
3823 5.137087e+02
3824 5.137087e+02
3825 5.137087e+02
3826 5.137087e+02
3827 5.137087e+02
3828 5.137087e+02
3829 5.137087e+02
3830 5.137087e+02
3831 5.137087e+02
3832 5.137087e+02
3833 5.137087e+02
3834 5.137087e+02
3835 5.137087e+02
3836 5.137087e+02
3837 5.137087e+02
3838 5.137087e+02
3839 5.137087e+02
3840 5.137087e+02
3841 5.135176e+02
3842 5.128344e+02
3843 5.120509e+02
3844 5.110641e+02
3845 5.101966e+02
3846 5.092013e+02
3847 5.082038e+02
3848 5.082038e+02
3849 5.072785e+02
3850 5.062799e+02
3851 5.052806e+02
3852 5.052806e+02
3853 5.042810e+02
3854 5.042810e+02
3855 5.042810e+02
3856 5.042810e+02
3857 5.033209e+02
3858 5.023213e+02
3859 5.013215e+02
3860 5.013215e+02
3861 5.003216e+02
3862 5.003216e+02
3863 5.003216e+02
3864 5.003216e+02
3865 4.993217e+02
3866 4.993217e+02
3867 4.993217e+02
3868 4.993217e+02
3869 4.993217e+02
3870 4.993217e+02
3871 4.993217e+02
3872 4.993217e+02
3873 4.983423e+02
3874 4.973424e+02
3875 4.963425e+02
3876 4.963425e+02
3877 4.953425e+02
3878 4.953425e+02
3879 4.953425e+02
3880 4.953425e+02
3881 4.943425e+02
3882 4.943425e+02
3883 4.943425e+02
3884 4.943425e+02
3885 4.943425e+02
3886 4.943425e+02
3887 4.943425e+02
3888 4.943425e+02
3889 4.933425e+02
3890 4.933425e+02
3891 4.933425e+02
3892 4.933425e+02
3893 4.933425e+02
3894 4.933425e+02
3895 4.933425e+02
3896 4.933425e+02
3897 4.933425e+02
3898 4.933425e+02
3899 4.933425e+02
3900 4.933425e+02
3901 4.933425e+02
3902 4.933425e+02
3903 4.933425e+02
3904 4.933425e+02
3905 4.923530e+02
3906 4.913531e+02
3907 4.903531e+02
3908 4.903531e+02
3909 4.893531e+02
3910 4.893531e+02
3911 4.893531e+02
3912 4.893531e+02
3913 4.883531e+02
3914 4.883531e+02
3915 4.883531e+02
3916 4.883531e+02
3917 4.883531e+02
3918 4.883531e+02
3919 4.883531e+02
3920 4.883531e+02
3921 4.873531e+02
3922 4.873531e+02
3923 4.873531e+02
3924 4.873531e+02
3925 4.873531e+02
3926 4.873531e+02
3927 4.873531e+02
3928 4.873531e+02
3929 4.873531e+02
3930 4.873531e+02
3931 4.873531e+02
3932 4.873531e+02
3933 4.873531e+02
3934 4.873531e+02
3935 4.873531e+02
3936 4.873531e+02
3937 4.863531e+02
3938 4.863531e+02
3939 4.863531e+02
3940 4.863531e+02
3941 4.863531e+02
3942 4.863531e+02
3943 4.863531e+02
3944 4.863531e+02
3945 4.863531e+02
3946 4.863531e+02
3947 4.863531e+02
3948 4.863531e+02
3949 4.863531e+02
3950 4.863531e+02
3951 4.863531e+02
3952 4.863531e+02
3953 4.863531e+02
3954 4.863531e+02
3955 4.863531e+02
3956 4.863531e+02
3957 4.863531e+02
3958 4.863531e+02
3959 4.863531e+02
3960 4.863531e+02
3961 4.863531e+02
3962 4.863531e+02
3963 4.863531e+02
3964 4.863531e+02
3965 4.863531e+02
3966 4.863531e+02
3967 4.863531e+02
3968 4.863531e+02
3969 4.853584e+02
3970 4.843584e+02
3971 4.833584e+02
3972 4.833584e+02
3973 4.823584e+02
3974 4.823584e+02
3975 4.823584e+02
3976 4.823584e+02
3977 4.813584e+02
3978 4.813584e+02
3979 4.813584e+02
3980 4.813584e+02
3981 4.813584e+02
3982 4.813584e+02
3983 4.813584e+02
3984 4.813584e+02
3985 4.803584e+02
3986 4.803584e+02
3987 4.803584e+02
3988 4.803584e+02
3989 4.803584e+02
3990 4.803584e+02
3991 4.803584e+02
3992 4.803584e+02
3993 4.803584e+02
3994 4.803584e+02
3995 4.803584e+02
3996 4.803584e+02
3997 4.803584e+02
3998 4.803584e+02
3999 4.803584e+02
4000 4.803584e+02
4001 4.793584e+02
4002 4.793584e+02
4003 4.793584e+02
4004 4.793584e+02
4005 4.793584e+02
4006 4.793584e+02
4007 4.793584e+02
4008 4.793584e+02
4009 4.793584e+02
4010 4.793584e+02
4011 4.793584e+02
4012 4.793584e+02
4013 4.793584e+02
4014 4.793584e+02
4015 4.793584e+02
4016 4.793584e+02
4017 4.793584e+02
4018 4.793584e+02
4019 4.793584e+02
4020 4.793584e+02
4021 4.793584e+02
4022 4.793584e+02
4023 4.793584e+02
4024 4.793584e+02
4025 4.793584e+02
4026 4.793584e+02
4027 4.793584e+02
4028 4.793584e+02
4029 4.793584e+02
4030 4.793584e+02
4031 4.793584e+02
4032 4.793584e+02
4033 4.783584e+02
4034 4.783584e+02
4035 4.783584e+02
4036 4.783584e+02
4037 4.783584e+02
4038 4.783584e+02
4039 4.783584e+02
4040 4.783584e+02
4041 4.783584e+02
4042 4.783584e+02
4043 4.783584e+02
4044 4.783584e+02
4045 4.783584e+02
4046 4.783584e+02
4047 4.783584e+02
4048 4.783584e+02
4049 4.783584e+02
4050 4.783584e+02
4051 4.783584e+02
4052 4.783584e+02
4053 4.783584e+02
4054 4.783584e+02
4055 4.783584e+02
4056 4.783584e+02
4057 4.783584e+02
4058 4.783584e+02
4059 4.783584e+02
4060 4.783584e+02
4061 4.783584e+02
4062 4.783584e+02
4063 4.783584e+02
4064 4.783584e+02
4065 4.783584e+02
4066 4.783584e+02
4067 4.783584e+02
4068 4.783584e+02
4069 4.783584e+02
4070 4.783584e+02
4071 4.783584e+02
4072 4.783584e+02
4073 4.783584e+02
4074 4.783584e+02
4075 4.783584e+02
4076 4.783584e+02
4077 4.783584e+02
4078 4.783584e+02
4079 4.783584e+02
4080 4.783584e+02
4081 4.783584e+02
4082 4.783584e+02
4083 4.783584e+02
4084 4.783584e+02
4085 4.783584e+02
4086 4.783584e+02
4087 4.783584e+02
4088 4.783584e+02
4089 4.783584e+02
4090 4.783584e+02
4091 4.783584e+02
4092 4.783584e+02
4093 4.783584e+02
4094 4.783584e+02
4095 4.783584e+02
4096 4.783584e+02
4097 4.783584e+02
4098 4.783584e+02
4099 4.783584e+02
4100 4.783584e+02
4101 4.783584e+02
4102 4.783584e+02
4103 4.783584e+02
4104 4.783584e+02
4105 4.783584e+02
4106 4.783584e+02
4107 4.783584e+02
4108 4.783584e+02
4109 4.783584e+02
4110 4.783584e+02
4111 4.783584e+02
4112 4.783584e+02
4113 4.783584e+02
4114 4.783584e+02
4115 4.783584e+02
4116 4.783584e+02
4117 4.783584e+02
4118 4.783584e+02
4119 4.783584e+02
4120 4.783584e+02
4121 4.783584e+02
4122 4.783584e+02
4123 4.783584e+02
4124 4.783584e+02
4125 4.783584e+02
4126 4.783584e+02
4127 4.783584e+02
4128 4.783584e+02
4129 4.783584e+02
4130 4.783584e+02
4131 4.783584e+02
4132 4.783584e+02
4133 4.783584e+02
4134 4.783584e+02
4135 4.783584e+02
4136 4.783584e+02
4137 4.783584e+02
4138 4.783584e+02
4139 4.783584e+02
4140 4.783584e+02
4141 4.783584e+02
4142 4.783584e+02
4143 4.783584e+02
4144 4.783584e+02
4145 4.783584e+02
4146 4.783584e+02
4147 4.783584e+02
4148 4.783584e+02
4149 4.783584e+02
4150 4.783584e+02
4151 4.783584e+02
4152 4.783584e+02
4153 4.783584e+02
4154 4.783584e+02
4155 4.783584e+02
4156 4.783584e+02
4157 4.783584e+02
4158 4.783584e+02
4159 4.783584e+02
4160 4.793584e+02
4161 4.793584e+02
4162 4.793584e+02
4163 4.793584e+02
4164 4.793584e+02
4165 4.793584e+02
4166 4.793584e+02
4167 4.793584e+02
4168 4.793584e+02
4169 4.793584e+02
4170 4.793584e+02
4171 4.793584e+02
4172 4.793584e+02
4173 4.793584e+02
4174 4.793584e+02
4175 4.793584e+02
4176 4.793584e+02
4177 4.793584e+02
4178 4.793584e+02
4179 4.793584e+02
4180 4.793584e+02
4181 4.793584e+02
4182 4.793584e+02
4183 4.793584e+02
4184 4.793584e+02
4185 4.793584e+02
4186 4.793584e+02
4187 4.793584e+02
4188 4.793584e+02
4189 4.793584e+02
4190 4.793584e+02
4191 4.793584e+02
4192 4.803584e+02
4193 4.803584e+02
4194 4.803584e+02
4195 4.803584e+02
4196 4.803584e+02
4197 4.803584e+02
4198 4.803584e+02
4199 4.803584e+02
4200 4.803584e+02
4201 4.803584e+02
4202 4.803584e+02
4203 4.803584e+02
4204 4.803584e+02
4205 4.803584e+02
4206 4.803584e+02
4207 4.803584e+02
4208 4.813584e+02
4209 4.813584e+02
4210 4.813584e+02
4211 4.813584e+02
4212 4.813584e+02
4213 4.813584e+02
4214 4.813584e+02
4215 4.813584e+02
4216 4.823583e+02
4217 4.823583e+02
4218 4.823583e+02
4219 4.823583e+02
4220 4.833583e+02
4221 4.833583e+02
4222 4.843582e+02
4223 4.853580e+02
4224 4.863290e+02
4225 4.863290e+02
4226 4.863290e+02
4227 4.863290e+02
4228 4.863290e+02
4229 4.863290e+02
4230 4.863290e+02
4231 4.863290e+02
4232 4.863290e+02
4233 4.863290e+02
4234 4.863290e+02
4235 4.863290e+02
4236 4.863290e+02
4237 4.863290e+02
4238 4.863290e+02
4239 4.863290e+02
4240 4.863290e+02
4241 4.863290e+02
4242 4.863290e+02
4243 4.863290e+02
4244 4.863290e+02
4245 4.863290e+02
4246 4.863290e+02
4247 4.863290e+02
4248 4.863290e+02
4249 4.863290e+02
4250 4.863290e+02
4251 4.863290e+02
4252 4.863290e+02
4253 4.863290e+02
4254 4.863290e+02
4255 4.863290e+02
4256 4.873290e+02
4257 4.873290e+02
4258 4.873290e+02
4259 4.873290e+02
4260 4.873290e+02
4261 4.873290e+02
4262 4.873290e+02
4263 4.873290e+02
4264 4.873290e+02
4265 4.873290e+02
4266 4.873290e+02
4267 4.873290e+02
4268 4.873290e+02
4269 4.873290e+02
4270 4.873290e+02
4271 4.873290e+02
4272 4.883289e+02
4273 4.883289e+02
4274 4.883289e+02
4275 4.883289e+02
4276 4.883289e+02
4277 4.883289e+02
4278 4.883289e+02
4279 4.883289e+02
4280 4.893288e+02
4281 4.893288e+02
4282 4.893288e+02
4283 4.893288e+02
4284 4.903286e+02
4285 4.903286e+02
4286 4.913282e+02
4287 4.923274e+02
4288 4.932711e+02
4289 4.932711e+02
4290 4.932711e+02
4291 4.932711e+02
4292 4.932711e+02
4293 4.932711e+02
4294 4.932711e+02
4295 4.932711e+02
4296 4.932711e+02
4297 4.932711e+02
4298 4.932711e+02
4299 4.932711e+02
4300 4.932711e+02
4301 4.932711e+02
4302 4.932711e+02
4303 4.932711e+02
4304 4.942710e+02
4305 4.942710e+02
4306 4.942710e+02
4307 4.942710e+02
4308 4.942710e+02
4309 4.942710e+02
4310 4.942710e+02
4311 4.942710e+02
4312 4.952706e+02
4313 4.952706e+02
4314 4.952706e+02
4315 4.952706e+02
4316 4.962698e+02
4317 4.962698e+02
4318 4.972682e+02
4319 4.982653e+02
4320 4.991589e+02
4321 4.991589e+02
4322 4.991589e+02
4323 4.991589e+02
4324 4.991589e+02
4325 4.991589e+02
4326 4.991589e+02
4327 4.991589e+02
4328 5.001575e+02
4329 5.001575e+02
4330 5.001575e+02
4331 5.001575e+02
4332 5.011547e+02
4333 5.011547e+02
4334 5.021493e+02
4335 5.031391e+02
4336 5.039474e+02
4337 5.039474e+02
4338 5.039474e+02
4339 5.039474e+02
4340 5.049386e+02
4341 5.049385e+02
4342 5.059217e+02
4343 5.068911e+02
4344 5.075717e+02
4345 5.075712e+02
4346 5.085271e+02
4347 5.094507e+02
4348 5.099743e+02
4349 5.108231e+02
4350 5.111966e+02
4351 5.114599e+02
4352 5.114800e+02
4353 5.114800e+02
4354 5.114800e+02
4355 5.114800e+02
4356 5.114800e+02
4357 5.114800e+02
4358 5.114800e+02
4359 5.114800e+02
4360 5.114800e+02
4361 5.114800e+02
4362 5.114800e+02
4363 5.114800e+02
4364 5.114800e+02
4365 5.114800e+02
4366 5.114800e+02
4367 5.114800e+02
4368 5.114800e+02
4369 5.114800e+02
4370 5.114800e+02
4371 5.114800e+02
4372 5.114800e+02
4373 5.114800e+02
4374 5.114800e+02
4375 5.114800e+02
4376 5.114800e+02
4377 5.114800e+02
4378 5.114800e+02
4379 5.114800e+02
4380 5.114800e+02
4381 5.114800e+02
4382 5.114800e+02
4383 5.114800e+02
4384 5.124798e+02
4385 5.124798e+02
4386 5.124798e+02
4387 5.124798e+02
4388 5.124798e+02
4389 5.124798e+02
4390 5.124798e+02
4391 5.124798e+02
4392 5.124798e+02
4393 5.124798e+02
4394 5.124798e+02
4395 5.124798e+02
4396 5.124798e+02
4397 5.124798e+02
4398 5.124798e+02
4399 5.124798e+02
4400 5.134792e+02
4401 5.134792e+02
4402 5.134792e+02
4403 5.134792e+02
4404 5.134792e+02
4405 5.134792e+02
4406 5.134792e+02
4407 5.134792e+02
4408 5.144782e+02
4409 5.144782e+02
4410 5.144782e+02
4411 5.144782e+02
4412 5.154762e+02
4413 5.154762e+02
4414 5.164722e+02
4415 5.174646e+02
4416 5.182977e+02
4417 5.182977e+02
4418 5.182977e+02
4419 5.182977e+02
4420 5.182977e+02
4421 5.182977e+02
4422 5.182977e+02
4423 5.182977e+02
4424 5.182977e+02
4425 5.182977e+02
4426 5.182977e+02
4427 5.182977e+02
4428 5.182977e+02
4429 5.182977e+02
4430 5.182977e+02
4431 5.182977e+02
4432 5.192959e+02
4433 5.192959e+02
4434 5.192959e+02
4435 5.192959e+02
4436 5.192959e+02
4437 5.192959e+02
4438 5.192959e+02
4439 5.192959e+02
4440 5.202922e+02
4441 5.202922e+02
4442 5.202922e+02
4443 5.202922e+02
4444 5.212850e+02
4445 5.212849e+02
4446 5.222711e+02
4447 5.232457e+02
4448 5.239523e+02
4449 5.239523e+02
4450 5.239523e+02
4451 5.239523e+02
4452 5.239523e+02
4453 5.239523e+02
4454 5.239523e+02
4455 5.239523e+02
4456 5.249403e+02
4457 5.249403e+02
4458 5.249402e+02
4459 5.249401e+02
4460 5.259171e+02
4461 5.259167e+02
4462 5.268742e+02
4463 5.278006e+02
4464 5.283314e+02
4465 5.283314e+02
4466 5.283309e+02
4467 5.283299e+02
4468 5.292678e+02
4469 5.292647e+02
4470 5.301560e+02
4471 5.309822e+02
4472 5.313222e+02
4473 5.313087e+02
4474 5.320893e+02
4475 5.327688e+02
4476 5.329571e+02
4477 5.334891e+02
4478 5.335888e+02
4479 5.336477e+02
4480 5.336486e+02
4481 5.336486e+02
4482 5.336486e+02
4483 5.336486e+02
4484 5.336486e+02
4485 5.336486e+02
4486 5.336486e+02
4487 5.336486e+02
4488 5.336486e+02
4489 5.336486e+02
4490 5.336486e+02
4491 5.336486e+02
4492 5.336486e+02
4493 5.336486e+02
4494 5.336486e+02
4495 5.336486e+02
4496 5.346362e+02
4497 5.346362e+02
4498 5.346362e+02
4499 5.346362e+02
4500 5.346361e+02
4501 5.346361e+02
4502 5.346361e+02
4503 5.346359e+02
4504 5.356120e+02
4505 5.356120e+02
4506 5.356117e+02
4507 5.356112e+02
4508 5.365662e+02
4509 5.365645e+02
4510 5.374841e+02
4511 5.383516e+02
4512 5.387561e+02
4513 5.387561e+02
4514 5.387561e+02
4515 5.387561e+02
4516 5.387557e+02
4517 5.387557e+02
4518 5.387551e+02
4519 5.387539e+02
4520 5.396858e+02
4521 5.396858e+02
4522 5.396838e+02
4523 5.396798e+02
4524 5.405581e+02
4525 5.405469e+02
4526 5.413464e+02
4527 5.420495e+02
4528 5.422566e+02
4529 5.422566e+02
4530 5.422462e+02
4531 5.422267e+02
4532 5.429674e+02
4533 5.429205e+02
4534 5.435341e+02
4535 5.440239e+02
4536 5.441055e+02
4537 5.439842e+02
4538 5.444090e+02
4539 5.447168e+02
4540 5.447450e+02
4541 5.449432e+02
4542 5.449541e+02
4543 5.449599e+02
4544 5.449599e+02
4545 5.449599e+02
4546 5.449599e+02
4547 5.449599e+02
4548 5.449558e+02
4549 5.449558e+02
4550 5.449479e+02
4551 5.449330e+02
4552 5.457040e+02
4553 5.457038e+02
4554 5.456814e+02
4555 5.456411e+02
4556 5.462795e+02
4557 5.461911e+02
4558 5.466847e+02
4559 5.470553e+02
4560 5.470980e+02
4561 5.470965e+02
4562 5.470197e+02
4563 5.468925e+02
4564 5.473064e+02
4565 5.470773e+02
4566 5.473491e+02
4567 5.475300e+02
4568 5.475391e+02
4569 5.471486e+02
4570 5.472893e+02
4571 5.473751e+02
4572 5.473770e+02
4573 5.474253e+02
4574 5.474259e+02
4575 5.474262e+02
4576 5.474262e+02
4577 5.474108e+02
4578 5.471780e+02
4579 5.468411e+02
4580 5.470171e+02
4581 5.465315e+02
4582 5.466234e+02
4583 5.466772e+02
4584 5.466780e+02
4585 5.460296e+02
4586 5.460675e+02
4587 5.460885e+02
4588 5.460886e+02
4589 5.460996e+02
4590 5.460997e+02
4591 5.460997e+02
4592 5.460997e+02
4593 5.453138e+02
4594 5.453267e+02
4595 5.453336e+02
4596 5.453336e+02
4597 5.453371e+02
4598 5.453371e+02
4599 5.453371e+02
4600 5.453371e+02
4601 5.453389e+02
4602 5.453389e+02
4603 5.453389e+02
4604 5.453389e+02
4605 5.453389e+02
4606 5.453389e+02
4607 5.453389e+02
4608 5.453389e+02
4609 5.453389e+02
4610 5.453389e+02
4611 5.453389e+02
4612 5.453389e+02
4613 5.453389e+02
4614 5.453389e+02
4615 5.453389e+02
4616 5.453389e+02
4617 5.453389e+02
4618 5.453389e+02
4619 5.453389e+02
4620 5.453389e+02
4621 5.453389e+02
4622 5.453389e+02
4623 5.453389e+02
4624 5.453389e+02
4625 5.453389e+02
4626 5.453389e+02
4627 5.453389e+02
4628 5.453389e+02
4629 5.453389e+02
4630 5.453389e+02
4631 5.453389e+02
4632 5.453389e+02
4633 5.453389e+02
4634 5.453389e+02
4635 5.453389e+02
4636 5.453389e+02
4637 5.453389e+02
4638 5.453389e+02
4639 5.453389e+02
4640 5.463338e+02
4641 5.463338e+02
4642 5.463338e+02
4643 5.463338e+02
4644 5.463338e+02
4645 5.463338e+02
4646 5.463338e+02
4647 5.463338e+02
4648 5.463338e+02
4649 5.463338e+02
4650 5.463338e+02
4651 5.463338e+02
4652 5.463338e+02
4653 5.463338e+02
4654 5.463338e+02
4655 5.463338e+02
4656 5.473239e+02
4657 5.473239e+02
4658 5.473239e+02
4659 5.473239e+02
4660 5.473238e+02
4661 5.473238e+02
4662 5.473238e+02
4663 5.473237e+02
4664 5.483044e+02
4665 5.483044e+02
4666 5.483043e+02
4667 5.483039e+02
4668 5.492674e+02
4669 5.492663e+02
4670 5.502004e+02
4671 5.510898e+02
4672 5.515351e+02
4673 5.515351e+02
4674 5.515351e+02
4675 5.515351e+02
4676 5.515351e+02
4677 5.515351e+02
4678 5.515351e+02
4679 5.515351e+02
4680 5.515351e+02
4681 5.515351e+02
4682 5.515351e+02
4683 5.515351e+02
4684 5.515350e+02
4685 5.515350e+02
4686 5.515349e+02
4687 5.515347e+02
4688 5.525031e+02
4689 5.525031e+02
4690 5.525031e+02
4691 5.525031e+02
4692 5.525029e+02
4693 5.525029e+02
4694 5.525024e+02
4695 5.525015e+02
4696 5.534418e+02
4697 5.534418e+02
4698 5.534402e+02
4699 5.534372e+02
4700 5.543297e+02
4701 5.543209e+02
4702 5.551416e+02
4703 5.558718e+02
4704 5.561028e+02
4705 5.561028e+02
4706 5.561028e+02
4707 5.561028e+02
4708 5.561011e+02
4709 5.561011e+02
4710 5.560978e+02
4711 5.560915e+02
4712 5.569388e+02
4713 5.569388e+02
4714 5.569288e+02
4715 5.569102e+02
4716 5.576561e+02
4717 5.576109e+02
4718 5.582310e+02
4719 5.587276e+02
4720 5.588120e+02
4721 5.588116e+02
4722 5.587719e+02
4723 5.587025e+02
4724 5.592451e+02
4725 5.591055e+02
4726 5.594979e+02
4727 5.597773e+02
4728 5.598001e+02
4729 5.595259e+02
4730 5.597528e+02
4731 5.598996e+02
4732 5.599055e+02
4733 5.599917e+02
4734 5.599937e+02
4735 5.599947e+02
4736 5.599947e+02
4737 5.599947e+02
4738 5.599947e+02
4739 5.599947e+02
4740 5.599947e+02
4741 5.599947e+02
4742 5.599947e+02
4743 5.599947e+02
4744 5.599940e+02
4745 5.599940e+02
4746 5.599940e+02
4747 5.599940e+02
4748 5.599926e+02
4749 5.599926e+02
4750 5.599899e+02
4751 5.599847e+02
4752 5.608454e+02
4753 5.608454e+02
4754 5.608454e+02
4755 5.608454e+02
4756 5.608409e+02
4757 5.608409e+02
4758 5.608321e+02
4759 5.608156e+02
4760 5.615751e+02
4761 5.615750e+02
4762 5.615503e+02
4763 5.615060e+02
4764 5.621294e+02
4765 5.620336e+02
4766 5.625106e+02
4767 5.628656e+02
4768 5.629044e+02
4769 5.629044e+02
4770 5.629044e+02
4771 5.629042e+02
4772 5.628814e+02
4773 5.628809e+02
4774 5.628387e+02
4775 5.627653e+02
4776 5.632969e+02
4777 5.632943e+02
4778 5.631950e+02
4779 5.630344e+02
4780 5.633937e+02
4781 5.631180e+02
4782 5.633437e+02
4783 5.634896e+02
4784 5.634954e+02
4785 5.634787e+02
4786 5.632369e+02
4787 5.628891e+02
4788 5.630574e+02
4789 5.625604e+02
4790 5.626474e+02
4791 5.626981e+02
4792 5.626988e+02
4793 5.620405e+02
4794 5.620761e+02
4795 5.620958e+02
4796 5.620958e+02
4797 5.621062e+02
4798 5.621062e+02
4799 5.621062e+02
4800 5.621062e+02
4801 5.621062e+02
4802 5.621044e+02
4803 5.621007e+02
4804 5.619839e+02
4805 5.619735e+02
4806 5.617802e+02
4807 5.614924e+02
4808 5.617073e+02
4809 5.616706e+02
4810 5.613244e+02
4811 5.608570e+02
4812 5.609570e+02
4813 5.603425e+02
4814 5.603892e+02
4815 5.604153e+02
4816 5.604154e+02
4817 5.602970e+02
4818 5.597272e+02
4819 5.590398e+02
4820 5.590690e+02
4821 5.582709e+02
4822 5.582823e+02
4823 5.582883e+02
4824 5.582883e+02
4825 5.574064e+02
4826 5.574101e+02
4827 5.574120e+02
4828 5.574120e+02
4829 5.574130e+02
4830 5.574130e+02
4831 5.574130e+02
4832 5.574130e+02
4833 5.571269e+02
4834 5.563433e+02
4835 5.554824e+02
4836 5.554876e+02
4837 5.545689e+02
4838 5.545706e+02
4839 5.545715e+02
4840 5.545715e+02
4841 5.536159e+02
4842 5.536164e+02
4843 5.536167e+02
4844 5.536167e+02
4845 5.536168e+02
4846 5.536168e+02
4847 5.536168e+02
4848 5.536168e+02
4849 5.526401e+02
4850 5.526402e+02
4851 5.526403e+02
4852 5.526403e+02
4853 5.526403e+02
4854 5.526403e+02
4855 5.526403e+02
4856 5.526403e+02
4857 5.526403e+02
4858 5.526403e+02
4859 5.526403e+02
4860 5.526403e+02
4861 5.526403e+02
4862 5.526403e+02
4863 5.526403e+02
4864 5.526403e+02
4865 5.526403e+02
4866 5.526403e+02
4867 5.526403e+02
4868 5.526403e+02
4869 5.526403e+02
4870 5.526403e+02
4871 5.526402e+02
4872 5.526250e+02
4873 5.526250e+02
4874 5.526249e+02
4875 5.526247e+02
4876 5.525956e+02
4877 5.525949e+02
4878 5.525418e+02
4879 5.524512e+02
4880 5.529396e+02
4881 5.529396e+02
4882 5.529389e+02
4883 5.529373e+02
4884 5.528608e+02
4885 5.528561e+02
4886 5.527244e+02
4887 5.525182e+02
4888 5.528162e+02
4889 5.527973e+02
4890 5.525410e+02
4891 5.521758e+02
4892 5.523324e+02
4893 5.518173e+02
4894 5.518970e+02
4895 5.519432e+02
4896 5.519438e+02
4897 5.519437e+02
4898 5.519362e+02
4899 5.519220e+02
4900 5.516979e+02
4901 5.516622e+02
4902 5.513204e+02
4903 5.508579e+02
4904 5.509602e+02
4905 5.508623e+02
4906 5.503343e+02
4907 5.496849e+02
4908 5.497226e+02
4909 5.489535e+02
4910 5.489687e+02
4911 5.489767e+02
4912 5.489767e+02
4913 5.487422e+02
4914 5.480081e+02
4915 5.471845e+02
4916 5.471930e+02
4917 5.462985e+02
4918 5.463015e+02
4919 5.463030e+02
4920 5.463030e+02
4921 5.453615e+02
4922 5.453623e+02
4923 5.453628e+02
4924 5.453628e+02
4925 5.453630e+02
4926 5.453630e+02
4927 5.453630e+02
4928 5.453630e+02
4929 5.453622e+02
4930 5.453050e+02
4931 5.452080e+02
4932 5.446819e+02
4933 5.444979e+02
4934 5.438239e+02
4935 5.430477e+02
4936 5.430619e+02
4937 5.427273e+02
4938 5.419050e+02
4939 5.410163e+02
4940 5.410196e+02
4941 5.400835e+02
4942 5.400845e+02
4943 5.400851e+02
4944 5.400851e+02
4945 5.395595e+02
4946 5.386352e+02
4947 5.376788e+02
4948 5.376793e+02
4949 5.367030e+02
4950 5.367031e+02
4951 5.367032e+02
4952 5.367032e+02
4953 5.357156e+02
4954 5.357156e+02
4955 5.357156e+02
4956 5.357156e+02
4957 5.357156e+02
4958 5.357156e+02
4959 5.357156e+02
4960 5.357156e+02
4961 5.350131e+02
4962 5.340392e+02
4963 5.330535e+02
4964 5.330535e+02
4965 5.320610e+02
4966 5.320610e+02
4967 5.320610e+02
4968 5.320610e+02
4969 5.310648e+02
4970 5.310648e+02
4971 5.310648e+02
4972 5.310648e+02
4973 5.310648e+02
4974 5.310648e+02
4975 5.310648e+02
4976 5.310648e+02
4977 5.300667e+02
4978 5.300667e+02
4979 5.300667e+02
4980 5.300667e+02
4981 5.300667e+02
4982 5.300667e+02
4983 5.300667e+02
4984 5.300667e+02
4985 5.300667e+02
4986 5.300667e+02
4987 5.300667e+02
4988 5.300667e+02
4989 5.300667e+02
4990 5.300667e+02
4991 5.300667e+02
4992 5.300667e+02
4993 5.300502e+02
4994 5.298095e+02
4995 5.294630e+02
4996 5.286322e+02
4997 5.281365e+02
4998 5.272241e+02
4999 5.262753e+02
5000 5.262759e+02
5001 5.256189e+02
5002 5.246547e+02
5003 5.236745e+02
5004 5.236746e+02
5005 5.226850e+02
5006 5.226850e+02
5007 5.226851e+02
5008 5.226851e+02
5009 5.218931e+02
5010 5.209053e+02
5011 5.199117e+02
5012 5.199117e+02
5013 5.189150e+02
5014 5.189150e+02
5015 5.189150e+02
5016 5.189150e+02
5017 5.179167e+02
5018 5.179167e+02
5019 5.179167e+02
5020 5.179167e+02
5021 5.179167e+02
5022 5.179167e+02
5023 5.179167e+02
5024 5.179167e+02
5025 5.170329e+02
5026 5.160365e+02
5027 5.150383e+02
5028 5.150383e+02
5029 5.140393e+02
5030 5.140393e+02
5031 5.140393e+02
5032 5.140393e+02
5033 5.130398e+02
5034 5.130398e+02
5035 5.130398e+02
5036 5.130398e+02
5037 5.130398e+02
5038 5.130398e+02
5039 5.130398e+02
5040 5.130398e+02
5041 5.120400e+02
5042 5.120400e+02
5043 5.120400e+02
5044 5.120400e+02
5045 5.120400e+02
5046 5.120400e+02
5047 5.120400e+02
5048 5.120400e+02
5049 5.120400e+02
5050 5.120400e+02
5051 5.120400e+02
5052 5.120400e+02
5053 5.120400e+02
5054 5.120400e+02
5055 5.120400e+02
5056 5.120400e+02
5057 5.111017e+02
5058 5.101027e+02
5059 5.091032e+02
5060 5.091032e+02
5061 5.081034e+02
5062 5.081034e+02
5063 5.081034e+02
5064 5.081034e+02
5065 5.071036e+02
5066 5.071036e+02
5067 5.071036e+02
5068 5.071036e+02
5069 5.071036e+02
5070 5.071036e+02
5071 5.071036e+02
5072 5.071036e+02
5073 5.061036e+02
5074 5.061036e+02
5075 5.061036e+02
5076 5.061036e+02
5077 5.061036e+02
5078 5.061036e+02
5079 5.061036e+02
5080 5.061036e+02
5081 5.061036e+02
5082 5.061036e+02
5083 5.061036e+02
5084 5.061036e+02
5085 5.061036e+02
5086 5.061036e+02
5087 5.061036e+02
5088 5.061036e+02
5089 5.051037e+02
5090 5.051037e+02
5091 5.051037e+02
5092 5.051037e+02
5093 5.051037e+02
5094 5.051037e+02
5095 5.051037e+02
5096 5.051037e+02
5097 5.051037e+02
5098 5.051037e+02
5099 5.051037e+02
5100 5.051037e+02
5101 5.051037e+02
5102 5.051037e+02
5103 5.051037e+02
5104 5.051037e+02
5105 5.051037e+02
5106 5.051037e+02
5107 5.051037e+02
5108 5.051037e+02
5109 5.051037e+02
5110 5.051037e+02
5111 5.051037e+02
5112 5.051037e+02
5113 5.051037e+02
5114 5.051037e+02
5115 5.051037e+02
5116 5.051037e+02
5117 5.051037e+02
5118 5.051037e+02
5119 5.051037e+02
5120 5.051037e+02
5121 5.051037e+02
5122 5.051037e+02
5123 5.051037e+02
5124 5.051037e+02
5125 5.051037e+02
5126 5.051037e+02
5127 5.051037e+02
5128 5.051037e+02
5129 5.051037e+02
5130 5.051037e+02
5131 5.051037e+02
5132 5.051037e+02
5133 5.051037e+02
5134 5.051037e+02
5135 5.051037e+02
5136 5.051035e+02
5137 5.051035e+02
5138 5.051035e+02
5139 5.051035e+02
5140 5.051035e+02
5141 5.051035e+02
5142 5.051035e+02
5143 5.051035e+02
5144 5.051032e+02
5145 5.051032e+02
5146 5.051032e+02
5147 5.051032e+02
5148 5.051027e+02
5149 5.051027e+02
5150 5.051016e+02
5151 5.050994e+02
5152 5.060084e+02
5153 5.060084e+02
5154 5.060084e+02
5155 5.060084e+02
5156 5.060084e+02
5157 5.060084e+02
5158 5.060084e+02
5159 5.060084e+02
5160 5.060074e+02
5161 5.060074e+02
5162 5.060074e+02
5163 5.060074e+02
5164 5.060054e+02
5165 5.060053e+02
5166 5.060014e+02
5167 5.059939e+02
5168 5.068281e+02
5169 5.068281e+02
5170 5.068281e+02
5171 5.068281e+02
5172 5.068215e+02
5173 5.068215e+02
5174 5.068090e+02
5175 5.067859e+02
5176 5.075047e+02
5177 5.075045e+02
5178 5.074705e+02
5179 5.074108e+02
5180 5.079816e+02
5181 5.078583e+02
5182 5.082794e+02
5183 5.085839e+02
5184 5.086115e+02
5185 5.086115e+02
5186 5.086115e+02
5187 5.086115e+02
5188 5.086115e+02
5189 5.086115e+02
5190 5.086115e+02
5191 5.086114e+02
5192 5.086047e+02
5193 5.086047e+02
5194 5.086047e+02
5195 5.086047e+02
5196 5.085917e+02
5197 5.085915e+02
5198 5.085670e+02
5199 5.085231e+02
5200 5.091477e+02
5201 5.091477e+02
5202 5.091475e+02
5203 5.091471e+02
5204 5.091100e+02
5205 5.091088e+02
5206 5.090418e+02
5207 5.089294e+02
5208 5.093713e+02
5209 5.093654e+02
5210 5.092182e+02
5211 5.089909e+02
5212 5.092646e+02
5213 5.089032e+02
5214 5.090623e+02
5215 5.091608e+02
5216 5.091633e+02
5217 5.091633e+02
5218 5.091610e+02
5219 5.091566e+02
5220 5.090278e+02
5221 5.090153e+02
5222 5.088044e+02
5223 5.084945e+02
5224 5.086909e+02
5225 5.086484e+02
5226 5.082783e+02
5227 5.077853e+02
5228 5.078740e+02
5229 5.072361e+02
5230 5.072766e+02
5231 5.072991e+02
5232 5.072992e+02
5233 5.071676e+02
5234 5.065736e+02
5235 5.058649e+02
5236 5.058899e+02
5237 5.050759e+02
5238 5.050854e+02
5239 5.050904e+02
5240 5.050904e+02
5241 5.041983e+02
5242 5.042014e+02
5243 5.042030e+02
5244 5.042030e+02
5245 5.042038e+02
5246 5.042038e+02
5247 5.042038e+02
5248 5.042038e+02
5249 5.042038e+02
5250 5.042038e+02
5251 5.042038e+02
5252 5.042036e+02
5253 5.042036e+02
5254 5.042032e+02
5255 5.042025e+02
5256 5.041482e+02
5257 5.041482e+02
5258 5.041469e+02
5259 5.041444e+02
5260 5.040461e+02
5261 5.040386e+02
5262 5.038732e+02
5263 5.036215e+02
5264 5.038699e+02
5265 5.038699e+02
5266 5.038628e+02
5267 5.038494e+02
5268 5.036315e+02
5269 5.035977e+02
5270 5.032640e+02
5271 5.028103e+02
5272 5.029168e+02
5273 5.028229e+02
5274 5.023038e+02
5275 5.016626e+02
5276 5.017023e+02
5277 5.009396e+02
5278 5.009557e+02
5279 5.009642e+02
5280 5.009643e+02
5281 5.009638e+02
5282 5.009219e+02
5283 5.008490e+02
5284 5.003819e+02
5285 5.002364e+02
5286 4.996192e+02
5287 4.988903e+02
5288 4.989117e+02
5289 4.986292e+02
5290 4.978486e+02
5291 4.969900e+02
5292 4.969954e+02
5293 4.960782e+02
5294 4.960799e+02
5295 4.960809e+02
5296 4.960809e+02
5297 4.956087e+02
5298 4.947066e+02
5299 4.937642e+02
5300 4.937651e+02
5301 4.927968e+02
5302 4.927970e+02
5303 4.927972e+02
5304 4.927972e+02
5305 4.918138e+02
5306 4.918139e+02
5307 4.918139e+02
5308 4.918139e+02
5309 4.918140e+02
5310 4.918140e+02
5311 4.918140e+02
5312 4.918140e+02
5313 4.918052e+02
5314 4.916262e+02
5315 4.913570e+02
5316 4.905885e+02
5317 4.901776e+02
5318 4.893065e+02
5319 4.883844e+02
5320 4.883860e+02
5321 4.878046e+02
5322 4.868610e+02
5323 4.858929e+02
5324 4.858932e+02
5325 4.849103e+02
5326 4.849103e+02
5327 4.849104e+02
5328 4.849104e+02
5329 4.841734e+02
5330 4.831934e+02
5331 4.822042e+02
5332 4.822042e+02
5333 4.812098e+02
5334 4.812098e+02
5335 4.812098e+02
5336 4.812098e+02
5337 4.802127e+02
5338 4.802127e+02
5339 4.802127e+02
5340 4.802127e+02
5341 4.802127e+02
5342 4.802127e+02
5343 4.802127e+02
5344 4.802127e+02
5345 4.793631e+02
5346 4.783692e+02
5347 4.773724e+02
5348 4.773724e+02
5349 4.763740e+02
5350 4.763740e+02
5351 4.763740e+02
5352 4.763740e+02
5353 4.753748e+02
5354 4.753748e+02
5355 4.753748e+02
5356 4.753748e+02
5357 4.753748e+02
5358 4.753748e+02
5359 4.753748e+02
5360 4.753748e+02
5361 4.743752e+02
5362 4.743752e+02
5363 4.743752e+02
5364 4.743752e+02
5365 4.743752e+02
5366 4.743752e+02
5367 4.743752e+02
5368 4.743752e+02
5369 4.743752e+02
5370 4.743752e+02
5371 4.743752e+02
5372 4.743752e+02
5373 4.743752e+02
5374 4.743752e+02
5375 4.743752e+02
5376 4.743752e+02
5377 4.743752e+02
5378 4.743752e+02
5379 4.743752e+02
5380 4.743674e+02
5381 4.743674e+02
5382 4.743525e+02
5383 4.743252e+02
5384 4.740220e+02
5385 4.740216e+02
5386 4.739820e+02
5387 4.739128e+02
5388 4.734561e+02
5389 4.733170e+02
5390 4.727101e+02
5391 4.719901e+02
5392 4.720131e+02
5393 4.720092e+02
5394 4.718887e+02
5395 4.716981e+02
5396 4.710155e+02
5397 4.707002e+02
5398 4.698924e+02
5399 4.690140e+02
5400 4.690180e+02
5401 4.685311e+02
5402 4.676225e+02
5403 4.666760e+02
5404 4.666767e+02
5405 4.657060e+02
5406 4.657062e+02
5407 4.657063e+02
5408 4.657063e+02
5409 4.656768e+02
5410 4.653630e+02
5411 4.649314e+02
5412 4.640491e+02
5413 4.634681e+02
5414 4.625247e+02
5415 4.615567e+02
5416 4.615569e+02
5417 4.608301e+02
5418 4.598518e+02
5419 4.588635e+02
5420 4.588635e+02
5421 4.578696e+02
5422 4.578697e+02
5423 4.578697e+02
5424 4.578697e+02
5425 4.570302e+02
5426 4.560372e+02
5427 4.550409e+02
5428 4.550409e+02
5429 4.540427e+02
5430 4.540427e+02
5431 4.540427e+02
5432 4.540427e+02
5433 4.530437e+02
5434 4.530437e+02
5435 4.530437e+02
5436 4.530437e+02
5437 4.530437e+02
5438 4.530437e+02
5439 4.530437e+02
5440 4.530437e+02
5441 4.529138e+02
5442 4.523229e+02
5443 4.516168e+02
5444 4.506423e+02
5445 4.498302e+02
5446 4.488400e+02
5447 4.478452e+02
5448 4.478452e+02
5449 4.469543e+02
5450 4.459575e+02
5451 4.449591e+02
5452 4.449591e+02
5453 4.439599e+02
5454 4.439599e+02
5455 4.439599e+02
5456 4.439599e+02
5457 4.430193e+02
5458 4.420202e+02
5459 4.410206e+02
5460 4.410206e+02
5461 4.400209e+02
5462 4.400209e+02
5463 4.400209e+02
5464 4.400209e+02
5465 4.390210e+02
5466 4.390210e+02
5467 4.390210e+02
5468 4.390210e+02
5469 4.390210e+02
5470 4.390210e+02
5471 4.390210e+02
5472 4.390210e+02
5473 4.380520e+02
5474 4.370523e+02
5475 4.360524e+02
5476 4.360524e+02
5477 4.350525e+02
5478 4.350525e+02
5479 4.350525e+02
5480 4.350525e+02
5481 4.340525e+02
5482 4.340525e+02
5483 4.340525e+02
5484 4.340525e+02
5485 4.340525e+02
5486 4.340525e+02
5487 4.340525e+02
5488 4.340525e+02
5489 4.330525e+02
5490 4.330525e+02
5491 4.330525e+02
5492 4.330525e+02
5493 4.330525e+02
5494 4.330525e+02
5495 4.330525e+02
5496 4.330525e+02
5497 4.330525e+02
5498 4.330525e+02
5499 4.330525e+02
5500 4.330525e+02
5501 4.330525e+02
5502 4.330525e+02
5503 4.330525e+02
5504 4.330525e+02
5505 4.327228e+02
5506 4.319041e+02
5507 4.310180e+02
5508 4.300214e+02
5509 4.290868e+02
5510 4.280879e+02
5511 4.270885e+02
5512 4.270885e+02
5513 4.261238e+02
5514 4.251241e+02
5515 4.241243e+02
5516 4.241243e+02
5517 4.231244e+02
5518 4.231244e+02
5519 4.231244e+02
5520 4.231244e+02
5521 4.221428e+02
5522 4.211429e+02
5523 4.201429e+02
5524 4.201429e+02
5525 4.191429e+02
5526 4.191429e+02
5527 4.191429e+02
5528 4.191429e+02
5529 4.181430e+02
5530 4.181430e+02
5531 4.181430e+02
5532 4.181430e+02
5533 4.181430e+02
5534 4.181430e+02
5535 4.181430e+02
5536 4.181430e+02
5537 4.171524e+02
5538 4.161524e+02
5539 4.151524e+02
5540 4.151524e+02
5541 4.141524e+02
5542 4.141524e+02
5543 4.141524e+02
5544 4.141524e+02
5545 4.131524e+02
5546 4.131524e+02
5547 4.131524e+02
5548 4.131524e+02
5549 4.131524e+02
5550 4.131524e+02
5551 4.131524e+02
5552 4.131524e+02
5553 4.121524e+02
5554 4.121524e+02
5555 4.121524e+02
5556 4.121524e+02
5557 4.121524e+02
5558 4.121524e+02
5559 4.121524e+02
5560 4.121524e+02
5561 4.121524e+02
5562 4.121524e+02
5563 4.121524e+02
5564 4.121524e+02
5565 4.121524e+02
5566 4.121524e+02
5567 4.121524e+02
5568 4.121524e+02
5569 4.111572e+02
5570 4.101572e+02
5571 4.091572e+02
5572 4.091572e+02
5573 4.081572e+02
5574 4.081572e+02
5575 4.081572e+02
5576 4.081572e+02
5577 4.071572e+02
5578 4.071572e+02
5579 4.071572e+02
5580 4.071572e+02
5581 4.071572e+02
5582 4.071572e+02
5583 4.071572e+02
5584 4.071572e+02
5585 4.061572e+02
5586 4.061572e+02
5587 4.061572e+02
5588 4.061572e+02
5589 4.061572e+02
5590 4.061572e+02
5591 4.061572e+02
5592 4.061572e+02
5593 4.061572e+02
5594 4.061572e+02
5595 4.061572e+02
5596 4.061572e+02
5597 4.061572e+02
5598 4.061572e+02
5599 4.061572e+02
5600 4.061572e+02
5601 4.051572e+02
5602 4.051572e+02
5603 4.051572e+02
5604 4.051572e+02
5605 4.051572e+02
5606 4.051572e+02
5607 4.051572e+02
5608 4.051572e+02
5609 4.051572e+02
5610 4.051572e+02
5611 4.051572e+02
5612 4.051572e+02
5613 4.051572e+02
5614 4.051572e+02
5615 4.051572e+02
5616 4.051572e+02
5617 4.051572e+02
5618 4.051572e+02
5619 4.051572e+02
5620 4.051572e+02
5621 4.051572e+02
5622 4.051572e+02
5623 4.051572e+02
5624 4.051572e+02
5625 4.051572e+02
5626 4.051572e+02
5627 4.051572e+02
5628 4.051572e+02
5629 4.051572e+02
5630 4.051572e+02
5631 4.051572e+02
5632 4.051572e+02
5633 4.051572e+02
5634 4.051556e+02
5635 4.051526e+02
5636 4.050463e+02
5637 4.050376e+02
5638 4.048600e+02
5639 4.045924e+02
5640 4.038254e+02
5641 4.037937e+02
5642 4.034693e+02
5643 4.030260e+02
5644 4.021377e+02
5645 4.015456e+02
5646 4.005988e+02
5647 3.996287e+02
5648 3.996289e+02
5649 3.995222e+02
5650 3.989755e+02
5651 3.983088e+02
5652 3.973425e+02
5653 3.965602e+02
5654 3.955735e+02
5655 3.945806e+02
5656 3.945806e+02
5657 3.937090e+02
5658 3.927134e+02
5659 3.917157e+02
5660 3.917157e+02
5661 3.907168e+02
5662 3.907168e+02
5663 3.907168e+02
5664 3.907168e+02
5665 3.904488e+02
5666 3.896814e+02
5667 3.888325e+02
5668 3.878387e+02
5669 3.869277e+02
5670 3.859298e+02
5671 3.849308e+02
5672 3.849308e+02
5673 3.839797e+02
5674 3.829803e+02
5675 3.819806e+02
5676 3.819806e+02
5677 3.809808e+02
5678 3.809808e+02
5679 3.809808e+02
5680 3.809808e+02
5681 3.800064e+02
5682 3.790066e+02
5683 3.780067e+02
5684 3.780067e+02
5685 3.770067e+02
5686 3.770067e+02
5687 3.770067e+02
5688 3.770067e+02
5689 3.760068e+02
5690 3.760068e+02
5691 3.760068e+02
5692 3.760068e+02
5693 3.760068e+02
5694 3.760068e+02
5695 3.760068e+02
5696 3.760068e+02
5697 3.755216e+02
5698 3.746137e+02
5699 3.736677e+02
5700 3.726684e+02
5701 3.716980e+02
5702 3.706982e+02
5703 3.696983e+02
5704 3.696983e+02
5705 3.687138e+02
5706 3.677139e+02
5707 3.667139e+02
5708 3.667139e+02
5709 3.657139e+02
5710 3.657139e+02
5711 3.657139e+02
5712 3.657139e+02
5713 3.647219e+02
5714 3.637219e+02
5715 3.627219e+02
5716 3.627219e+02
5717 3.617219e+02
5718 3.617219e+02
5719 3.617219e+02
5720 3.617219e+02
5721 3.607219e+02
5722 3.607219e+02
5723 3.607219e+02
5724 3.607219e+02
5725 3.607219e+02
5726 3.607219e+02
5727 3.607219e+02
5728 3.607219e+02
5729 3.597259e+02
5730 3.587259e+02
5731 3.577259e+02
5732 3.577259e+02
5733 3.567259e+02
5734 3.567259e+02
5735 3.567259e+02
5736 3.567259e+02
5737 3.557259e+02
5738 3.557259e+02
5739 3.557259e+02
5740 3.557259e+02
5741 3.557259e+02
5742 3.557259e+02
5743 3.557259e+02
5744 3.557259e+02
5745 3.547259e+02
5746 3.547259e+02
5747 3.547259e+02
5748 3.547259e+02
5749 3.547259e+02
5750 3.547259e+02
5751 3.547259e+02
5752 3.547259e+02
5753 3.547259e+02
5754 3.547259e+02
5755 3.547259e+02
5756 3.547259e+02
5757 3.547259e+02
5758 3.547259e+02
5759 3.547259e+02
5760 3.547259e+02
5761 3.540425e+02
5762 3.530725e+02
5763 3.520889e+02
5764 3.510890e+02
5765 3.500976e+02
5766 3.490976e+02
5767 3.480976e+02
5768 3.480976e+02
5769 3.471020e+02
5770 3.461020e+02
5771 3.451020e+02
5772 3.451020e+02
5773 3.441020e+02
5774 3.441020e+02
5775 3.441020e+02
5776 3.441020e+02
5777 3.431043e+02
5778 3.421043e+02
5779 3.411043e+02
5780 3.411043e+02
5781 3.401043e+02
5782 3.401043e+02
5783 3.401043e+02
5784 3.401043e+02
5785 3.391043e+02
5786 3.391043e+02
5787 3.391043e+02
5788 3.391043e+02
5789 3.391043e+02
5790 3.391043e+02
5791 3.391043e+02
5792 3.391043e+02
5793 3.381054e+02
5794 3.371054e+02
5795 3.361054e+02
5796 3.361054e+02
5797 3.351054e+02
5798 3.351054e+02
5799 3.351054e+02
5800 3.351054e+02
5801 3.341054e+02
5802 3.341054e+02
5803 3.341054e+02
5804 3.341054e+02
5805 3.341054e+02
5806 3.341054e+02
5807 3.341054e+02
5808 3.341054e+02
5809 3.331054e+02
5810 3.331054e+02
5811 3.331054e+02
5812 3.331054e+02
5813 3.331054e+02
5814 3.331054e+02
5815 3.331054e+02
5816 3.331054e+02
5817 3.331054e+02
5818 3.331054e+02
5819 3.331054e+02
5820 3.331054e+02
5821 3.331054e+02
5822 3.331054e+02
5823 3.331054e+02
5824 3.331054e+02
5825 3.321060e+02
5826 3.311060e+02
5827 3.301060e+02
5828 3.301060e+02
5829 3.291060e+02
5830 3.291060e+02
5831 3.291060e+02
5832 3.291060e+02
5833 3.281060e+02
5834 3.281060e+02
5835 3.281060e+02
5836 3.281060e+02
5837 3.281060e+02
5838 3.281060e+02
5839 3.281060e+02
5840 3.281060e+02
5841 3.271060e+02
5842 3.271060e+02
5843 3.271060e+02
5844 3.271060e+02
5845 3.271060e+02
5846 3.271060e+02
5847 3.271060e+02
5848 3.271060e+02
5849 3.271060e+02
5850 3.271060e+02
5851 3.271060e+02
5852 3.271060e+02
5853 3.271060e+02
5854 3.271060e+02
5855 3.271060e+02
5856 3.271060e+02
5857 3.261060e+02
5858 3.261060e+02
5859 3.261060e+02
5860 3.261060e+02
5861 3.261060e+02
5862 3.261060e+02
5863 3.261060e+02
5864 3.261060e+02
5865 3.261060e+02
5866 3.261060e+02
5867 3.261060e+02
5868 3.261060e+02
5869 3.261060e+02
5870 3.261060e+02
5871 3.261060e+02
5872 3.261060e+02
5873 3.261060e+02
5874 3.261060e+02
5875 3.261060e+02
5876 3.261060e+02
5877 3.261060e+02
5878 3.261060e+02
5879 3.261060e+02
5880 3.261060e+02
5881 3.261060e+02
5882 3.261060e+02
5883 3.261060e+02
5884 3.261060e+02
5885 3.261060e+02
5886 3.261060e+02
5887 3.261060e+02
5888 3.261060e+02
5889 3.252835e+02
5890 3.242922e+02
5891 3.232967e+02
5892 3.222967e+02
5893 3.212990e+02
5894 3.202990e+02
5895 3.192990e+02
5896 3.192990e+02
5897 3.183002e+02
5898 3.173002e+02
5899 3.163002e+02
5900 3.163002e+02
5901 3.153002e+02
5902 3.153002e+02
5903 3.153002e+02
5904 3.153002e+02
5905 3.143008e+02
5906 3.133008e+02
5907 3.123008e+02
5908 3.123008e+02
5909 3.113008e+02
5910 3.113008e+02
5911 3.113008e+02
5912 3.113008e+02
5913 3.103008e+02
5914 3.103008e+02
5915 3.103008e+02
5916 3.103008e+02
5917 3.103008e+02
5918 3.103008e+02
5919 3.103008e+02
5920 3.103008e+02
5921 3.093011e+02
5922 3.083011e+02
5923 3.073011e+02
5924 3.073011e+02
5925 3.063011e+02
5926 3.063011e+02
5927 3.063011e+02
5928 3.063011e+02
5929 3.053011e+02
5930 3.053011e+02
5931 3.053011e+02
5932 3.053011e+02
5933 3.053011e+02
5934 3.053011e+02
5935 3.053011e+02
5936 3.053011e+02
5937 3.043011e+02
5938 3.043011e+02
5939 3.043011e+02
5940 3.043011e+02
5941 3.043011e+02
5942 3.043011e+02
5943 3.043011e+02
5944 3.043011e+02
5945 3.043011e+02
5946 3.043011e+02
5947 3.043011e+02
5948 3.043011e+02
5949 3.043011e+02
5950 3.043011e+02
5951 3.043011e+02
5952 3.043011e+02
5953 3.033013e+02
5954 3.023013e+02
5955 3.013013e+02
5956 3.013013e+02
5957 3.003013e+02
5958 3.003013e+02
5959 3.003013e+02
5960 3.003013e+02
5961 2.993013e+02
5962 2.993013e+02
5963 2.993013e+02
5964 2.993013e+02
5965 2.993013e+02
5966 2.993013e+02
5967 2.993013e+02
5968 2.993013e+02
5969 2.983013e+02
5970 2.983013e+02
5971 2.983013e+02
5972 2.983013e+02
5973 2.983013e+02
5974 2.983013e+02
5975 2.983013e+02
5976 2.983013e+02
5977 2.983013e+02
5978 2.983013e+02
5979 2.983013e+02
5980 2.983013e+02
5981 2.983013e+02
5982 2.983013e+02
5983 2.983013e+02
5984 2.983013e+02
5985 2.973013e+02
5986 2.973013e+02
5987 2.973013e+02
5988 2.973013e+02
5989 2.973013e+02
5990 2.973013e+02
5991 2.973013e+02
5992 2.973013e+02
5993 2.973013e+02
5994 2.973013e+02
5995 2.973013e+02
5996 2.973013e+02
5997 2.973013e+02
5998 2.973013e+02
5999 2.973013e+02
6000 2.973013e+02
6001 2.973013e+02
6002 2.973013e+02
6003 2.973013e+02
6004 2.973013e+02
6005 2.973013e+02
6006 2.973013e+02
6007 2.973013e+02
6008 2.973013e+02
6009 2.973013e+02
6010 2.973013e+02
6011 2.973013e+02
6012 2.973013e+02
6013 2.973013e+02
6014 2.973013e+02
6015 2.973013e+02
6016 2.973013e+02
6017 2.963013e+02
6018 2.953013e+02
6019 2.943013e+02
6020 2.943013e+02
6021 2.933013e+02
6022 2.933013e+02
6023 2.933013e+02
6024 2.933013e+02
6025 2.923013e+02
6026 2.923013e+02
6027 2.923013e+02
6028 2.923013e+02
6029 2.923013e+02
6030 2.923013e+02
6031 2.923013e+02
6032 2.923013e+02
6033 2.913013e+02
6034 2.913013e+02
6035 2.913013e+02
6036 2.913013e+02
6037 2.913013e+02
6038 2.913013e+02
6039 2.913013e+02
6040 2.913013e+02
6041 2.913013e+02
6042 2.913013e+02
6043 2.913013e+02
6044 2.913013e+02
6045 2.913013e+02
6046 2.913013e+02
6047 2.913013e+02
6048 2.913013e+02
6049 2.903013e+02
6050 2.903013e+02
6051 2.903013e+02
6052 2.903013e+02
6053 2.903013e+02
6054 2.903013e+02
6055 2.903013e+02
6056 2.903013e+02
6057 2.903013e+02
6058 2.903013e+02
6059 2.903013e+02
6060 2.903013e+02
6061 2.903013e+02
6062 2.903013e+02
6063 2.903013e+02
6064 2.903013e+02
6065 2.903013e+02
6066 2.903013e+02
6067 2.903013e+02
6068 2.903013e+02
6069 2.903013e+02
6070 2.903013e+02
6071 2.903013e+02
6072 2.903013e+02
6073 2.903013e+02
6074 2.903013e+02
6075 2.903013e+02
6076 2.903013e+02
6077 2.903013e+02
6078 2.903013e+02
6079 2.903013e+02
6080 2.903013e+02
6081 2.893013e+02
6082 2.893013e+02
6083 2.893013e+02
6084 2.893013e+02
6085 2.893013e+02
6086 2.893013e+02
6087 2.893013e+02
6088 2.893013e+02
6089 2.893013e+02
6090 2.893013e+02
6091 2.893013e+02
6092 2.893013e+02
6093 2.893013e+02
6094 2.893013e+02
6095 2.893013e+02
6096 2.893013e+02
6097 2.893013e+02
6098 2.893013e+02
6099 2.893013e+02
6100 2.893013e+02
6101 2.893013e+02
6102 2.893013e+02
6103 2.893013e+02
6104 2.893013e+02
6105 2.893013e+02
6106 2.893013e+02
6107 2.893013e+02
6108 2.893013e+02
6109 2.893013e+02
6110 2.893013e+02
6111 2.893013e+02
6112 2.893013e+02
6113 2.893013e+02
6114 2.893013e+02
6115 2.893013e+02
6116 2.893013e+02
6117 2.893013e+02
6118 2.893013e+02
6119 2.893013e+02
6120 2.893013e+02
6121 2.893013e+02
6122 2.893013e+02
6123 2.893013e+02
6124 2.893013e+02
6125 2.893013e+02
6126 2.893013e+02
6127 2.893013e+02
6128 2.893013e+02
6129 2.893013e+02
6130 2.893013e+02
6131 2.893013e+02
6132 2.893013e+02
6133 2.893013e+02
6134 2.893013e+02
6135 2.893013e+02
6136 2.893013e+02
6137 2.893013e+02
6138 2.893013e+02
6139 2.893013e+02
6140 2.893013e+02
6141 2.893013e+02
6142 2.893013e+02
6143 2.893013e+02
6144 2.893013e+02
6145 2.893013e+02
6146 2.893013e+02
6147 2.893013e+02
6148 2.893013e+02
6149 2.893013e+02
6150 2.893013e+02
6151 2.893013e+02
6152 2.893013e+02
6153 2.893013e+02
6154 2.893013e+02
6155 2.893013e+02
6156 2.893013e+02
6157 2.893013e+02
6158 2.893013e+02
6159 2.893012e+02
6160 2.892865e+02
6161 2.892865e+02
6162 2.892865e+02
6163 2.892865e+02
6164 2.892864e+02
6165 2.892864e+02
6166 2.892863e+02
6167 2.892861e+02
6168 2.892576e+02
6169 2.892576e+02
6170 2.892572e+02
6171 2.892565e+02
6172 2.892033e+02
6173 2.892010e+02
6174 2.891070e+02
6175 2.889544e+02
6176 2.893256e+02
6177 2.893256e+02
6178 2.893256e+02
6179 2.893256e+02
6180 2.893252e+02
6181 2.893252e+02
6182 2.893243e+02
6183 2.893227e+02
6184 2.892430e+02
6185 2.892430e+02
6186 2.892403e+02
6187 2.892349e+02
6188 2.890942e+02
6189 2.890795e+02
6190 2.888512e+02
6191 2.885199e+02
6192 2.887000e+02
6193 2.887000e+02
6194 2.886864e+02
6195 2.886614e+02
6196 2.883701e+02
6197 2.883116e+02
6198 2.878862e+02
6199 2.873359e+02
6200 2.874026e+02
6201 2.872589e+02
6202 2.866446e+02
6203 2.859183e+02
6204 2.859401e+02
6205 2.851132e+02
6206 2.851214e+02
6207 2.851257e+02
6208 2.851257e+02
6209 2.851257e+02
6210 2.851257e+02
6211 2.851257e+02
6212 2.851204e+02
6213 2.851204e+02
6214 2.851101e+02
6215 2.850910e+02
6216 2.848337e+02
6217 2.848335e+02
6218 2.848052e+02
6219 2.847547e+02
6220 2.843560e+02
6221 2.842491e+02
6222 2.837022e+02
6223 2.830353e+02
6224 2.830689e+02
6225 2.830667e+02
6226 2.829741e+02
6227 2.828234e+02
6228 2.821978e+02
6229 2.819356e+02
6230 2.811737e+02
6231 2.803290e+02
6232 2.803356e+02
6233 2.799066e+02
6234 2.790257e+02
6235 2.780971e+02
6236 2.780985e+02
6237 2.771382e+02
6238 2.771386e+02
6239 2.771388e+02
6240 2.771388e+02
6241 2.771186e+02
6242 2.768547e+02
6243 2.764805e+02
6244 2.756313e+02
6245 2.751070e+02
6246 2.741831e+02
6247 2.732271e+02
6248 2.732275e+02
6249 2.725464e+02
6250 2.715769e+02
6251 2.705936e+02
6252 2.705937e+02
6253 2.696024e+02
6254 2.696024e+02
6255 2.696025e+02
6256 2.696025e+02
6257 2.687938e+02
6258 2.678040e+02
6259 2.668093e+02
6260 2.668093e+02
6261 2.658120e+02
6262 2.658121e+02
6263 2.658121e+02
6264 2.658121e+02
6265 2.648134e+02
6266 2.648134e+02
6267 2.648134e+02
6268 2.648134e+02
6269 2.648134e+02
6270 2.648134e+02
6271 2.648134e+02
6272 2.648134e+02
6273 2.648134e+02
6274 2.648131e+02
6275 2.648123e+02
6276 2.647577e+02
6277 2.647553e+02
6278 2.646590e+02
6279 2.645030e+02
6280 2.638691e+02
6281 2.638581e+02
6282 2.636593e+02
6283 2.633646e+02
6284 2.625736e+02
6285 2.621338e+02
6286 2.612473e+02
6287 2.603150e+02
6288 2.603162e+02
6289 2.602667e+02
6290 2.598712e+02
6291 2.593516e+02
6292 2.584295e+02
6293 2.577678e+02
6294 2.568026e+02
6295 2.558218e+02
6296 2.558219e+02
6297 2.550338e+02
6298 2.540464e+02
6299 2.530531e+02
6300 2.530531e+02
6301 2.520565e+02
6302 2.520565e+02
6303 2.520565e+02
6304 2.520565e+02
6305 2.518926e+02
6306 2.512467e+02
6307 2.504938e+02
6308 2.495113e+02
6309 2.486652e+02
6310 2.476716e+02
6311 2.466750e+02
6312 2.466750e+02
6313 2.457627e+02
6314 2.447648e+02
6315 2.437658e+02
6316 2.437658e+02
6317 2.427663e+02
6318 2.427663e+02
6319 2.427663e+02
6320 2.427663e+02
6321 2.418135e+02
6322 2.408141e+02
6323 2.398144e+02
6324 2.398144e+02
6325 2.388145e+02
6326 2.388145e+02
6327 2.388145e+02
6328 2.388145e+02
6329 2.378146e+02
6330 2.378146e+02
6331 2.378146e+02
6332 2.378146e+02
6333 2.378146e+02
6334 2.378146e+02
6335 2.378146e+02
6336 2.378146e+02
6337 2.374497e+02
6338 2.366064e+02
6339 2.357032e+02
6340 2.347057e+02
6341 2.337606e+02
6342 2.327614e+02
6343 2.317617e+02
6344 2.317617e+02
6345 2.307912e+02
6346 2.297914e+02
6347 2.287915e+02
6348 2.287915e+02
6349 2.277916e+02
6350 2.277916e+02
6351 2.277916e+02
6352 2.277916e+02
6353 2.268069e+02
6354 2.258069e+02
6355 2.248069e+02
6356 2.248069e+02
6357 2.238070e+02
6358 2.238070e+02
6359 2.238070e+02
6360 2.238070e+02
6361 2.228070e+02
6362 2.228070e+02
6363 2.228070e+02
6364 2.228070e+02
6365 2.228070e+02
6366 2.228070e+02
6367 2.228070e+02
6368 2.228070e+02
6369 2.218147e+02
6370 2.208148e+02
6371 2.198148e+02
6372 2.198148e+02
6373 2.188148e+02
6374 2.188148e+02
6375 2.188148e+02
6376 2.188148e+02
6377 2.178148e+02
6378 2.178148e+02
6379 2.178148e+02
6380 2.178148e+02
6381 2.178148e+02
6382 2.178148e+02
6383 2.178148e+02
6384 2.178148e+02
6385 2.168148e+02
6386 2.168148e+02
6387 2.168148e+02
6388 2.168148e+02
6389 2.168148e+02
6390 2.168148e+02
6391 2.168148e+02
6392 2.168148e+02
6393 2.168148e+02
6394 2.168148e+02
6395 2.168148e+02
6396 2.168148e+02
6397 2.168148e+02
6398 2.168148e+02
6399 2.168148e+02
6400 2.168148e+02
6401 2.168147e+02
6402 2.168015e+02
6403 2.167770e+02
6404 2.164887e+02
6405 2.164312e+02
6406 2.160094e+02
6407 2.154627e+02
6408 2.145306e+02
6409 2.143890e+02
6410 2.137782e+02
6411 2.130548e+02
6412 2.120772e+02
6413 2.112524e+02
6414 2.102608e+02
6415 2.092652e+02
6416 2.092652e+02
6417 2.089646e+02
6418 2.081686e+02
6419 2.072988e+02
6420 2.063033e+02
6421 2.053789e+02
6422 2.043804e+02
6423 2.033812e+02
6424 2.033812e+02
6425 2.024223e+02
6426 2.014228e+02
6427 2.004230e+02
6428 2.004230e+02
6429 1.994231e+02
6430 1.994231e+02
6431 1.994231e+02
6432 1.994231e+02
6433 1.989165e+02
6434 1.979997e+02
6435 1.970480e+02
6436 1.960486e+02
6437 1.950749e+02
6438 1.940750e+02
6439 1.930751e+02
6440 1.930751e+02
6441 1.920889e+02
6442 1.910890e+02
6443 1.900890e+02
6444 1.900890e+02
6445 1.890890e+02
6446 1.890890e+02
6447 1.890890e+02
6448 1.890890e+02
6449 1.880960e+02
6450 1.870961e+02
6451 1.860961e+02
6452 1.860961e+02
6453 1.850961e+02
6454 1.850961e+02
6455 1.850961e+02
6456 1.850961e+02
6457 1.840961e+02
6458 1.840961e+02
6459 1.840961e+02
6460 1.840961e+02
6461 1.840961e+02
6462 1.840961e+02
6463 1.840961e+02
6464 1.840961e+02
6465 1.834014e+02
6466 1.824292e+02
6467 1.814443e+02
6468 1.804444e+02
6469 1.794523e+02
6470 1.784523e+02
6471 1.774523e+02
6472 1.774523e+02
6473 1.764563e+02
6474 1.754563e+02
6475 1.744563e+02
6476 1.744563e+02
6477 1.734563e+02
6478 1.734563e+02
6479 1.734563e+02
6480 1.734563e+02
6481 1.724584e+02
6482 1.714584e+02
6483 1.704584e+02
6484 1.704584e+02
6485 1.694584e+02
6486 1.694584e+02
6487 1.694584e+02
6488 1.694584e+02
6489 1.684584e+02
6490 1.684584e+02
6491 1.684584e+02
6492 1.684584e+02
6493 1.684584e+02
6494 1.684584e+02
6495 1.684584e+02
6496 1.684584e+02
6497 1.674594e+02
6498 1.664594e+02
6499 1.654594e+02
6500 1.654594e+02
6501 1.644594e+02
6502 1.644594e+02
6503 1.644594e+02
6504 1.644594e+02
6505 1.634594e+02
6506 1.634594e+02
6507 1.634594e+02
6508 1.634594e+02
6509 1.634594e+02
6510 1.634594e+02
6511 1.634594e+02
6512 1.634594e+02
6513 1.624594e+02
6514 1.624594e+02
6515 1.624594e+02
6516 1.624594e+02
6517 1.624594e+02
6518 1.624594e+02
6519 1.624594e+02
6520 1.624594e+02
6521 1.624594e+02
6522 1.624594e+02
6523 1.624594e+02
6524 1.624594e+02
6525 1.624594e+02
6526 1.624594e+02
6527 1.624594e+02
6528 1.624594e+02
6529 1.616316e+02
6530 1.606398e+02
6531 1.596440e+02
6532 1.586440e+02
6533 1.576462e+02
6534 1.566462e+02
6535 1.556462e+02
6536 1.556462e+02
6537 1.546473e+02
6538 1.536473e+02
6539 1.526473e+02
6540 1.526473e+02
6541 1.516473e+02
6542 1.516473e+02
6543 1.516473e+02
6544 1.516473e+02
6545 1.506479e+02
6546 1.496479e+02
6547 1.486479e+02
6548 1.486479e+02
6549 1.476479e+02
6550 1.476479e+02
6551 1.476479e+02
6552 1.476479e+02
6553 1.466479e+02
6554 1.466479e+02
6555 1.466479e+02
6556 1.466479e+02
6557 1.466479e+02
6558 1.466479e+02
6559 1.466479e+02
6560 1.466479e+02
6561 1.456481e+02
6562 1.446481e+02
6563 1.436481e+02
6564 1.436481e+02
6565 1.426481e+02
6566 1.426481e+02
6567 1.426481e+02
6568 1.426481e+02
6569 1.416481e+02
6570 1.416481e+02
6571 1.416481e+02
6572 1.416481e+02
6573 1.416481e+02
6574 1.416481e+02
6575 1.416481e+02
6576 1.416481e+02
6577 1.406481e+02
6578 1.406481e+02
6579 1.406481e+02
6580 1.406481e+02
6581 1.406481e+02
6582 1.406481e+02
6583 1.406481e+02
6584 1.406481e+02
6585 1.406481e+02
6586 1.406481e+02
6587 1.406481e+02
6588 1.406481e+02
6589 1.406481e+02
6590 1.406481e+02
6591 1.406481e+02
6592 1.406481e+02
6593 1.396483e+02
6594 1.386483e+02
6595 1.376483e+02
6596 1.376483e+02
6597 1.366483e+02
6598 1.366483e+02
6599 1.366483e+02
6600 1.366483e+02
6601 1.356483e+02
6602 1.356483e+02
6603 1.356483e+02
6604 1.356483e+02
6605 1.356483e+02
6606 1.356483e+02
6607 1.356483e+02
6608 1.356483e+02
6609 1.346483e+02
6610 1.346483e+02
6611 1.346483e+02
6612 1.346483e+02
6613 1.346483e+02
6614 1.346483e+02
6615 1.346483e+02
6616 1.346483e+02
6617 1.346483e+02
6618 1.346483e+02
6619 1.346483e+02
6620 1.346483e+02
6621 1.346483e+02
6622 1.346483e+02
6623 1.346483e+02
6624 1.346483e+02
6625 1.336483e+02
6626 1.336483e+02
6627 1.336483e+02
6628 1.336483e+02
6629 1.336483e+02
6630 1.336483e+02
6631 1.336483e+02
6632 1.336483e+02
6633 1.336483e+02
6634 1.336483e+02
6635 1.336483e+02
6636 1.336483e+02
6637 1.336483e+02
6638 1.336483e+02
6639 1.336483e+02
6640 1.336483e+02
6641 1.336483e+02
6642 1.336483e+02
6643 1.336483e+02
6644 1.336483e+02
6645 1.336483e+02
6646 1.336483e+02
6647 1.336483e+02
6648 1.336483e+02
6649 1.336483e+02
6650 1.336483e+02
6651 1.336483e+02
6652 1.336483e+02
6653 1.336483e+02
6654 1.336483e+02
6655 1.336483e+02
6656 1.336483e+02
6657 1.336442e+02
6658 1.335202e+02
6659 1.333248e+02
6660 1.326360e+02
6661 1.323145e+02
6662 1.315019e+02
6663 1.306201e+02
6664 1.296239e+02
6665 1.291305e+02
6666 1.282191e+02
6667 1.272708e+02
6668 1.262715e+02
6669 1.252998e+02
6670 1.243000e+02
6671 1.233001e+02
6672 1.233001e+02
6673 1.226322e+02
6674 1.216656e+02
6675 1.206839e+02
6676 1.196840e+02
6677 1.186936e+02
6678 1.176937e+02
6679 1.166937e+02
6680 1.166937e+02
6681 1.156986e+02
6682 1.146986e+02
6683 1.136986e+02
6684 1.136986e+02
6685 1.126986e+02
6686 1.126986e+02
6687 1.126986e+02
6688 1.126986e+02
6689 1.118941e+02
6690 1.109047e+02
6691 1.099103e+02
6692 1.089103e+02
6693 1.079132e+02
6694 1.069132e+02
6695 1.059132e+02
6696 1.059132e+02
6697 1.049146e+02
6698 1.039146e+02
6699 1.029146e+02
6700 1.029146e+02
6701 1.019146e+02
6702 1.019146e+02
6703 1.019146e+02
6704 1.019146e+02
6705 1.009154e+02
6706 9.991537e+01
6707 9.891537e+01
6708 9.891537e+01
6709 9.791537e+01
6710 9.791537e+01
6711 9.791537e+01
6712 9.791537e+01
6713 9.691537e+01
6714 9.691537e+01
6715 9.691537e+01
6716 9.691537e+01
6717 9.691537e+01
6718 9.691537e+01
6719 9.691537e+01
6720 9.691537e+01
6721 9.602237e+01
6722 9.502539e+01
6723 9.402695e+01
6724 9.302695e+01
6725 9.202774e+01
6726 9.102774e+01
6727 9.002774e+01
6728 9.002774e+01
6729 8.902814e+01
6730 8.802814e+01
6731 8.702814e+01
6732 8.702814e+01
6733 8.602814e+01
6734 8.602814e+01
6735 8.602814e+01
6736 8.602814e+01
6737 8.502834e+01
6738 8.402834e+01
6739 8.302834e+01
6740 8.302834e+01
6741 8.202834e+01
6742 8.202834e+01
6743 8.202834e+01
6744 8.202834e+01
6745 8.102834e+01
6746 8.102834e+01
6747 8.102834e+01
6748 8.102834e+01
6749 8.102834e+01
6750 8.102834e+01
6751 8.102834e+01
6752 8.102834e+01
6753 8.002844e+01
6754 7.902844e+01
6755 7.802844e+01
6756 7.802844e+01
6757 7.702844e+01
6758 7.702844e+01
6759 7.702844e+01
6760 7.702844e+01
6761 7.602844e+01
6762 7.602844e+01
6763 7.602844e+01
6764 7.602844e+01
6765 7.602844e+01
6766 7.602844e+01
6767 7.602844e+01
6768 7.602844e+01
6769 7.502844e+01
6770 7.502844e+01
6771 7.502844e+01
6772 7.502844e+01
6773 7.502844e+01
6774 7.502844e+01
6775 7.502844e+01
6776 7.502844e+01
6777 7.502844e+01
6778 7.502844e+01
6779 7.502844e+01
6780 7.502844e+01
6781 7.502844e+01
6782 7.502844e+01
6783 7.502844e+01
6784 7.502844e+01
6785 7.408457e+01
6786 7.308538e+01
6787 7.208579e+01
6788 7.108579e+01
6789 7.008600e+01
6790 6.908600e+01
6791 6.808600e+01
6792 6.808600e+01
6793 6.708610e+01
6794 6.608610e+01
6795 6.508610e+01
6796 6.508610e+01
6797 6.408610e+01
6798 6.408610e+01
6799 6.408610e+01
6800 6.408610e+01
6801 6.308615e+01
6802 6.208615e+01
6803 6.108615e+01
6804 6.108615e+01
6805 6.008615e+01
6806 6.008615e+01
6807 6.008615e+01
6808 6.008615e+01
6809 5.908615e+01
6810 5.908615e+01
6811 5.908615e+01
6812 5.908615e+01
6813 5.908615e+01
6814 5.908615e+01
6815 5.908615e+01
6816 5.908615e+01
6817 5.808618e+01
6818 5.708618e+01
6819 5.608618e+01
6820 5.608618e+01
6821 5.508618e+01
6822 5.508618e+01
6823 5.508618e+01
6824 5.508618e+01
6825 5.408618e+01
6826 5.408618e+01
6827 5.408618e+01
6828 5.408618e+01
6829 5.408618e+01
6830 5.408618e+01
6831 5.408618e+01
6832 5.408618e+01
6833 5.308618e+01
6834 5.308618e+01
6835 5.308618e+01
6836 5.308618e+01
6837 5.308618e+01
6838 5.308618e+01
6839 5.308618e+01
6840 5.308618e+01
6841 5.308618e+01
6842 5.308618e+01
6843 5.308618e+01
6844 5.308618e+01
6845 5.308618e+01
6846 5.308618e+01
6847 5.308618e+01
6848 5.308618e+01
6849 5.208619e+01
6850 5.108619e+01
6851 5.008619e+01
6852 5.008619e+01
6853 4.908619e+01
6854 4.908619e+01
6855 4.908619e+01
6856 4.908619e+01
6857 4.808619e+01
6858 4.808619e+01
6859 4.808619e+01
6860 4.808619e+01
6861 4.808619e+01
6862 4.808619e+01
6863 4.808619e+01
6864 4.808619e+01
6865 4.708619e+01
6866 4.708619e+01
6867 4.708619e+01
6868 4.708619e+01
6869 4.708619e+01
6870 4.708619e+01
6871 4.708619e+01
6872 4.708619e+01
6873 4.708619e+01
6874 4.708619e+01
6875 4.708619e+01
6876 4.708619e+01
6877 4.708619e+01
6878 4.708619e+01
6879 4.708619e+01
6880 4.708619e+01
6881 4.608619e+01
6882 4.608619e+01
6883 4.608619e+01
6884 4.608619e+01
6885 4.608619e+01
6886 4.608619e+01
6887 4.608619e+01
6888 4.608619e+01
6889 4.608619e+01
6890 4.608619e+01
6891 4.608619e+01
6892 4.608619e+01
6893 4.608619e+01
6894 4.608619e+01
6895 4.608619e+01
6896 4.608619e+01
6897 4.608619e+01
6898 4.608619e+01
6899 4.608619e+01
6900 4.608619e+01
6901 4.608619e+01
6902 4.608619e+01
6903 4.608619e+01
6904 4.608619e+01
6905 4.608619e+01
6906 4.608619e+01
6907 4.608619e+01
6908 4.608619e+01
6909 4.608619e+01
6910 4.608619e+01
6911 4.608619e+01
6912 4.608619e+01
6913 4.511496e+01
6914 4.411517e+01
6915 4.311528e+01
6916 4.211528e+01
6917 4.111533e+01
6918 4.011533e+01
6919 3.911533e+01
6920 3.911533e+01
6921 3.811536e+01
6922 3.711536e+01
6923 3.611536e+01
6924 3.611536e+01
6925 3.511536e+01
6926 3.511536e+01
6927 3.511536e+01
6928 3.511536e+01
6929 3.411537e+01
6930 3.311537e+01
6931 3.211537e+01
6932 3.211537e+01
6933 3.111537e+01
6934 3.111537e+01
6935 3.111537e+01
6936 3.111537e+01
6937 3.011537e+01
6938 3.011537e+01
6939 3.011537e+01
6940 3.011537e+01
6941 3.011537e+01
6942 3.011537e+01
6943 3.011537e+01
6944 3.011537e+01
6945 2.911538e+01
6946 2.811538e+01
6947 2.711538e+01
6948 2.711538e+01
6949 2.611538e+01
6950 2.611538e+01
6951 2.611538e+01
6952 2.611538e+01
6953 2.511538e+01
6954 2.511538e+01
6955 2.511538e+01
6956 2.511538e+01
6957 2.511538e+01
6958 2.511538e+01
6959 2.511538e+01
6960 2.511538e+01
6961 2.411538e+01
6962 2.411538e+01
6963 2.411538e+01
6964 2.411538e+01
6965 2.411538e+01
6966 2.411538e+01
6967 2.411538e+01
6968 2.411538e+01
6969 2.411538e+01
6970 2.411538e+01
6971 2.411538e+01
6972 2.411538e+01
6973 2.411538e+01
6974 2.411538e+01
6975 2.411538e+01
6976 2.411538e+01
6977 2.311538e+01
6978 2.211538e+01
6979 2.111538e+01
6980 2.111538e+01
6981 2.011538e+01
6982 2.011538e+01
6983 2.011538e+01
6984 2.011538e+01
6985 1.911538e+01
6986 1.911538e+01
6987 1.911538e+01
6988 1.911538e+01
6989 1.911538e+01
6990 1.911538e+01
6991 1.911538e+01
6992 1.911538e+01
6993 1.811538e+01
6994 1.811538e+01
6995 1.811538e+01
6996 1.811538e+01
6997 1.811538e+01
6998 1.811538e+01
6999 1.811538e+01
7000 1.811538e+01
7001 1.811538e+01
7002 1.811538e+01
7003 1.811538e+01
7004 1.811538e+01
7005 1.811538e+01
7006 1.811538e+01
7007 1.811538e+01
7008 1.811538e+01
7009 1.711539e+01
7010 1.711539e+01
7011 1.711539e+01
7012 1.711539e+01
7013 1.711539e+01
7014 1.711539e+01
7015 1.711539e+01
7016 1.711539e+01
7017 1.711539e+01
7018 1.711539e+01
7019 1.711539e+01
7020 1.711539e+01
7021 1.711539e+01
7022 1.711539e+01
7023 1.711539e+01
7024 1.711539e+01
7025 1.711539e+01
7026 1.711539e+01
7027 1.711539e+01
7028 1.711539e+01
7029 1.711539e+01
7030 1.711539e+01
7031 1.711539e+01
7032 1.711539e+01
7033 1.711539e+01
7034 1.711539e+01
7035 1.711539e+01
7036 1.711539e+01
7037 1.711539e+01
7038 1.711539e+01
7039 1.711539e+01
7040 1.711539e+01
7041 1.611539e+01
7042 1.511541e+01
7043 1.411544e+01
7044 1.411544e+01
7045 1.311549e+01
7046 1.311549e+01
7047 1.311549e+01
7048 1.311549e+01
7049 1.211561e+01
7050 1.211561e+01
7051 1.211561e+01
7052 1.211561e+01
7053 1.211561e+01
7054 1.211561e+01
7055 1.211561e+01
7056 1.211561e+01
7057 1.111583e+01
7058 1.111583e+01
7059 1.111583e+01
7060 1.111583e+01
7061 1.111583e+01
7062 1.111583e+01
7063 1.111583e+01
7064 1.111583e+01
7065 1.111583e+01
7066 1.111583e+01
7067 1.111583e+01
7068 1.111583e+01
7069 1.111583e+01
7070 1.111583e+01
7071 1.111583e+01
7072 1.111583e+01
7073 1.011628e+01
7074 1.011628e+01
7075 1.011628e+01
7076 1.011628e+01
7077 1.011628e+01
7078 1.011628e+01
7079 1.011628e+01
7080 1.011628e+01
7081 1.011628e+01
7082 1.011628e+01
7083 1.011628e+01
7084 1.011628e+01
7085 1.011628e+01
7086 1.011628e+01
7087 1.011628e+01
7088 1.011628e+01
7089 1.011628e+01
7090 1.011628e+01
7091 1.011628e+01
7092 1.011628e+01
7093 1.011628e+01
7094 1.011628e+01
7095 1.011628e+01
7096 1.011628e+01
7097 1.011628e+01
7098 1.011628e+01
7099 1.011628e+01
7100 1.011628e+01
7101 1.011628e+01
7102 1.011628e+01
7103 1.011628e+01
7104 1.011628e+01
7105 9.117183e+00
7106 9.117183e+00
7107 9.117183e+00
7108 9.117183e+00
7109 9.117183e+00
7110 9.117183e+00
7111 9.117183e+00
7112 9.117183e+00
7113 9.117183e+00
7114 9.117183e+00
7115 9.117183e+00
7116 9.117183e+00
7117 9.117183e+00
7118 9.117183e+00
7119 9.117183e+00
7120 9.117183e+00
7121 9.117183e+00
7122 9.117183e+00
7123 9.117183e+00
7124 9.117183e+00
7125 9.117183e+00
7126 9.117183e+00
7127 9.117183e+00
7128 9.117183e+00
7129 9.117183e+00
7130 9.117183e+00
7131 9.117183e+00
7132 9.117183e+00
7133 9.117183e+00
7134 9.117183e+00
7135 9.117183e+00
7136 9.117183e+00
7137 9.117183e+00
7138 9.117183e+00
7139 9.117183e+00
7140 9.117183e+00
7141 9.117183e+00
7142 9.117183e+00
7143 9.117183e+00
7144 9.117183e+00
7145 9.117183e+00
7146 9.117183e+00
7147 9.117183e+00
7148 9.117183e+00
7149 9.117183e+00
7150 9.117183e+00
7151 9.117183e+00
7152 9.117183e+00
7153 9.117183e+00
7154 9.117183e+00
7155 9.117183e+00
7156 9.117183e+00
7157 9.117183e+00
7158 9.117183e+00
7159 9.117183e+00
7160 9.117183e+00
7161 9.117183e+00
7162 9.117183e+00
7163 9.117183e+00
7164 9.117183e+00
7165 9.117183e+00
7166 9.117183e+00
7167 9.117183e+00
7168 9.117183e+00
7169 9.061634e+00
7170 8.646261e+00
7171 8.106664e+00
7172 7.180002e+00
7173 6.504527e+00
7174 5.545925e+00
7175 4.583775e+00
7176 3.625544e+00
7177 2.889018e+00
7178 2.033506e+00
7179 1.282139e+00
7180 6.933296e-01
7181 3.128896e-01
7182 1.179178e-01
7183 3.943457e-02
7184 3.943457e-02
7185 1.551163e-02
7186 4.853448e-03
7187 1.500778e-03
7188 4.610597e-04
7189 1.418101e-04
7190 4.351969e-05
7191 1.335460e-05
7192 1.335460e-05
7193 4.102048e-06
7194 1.258729e-06
7195 3.862450e-07
7196 3.862450e-07
7197 1.185204e-07
7198 1.185204e-07
7199 1.185204e-07
7200 1.185204e-07
7201 4.133687e-08
7202 1.271136e-08
7203 3.904736e-09
7204 1.198180e-09
7205 3.678652e-10
7206 1.128805e-10
7207 3.463774e-11
7208 3.463775e-11
7209 1.063165e-11
7210 3.262319e-12
7211 1.001017e-12
7212 1.001017e-12
7213 3.071281e-13
7214 3.071283e-13
7215 3.071283e-13
7216 3.071283e-13
7217 9.431148e-14
7218 2.891934e-14
7219 8.824306e-15
7220 8.824359e-15
7221 2.718133e-15
7222 2.718146e-15
7223 2.718146e-15
7224 2.718146e-15
7225 8.307667e-16
7226 8.307700e-16
7227 8.307700e-16
7228 8.307700e-16
7229 8.307700e-16
7230 8.307700e-16
7231 8.307700e-16
7232 8.307700e-16
7233 2.930751e-16
7234 7.108603e-17
7235 7.108603e-17
7236 7.108603e-17
7237 7.108603e-17
7238 7.108603e-17
7239 7.108603e-17
7240 7.114858e-17
7241 7.114858e-17
7242 7.114858e-17
7243 7.114858e-17
7244 7.115252e-17
7245 7.115252e-17
7246 7.115351e-17
7247 7.115351e-17
7248 7.115351e-17
7249 7.115351e-17
7250 7.115351e-17
7251 7.115351e-17
7252 7.115376e-17
7253 7.115376e-17
7254 7.115382e-17
7255 7.115382e-17
7256 7.115382e-17
7257 7.115382e-17
7258 7.115383e-17
7259 7.115383e-17
7260 7.115383e-17
7261 7.115383e-17
7262 7.115383e-17
7263 7.115383e-17
7264 7.115383e-17
7265 7.115383e-17
7266 7.115383e-17
7267 7.115383e-17
7268 7.115385e-17
7269 7.115385e-17
7270 7.115385e-17
7271 7.115385e-17
7272 7.115385e-17
7273 7.115385e-17
7274 7.115385e-17
7275 7.115385e-17
7276 7.115385e-17
7277 7.115385e-17
7278 7.115385e-17
7279 7.115385e-17
7280 7.115385e-17
7281 7.115385e-17
7282 7.115385e-17
7283 7.115385e-17
7284 7.115385e-17
7285 7.115385e-17
7286 7.115385e-17
7287 7.115385e-17
7288 7.115385e-17
7289 7.115385e-17
7290 7.115385e-17
7291 7.115385e-17
7292 7.115385e-17
7293 7.115385e-17
7294 7.115385e-17
7295 7.115385e-17
7296 7.115385e-17
7297 7.115385e-17
7298 7.115385e-17
7299 7.115385e-17
7300 7.115385e-17
7301 7.115385e-17
7302 7.115385e-17
7303 7.115385e-17
7304 7.115412e-17
7305 7.115412e-17
7306 7.115412e-17
7307 7.115412e-17
7308 7.115414e-17
7309 7.115414e-17
7310 7.115414e-17
7311 7.115414e-17
7312 7.115414e-17
7313 7.115414e-17
7314 7.115414e-17
7315 7.115414e-17
7316 7.115414e-17
7317 7.115414e-17
7318 7.115414e-17
7319 7.115414e-17
7320 7.115414e-17
7321 7.115414e-17
7322 7.115414e-17
7323 7.115414e-17
7324 7.115414e-17
7325 7.115414e-17
7326 7.115414e-17
7327 7.115414e-17
7328 7.115414e-17
7329 7.115414e-17
7330 7.115414e-17
7331 7.115414e-17
7332 7.115414e-17
7333 7.115414e-17
7334 7.115414e-17
7335 7.115414e-17
7336 7.115414e-17
7337 7.115414e-17
7338 7.115414e-17
7339 7.115414e-17
7340 7.115414e-17
7341 7.115414e-17
7342 7.115414e-17
7343 7.115414e-17
7344 7.115414e-17
7345 7.115414e-17
7346 7.115414e-17
7347 7.115414e-17
7348 7.115414e-17
7349 7.115414e-17
7350 7.115414e-17
7351 7.115414e-17
7352 7.115414e-17
7353 7.115414e-17
7354 7.115414e-17
7355 7.115414e-17
7356 7.115414e-17
7357 7.115414e-17
7358 7.115414e-17
7359 7.115414e-17
7360 7.115414e-17
7361 7.115414e-17
7362 7.115414e-17
7363 7.115414e-17
7364 7.115414e-17
7365 7.115414e-17
7366 7.115414e-17
7367 7.115414e-17
7368 7.115414e-17
7369 7.115414e-17
7370 7.115414e-17
7371 7.115414e-17
7372 7.115414e-17
7373 7.115414e-17
7374 7.115414e-17
7375 7.115414e-17
7376 7.115414e-17
7377 7.115414e-17
7378 7.115414e-17
7379 7.115414e-17
7380 7.115414e-17
7381 7.115414e-17
7382 7.115414e-17
7383 7.115414e-17
7384 7.115414e-17
7385 7.115414e-17
7386 7.115414e-17
7387 7.115414e-17
7388 7.115414e-17
7389 7.115414e-17
7390 7.115414e-17
7391 7.115414e-17
7392 7.115414e-17
7393 7.115414e-17
7394 7.115414e-17
7395 7.115414e-17
7396 7.115414e-17
7397 7.115414e-17
7398 7.115414e-17
7399 7.115414e-17
7400 7.115414e-17
7401 7.115414e-17
7402 7.115414e-17
7403 7.115414e-17
7404 7.115414e-17
7405 7.115414e-17
7406 7.115414e-17
7407 7.115414e-17
7408 7.115414e-17
7409 7.115414e-17
7410 7.115414e-17
7411 7.115414e-17
7412 7.115414e-17
7413 7.115414e-17
7414 7.115414e-17
7415 7.115414e-17
7416 7.115414e-17
7417 7.115414e-17
7418 7.115414e-17
7419 7.115414e-17
7420 7.115414e-17
7421 7.115414e-17
7422 7.115414e-17
7423 7.115414e-17
7424 7.115414e-17
7425 7.115414e-17
7426 7.115414e-17
7427 7.115414e-17
7428 7.115414e-17
7429 7.115414e-17
7430 7.115414e-17
7431 7.115414e-17
7432 7.115415e-17
7433 7.115415e-17
7434 7.115415e-17
7435 7.115415e-17
7436 7.115415e-17
7437 7.115415e-17
7438 7.115415e-17
7439 7.115415e-17
7440 7.115415e-17
7441 7.115415e-17
7442 7.115415e-17
7443 7.115415e-17
7444 7.115415e-17
7445 7.115415e-17
7446 7.115415e-17
7447 7.115415e-17
7448 7.115415e-17
7449 7.115415e-17
7450 7.115415e-17
7451 7.115415e-17
7452 7.115415e-17
7453 7.115415e-17
7454 7.115415e-17
7455 7.115415e-17
7456 7.115415e-17
7457 7.115415e-17
7458 7.115415e-17
7459 7.115415e-17
7460 7.115415e-17
7461 7.115415e-17
7462 7.115415e-17
7463 7.115415e-17
7464 7.115415e-17
7465 7.115415e-17
7466 7.115415e-17
7467 7.115415e-17
7468 7.115415e-17
7469 7.115415e-17
7470 7.115415e-17
7471 7.115415e-17
7472 7.115415e-17
7473 7.115415e-17
7474 7.115415e-17
7475 7.115415e-17
7476 7.115415e-17
7477 7.115415e-17
7478 7.115415e-17
7479 7.115415e-17
7480 7.115415e-17
7481 7.115415e-17
7482 7.115415e-17
7483 7.115415e-17
7484 7.115415e-17
7485 7.115415e-17
7486 7.115415e-17
7487 7.115415e-17
7488 7.115415e-17
7489 7.115415e-17
7490 7.115415e-17
7491 7.115415e-17
7492 7.115415e-17
7493 7.115415e-17
7494 7.115415e-17
7495 7.115415e-17
7496 7.115415e-17
7497 7.115415e-17
7498 7.115415e-17
7499 7.115415e-17
7500 7.115415e-17
7501 7.115415e-17
7502 7.115415e-17
7503 7.115415e-17
7504 7.115415e-17
7505 7.115415e-17
7506 7.115415e-17
7507 7.115415e-17
7508 7.115415e-17
7509 7.115415e-17
7510 7.115415e-17
7511 7.115415e-17
7512 7.115415e-17
7513 7.115415e-17
7514 7.115415e-17
7515 7.115415e-17
7516 7.115415e-17
7517 7.115415e-17
7518 7.115415e-17
7519 7.115415e-17
7520 7.115415e-17
7521 7.115415e-17
7522 7.115415e-17
7523 7.115415e-17
7524 7.115415e-17
7525 7.115415e-17
7526 7.115415e-17
7527 7.115415e-17
7528 7.115415e-17
7529 7.115415e-17
7530 7.115415e-17
7531 7.115415e-17
7532 7.115415e-17
7533 7.115415e-17
7534 7.115415e-17
7535 7.115415e-17
7536 7.115415e-17
7537 7.115415e-17
7538 7.115415e-17
7539 7.115415e-17
7540 7.115415e-17
7541 7.115415e-17
7542 7.115415e-17
7543 7.115415e-17
7544 7.115415e-17
7545 7.115415e-17
7546 7.115415e-17
7547 7.115415e-17
7548 7.115415e-17
7549 7.115415e-17
7550 7.115415e-17
7551 7.115415e-17
7552 7.115415e-17
7553 7.115415e-17
7554 7.115415e-17
7555 7.115415e-17
7556 7.115415e-17
7557 7.115415e-17
7558 7.115415e-17
7559 7.115415e-17
7560 7.115415e-17
7561 7.115415e-17
7562 7.115415e-17
7563 7.115415e-17
7564 7.115415e-17
7565 7.115415e-17
7566 7.115415e-17
7567 7.115415e-17
7568 7.115415e-17
7569 7.115415e-17
7570 7.115415e-17
7571 7.115415e-17
7572 7.115415e-17
7573 7.115415e-17
7574 7.115415e-17
7575 7.115415e-17
7576 7.115415e-17
7577 7.115415e-17
7578 7.115415e-17
7579 7.115415e-17
7580 7.115415e-17
7581 7.115415e-17
7582 7.115415e-17
7583 7.115415e-17
7584 7.115415e-17
7585 7.115415e-17
7586 7.115415e-17
7587 7.115415e-17
7588 7.115415e-17
7589 7.115415e-17
7590 7.115415e-17
7591 7.115415e-17
7592 7.115415e-17
7593 7.115415e-17
7594 7.115415e-17
7595 7.115415e-17
7596 7.115415e-17
7597 7.115415e-17
7598 7.115415e-17
7599 7.115415e-17
7600 7.115415e-17
7601 7.115415e-17
7602 7.115415e-17
7603 7.115415e-17
7604 7.115415e-17
7605 7.115415e-17
7606 7.115415e-17
7607 7.115415e-17
7608 7.115415e-17
7609 7.115415e-17
7610 7.115415e-17
7611 7.115415e-17
7612 7.115415e-17
7613 7.115415e-17
7614 7.115415e-17
7615 7.115415e-17
7616 7.115415e-17
7617 7.115415e-17
7618 7.115415e-17
7619 7.115415e-17
7620 7.115415e-17
7621 7.115415e-17
7622 7.115415e-17
7623 7.115415e-17
7624 7.115415e-17
7625 7.115415e-17
7626 7.115415e-17
7627 7.115415e-17
7628 7.115415e-17
7629 7.115415e-17
7630 7.115415e-17
7631 7.115415e-17
7632 7.115415e-17
7633 7.115415e-17
7634 7.115415e-17
7635 7.115415e-17
7636 7.115415e-17
7637 7.115415e-17
7638 7.115415e-17
7639 7.115415e-17
7640 7.115415e-17
7641 7.115415e-17
7642 7.115415e-17
7643 7.115415e-17
7644 7.115415e-17
7645 7.115415e-17
7646 7.115415e-17
7647 7.115415e-17
7648 7.115415e-17
7649 7.115415e-17
7650 7.115415e-17
7651 7.115415e-17
7652 7.115415e-17
7653 7.115415e-17
7654 7.115415e-17
7655 7.115415e-17
7656 7.115415e-17
7657 7.115415e-17
7658 7.115415e-17
7659 7.115415e-17
7660 7.115415e-17
7661 7.115415e-17
7662 7.115415e-17
7663 7.115415e-17
7664 7.115415e-17
7665 7.115415e-17
7666 7.115415e-17
7667 7.115415e-17
7668 7.115415e-17
7669 7.115415e-17
7670 7.115415e-17
7671 7.115415e-17
7672 7.115415e-17
7673 7.115415e-17
7674 7.115415e-17
7675 7.115415e-17
7676 7.115415e-17
7677 7.115415e-17
7678 7.115415e-17
7679 7.115415e-17
7680 7.115415e-17
7681 7.115415e-17
7682 7.115415e-17
7683 7.115415e-17
7684 7.115415e-17
7685 7.115415e-17
7686 7.115415e-17
7687 7.115415e-17
7688 7.115415e-17
7689 7.115415e-17
7690 7.115415e-17
7691 7.115415e-17
7692 7.115415e-17
7693 7.115415e-17
7694 7.115415e-17
7695 7.115415e-17
7696 7.115415e-17
7697 7.115415e-17
7698 7.115415e-17
7699 7.115415e-17
7700 7.115415e-17
7701 7.115415e-17
7702 7.115415e-17
7703 7.115415e-17
7704 7.115415e-17
7705 7.115415e-17
7706 7.115415e-17
7707 7.115415e-17
7708 7.115415e-17
7709 7.115415e-17
7710 7.115415e-17
7711 7.115415e-17
7712 7.115415e-17
7713 7.115415e-17
7714 7.115415e-17
7715 7.115415e-17
7716 7.115415e-17
7717 7.115415e-17
7718 7.115415e-17
7719 7.115415e-17
7720 7.115415e-17
7721 7.115415e-17
7722 7.115415e-17
7723 7.115415e-17
7724 7.115415e-17
7725 7.115415e-17
7726 7.115415e-17
7727 7.115415e-17
7728 7.115415e-17
7729 7.115415e-17
7730 7.115415e-17
7731 7.115415e-17
7732 7.115415e-17
7733 7.115415e-17
7734 7.115415e-17
7735 7.115415e-17
7736 7.115415e-17
7737 7.115415e-17
7738 7.115415e-17
7739 7.115415e-17
7740 7.115415e-17
7741 7.115415e-17
7742 7.115415e-17
7743 7.115415e-17
7744 7.115415e-17
7745 7.115415e-17
7746 7.115415e-17
7747 7.115415e-17
7748 7.115415e-17
7749 7.115415e-17
7750 7.115415e-17
7751 7.115415e-17
7752 7.115415e-17
7753 7.115415e-17
7754 7.115415e-17
7755 7.115415e-17
7756 7.115415e-17
7757 7.115415e-17
7758 7.115415e-17
7759 7.115415e-17
7760 7.115415e-17
7761 7.115415e-17
7762 7.115415e-17
7763 7.115415e-17
7764 7.115415e-17
7765 7.115415e-17
7766 7.115415e-17
7767 7.115415e-17
7768 7.115415e-17
7769 7.115415e-17
7770 7.115415e-17
7771 7.115415e-17
7772 7.115415e-17
7773 7.115415e-17
7774 7.115415e-17
7775 7.115415e-17
7776 7.115415e-17
7777 7.115415e-17
7778 7.115415e-17
7779 7.115415e-17
7780 7.115415e-17
7781 7.115415e-17
7782 7.115415e-17
7783 7.115415e-17
7784 7.115415e-17
7785 7.115415e-17
7786 7.115415e-17
7787 7.115415e-17
7788 7.115415e-17
7789 7.115415e-17
7790 7.115415e-17
7791 7.115415e-17
7792 7.115415e-17
7793 7.115415e-17
7794 7.115415e-17
7795 7.115415e-17
7796 7.115415e-17
7797 7.115415e-17
7798 7.115415e-17
7799 7.115415e-17
7800 7.115415e-17
7801 7.115415e-17
7802 7.115415e-17
7803 7.115415e-17
7804 7.115415e-17
7805 7.115415e-17
7806 7.115415e-17
7807 7.115415e-17
7808 7.115415e-17
7809 7.115415e-17
7810 7.115415e-17
7811 7.115415e-17
7812 7.115415e-17
7813 7.115415e-17
7814 7.115415e-17
7815 7.115415e-17
7816 7.115415e-17
7817 7.115415e-17
7818 7.115415e-17
7819 7.115415e-17
7820 7.115415e-17
7821 7.115415e-17
7822 7.115415e-17
7823 7.115415e-17
7824 7.115415e-17
7825 7.115415e-17
7826 7.115415e-17
7827 7.115415e-17
7828 7.115415e-17
7829 7.115415e-17
7830 7.115415e-17
7831 7.115415e-17
7832 7.115415e-17
7833 7.115415e-17
7834 7.115415e-17
7835 7.115415e-17
7836 7.115415e-17
7837 7.115415e-17
7838 7.115415e-17
7839 7.115415e-17
7840 7.115415e-17
7841 7.115415e-17
7842 7.115415e-17
7843 7.115415e-17
7844 7.115415e-17
7845 7.115415e-17
7846 7.115415e-17
7847 7.115415e-17
7848 7.115415e-17
7849 7.115415e-17
7850 7.115415e-17
7851 7.115415e-17
7852 7.115415e-17
7853 7.115415e-17
7854 7.115415e-17
7855 7.115415e-17
7856 7.115415e-17
7857 7.115415e-17
7858 7.115415e-17
7859 7.115415e-17
7860 7.115415e-17
7861 7.115415e-17
7862 7.115415e-17
7863 7.115415e-17
7864 7.115415e-17
7865 7.115415e-17
7866 7.115415e-17
7867 7.115415e-17
7868 7.115415e-17
7869 7.115415e-17
7870 7.115415e-17
7871 7.115415e-17
7872 7.115415e-17
7873 7.115415e-17
7874 7.115415e-17
7875 7.115415e-17
7876 7.115415e-17
7877 7.115415e-17
7878 7.115415e-17
7879 7.115415e-17
7880 7.115415e-17
7881 7.115415e-17
7882 7.115415e-17
7883 7.115415e-17
7884 7.115415e-17
7885 7.115415e-17
7886 7.115415e-17
7887 7.115415e-17
7888 7.115415e-17
7889 7.115415e-17
7890 7.115415e-17
7891 7.115415e-17
7892 7.115415e-17
7893 7.115415e-17
7894 7.115415e-17
7895 7.115415e-17
7896 7.115415e-17
7897 7.115415e-17
7898 7.115415e-17
7899 7.115415e-17
7900 7.115415e-17
7901 7.115415e-17
7902 7.115415e-17
7903 7.115415e-17
7904 7.115415e-17
7905 7.115415e-17
7906 7.115415e-17
7907 7.115415e-17
7908 7.115415e-17
7909 7.115415e-17
7910 7.115415e-17
7911 7.115415e-17
7912 7.115415e-17
7913 7.115415e-17
7914 7.115415e-17
7915 7.115415e-17
7916 7.115415e-17
7917 7.115415e-17
7918 7.115415e-17
7919 7.115415e-17
7920 7.115415e-17
7921 7.115415e-17
7922 7.115415e-17
7923 7.115415e-17
7924 7.115415e-17
7925 7.115415e-17
7926 7.115415e-17
7927 7.115415e-17
7928 7.115415e-17
7929 7.115415e-17
7930 7.115415e-17
7931 7.115415e-17
7932 7.115415e-17
7933 7.115415e-17
7934 7.115415e-17
7935 7.115415e-17
7936 7.115415e-17
7937 7.115415e-17
7938 7.115415e-17
7939 7.115415e-17
7940 7.115415e-17
7941 7.115415e-17
7942 7.115415e-17
7943 7.115415e-17
7944 7.115415e-17
7945 7.115415e-17
7946 7.115415e-17
7947 7.115415e-17
7948 7.115415e-17
7949 7.115415e-17
7950 7.115415e-17
7951 7.115415e-17
7952 7.115415e-17
7953 7.115415e-17
7954 7.115415e-17
7955 7.115415e-17
7956 7.115415e-17
7957 7.115415e-17
7958 7.115415e-17
7959 7.115415e-17
7960 7.115415e-17
7961 7.115415e-17
7962 7.115415e-17
7963 7.115415e-17
7964 7.115415e-17
7965 7.115415e-17
7966 7.115415e-17
7967 7.115415e-17
7968 7.115415e-17
7969 7.115415e-17
7970 7.115415e-17
7971 7.115415e-17
7972 7.115415e-17
7973 7.115415e-17
7974 7.115415e-17
7975 7.115415e-17
7976 7.115415e-17
7977 7.115415e-17
7978 7.115415e-17
7979 7.115415e-17
7980 7.115415e-17
7981 7.115415e-17
7982 7.115415e-17
7983 7.115415e-17
7984 7.115415e-17
7985 7.115415e-17
7986 7.115415e-17
7987 7.115415e-17
7988 7.115415e-17
7989 7.115415e-17
7990 7.115415e-17
7991 7.115415e-17
7992 7.115415e-17
7993 7.115415e-17
7994 7.115415e-17
7995 7.115415e-17
7996 7.115415e-17
7997 7.115415e-17
7998 7.115415e-17
7999 7.115415e-17
8000 7.115415e-17
8001 7.115415e-17
8002 7.115415e-17
8003 7.115415e-17
8004 7.115415e-17
8005 7.115415e-17
8006 7.115415e-17
8007 7.115415e-17
8008 7.115415e-17
8009 7.115415e-17
8010 7.115415e-17
8011 7.115415e-17
8012 7.115415e-17
8013 7.115415e-17
8014 7.115415e-17
8015 7.115415e-17
8016 7.115415e-17
8017 7.115415e-17
8018 7.115415e-17
8019 7.115415e-17
8020 7.115415e-17
8021 7.115415e-17
8022 7.115415e-17
8023 7.115415e-17
8024 7.115415e-17
8025 7.115415e-17
8026 7.115415e-17
8027 7.115415e-17
8028 7.115415e-17
8029 7.115415e-17
8030 7.115415e-17
8031 7.115415e-17
8032 7.115415e-17
8033 7.115415e-17
8034 7.115415e-17
8035 7.115415e-17
8036 7.115415e-17
8037 7.115415e-17
8038 7.115415e-17
8039 7.115415e-17
8040 7.115415e-17
8041 7.115415e-17
8042 7.115415e-17
8043 7.115415e-17
8044 7.115415e-17
8045 7.115415e-17
8046 7.115415e-17
8047 7.115415e-17
8048 7.115415e-17
8049 7.115415e-17
8050 7.115415e-17
8051 7.115415e-17
8052 7.115415e-17
8053 7.115415e-17
8054 7.115415e-17
8055 7.115415e-17
8056 7.115415e-17
8057 7.115415e-17
8058 7.115415e-17
8059 7.115415e-17
8060 7.115415e-17
8061 7.115415e-17
8062 7.115415e-17
8063 7.115415e-17
8064 7.115415e-17
8065 7.115415e-17
8066 7.115415e-17
8067 7.115415e-17
8068 7.115415e-17
8069 7.115415e-17
8070 7.115415e-17
8071 7.115415e-17
8072 7.115415e-17
8073 7.115415e-17
8074 7.115415e-17
8075 7.115415e-17
8076 7.115415e-17
8077 7.115415e-17
8078 7.115415e-17
8079 7.115415e-17
8080 7.115415e-17
8081 7.115415e-17
8082 7.115415e-17
8083 7.115415e-17
8084 7.115415e-17
8085 7.115415e-17
8086 7.115415e-17
8087 7.115415e-17
8088 7.115415e-17
8089 7.115415e-17
8090 7.115415e-17
8091 7.115415e-17
8092 7.115415e-17
8093 7.115415e-17
8094 7.115415e-17
8095 7.115415e-17
8096 7.115415e-17
8097 7.115415e-17
8098 7.115415e-17
8099 7.115415e-17
8100 7.115415e-17
8101 7.115415e-17
8102 7.115415e-17
8103 7.115415e-17
8104 7.115415e-17
8105 7.115415e-17
8106 7.115415e-17
8107 7.115415e-17
8108 7.115415e-17
8109 7.115415e-17
8110 7.115415e-17
8111 7.115415e-17
8112 7.115415e-17
8113 7.115415e-17
8114 7.115415e-17
8115 7.115415e-17
8116 7.115415e-17
8117 7.115415e-17
8118 7.115415e-17
8119 7.115415e-17
8120 7.115415e-17
8121 7.115415e-17
8122 7.115415e-17
8123 7.115415e-17
8124 7.115415e-17
8125 7.115415e-17
8126 7.115415e-17
8127 7.115415e-17
8128 7.115415e-17
8129 7.115415e-17
8130 7.115415e-17
8131 7.115415e-17
8132 7.115415e-17
8133 7.115415e-17
8134 7.115415e-17
8135 7.115415e-17
8136 7.115415e-17
8137 7.115415e-17
8138 7.115415e-17
8139 7.115415e-17
8140 7.115415e-17
8141 7.115415e-17
8142 7.115415e-17
8143 7.115415e-17
8144 7.115415e-17
8145 7.115415e-17
8146 7.115415e-17
8147 7.115415e-17
8148 7.115415e-17
8149 7.115415e-17
8150 7.115415e-17
8151 7.115415e-17
8152 7.115415e-17
8153 7.115415e-17
8154 7.115415e-17
8155 7.115415e-17
8156 7.115415e-17
8157 7.115415e-17
8158 7.115415e-17
8159 7.115415e-17
8160 7.115415e-17
8161 7.115415e-17
8162 7.115415e-17
8163 7.115415e-17
8164 7.115415e-17
8165 7.115415e-17
8166 7.115415e-17
8167 7.115415e-17
8168 7.115415e-17
8169 7.115415e-17
8170 7.115415e-17
8171 7.115415e-17
8172 7.115415e-17
8173 7.115415e-17
8174 7.115415e-17
8175 7.115415e-17
8176 7.115415e-17
8177 7.115415e-17
8178 7.115415e-17
8179 7.115415e-17
8180 7.115415e-17
8181 7.115415e-17
8182 7.115415e-17
8183 7.115415e-17
8184 7.115415e-17
8185 7.115415e-17
8186 7.115415e-17
8187 7.115415e-17
8188 7.115415e-17
8189 7.115415e-17
8190 7.115415e-17
8191 7.115415e-17
8192 7.115415e-17

==> figures/results_qsm_RM_n=8192_SNR=0.48.txt <==
index entropy
3.906250e-03 0.000000e+00
7.812500e-03 0.000000e+00
1.171875e-02 0.000000e+00
1.562500e-02 1.220703e-04
1.953125e-02 1.220703e-04
2.343750e-02 2.441406e-04
2.734375e-02 3.662109e-04
3.125000e-02 1.098633e-03
3.515625e-02 1.098633e-03
3.906250e-02 1.220703e-03
4.296875e-02 1.342773e-03
4.687500e-02 2.075195e-03
5.078125e-02 2.197266e-03
5.468750e-02 2.929687e-03
5.859375e-02 3.662109e-03
6.250000e-02 5.613447e-03
6.640625e-02 5.613447e-03
7.031250e-02 5.735517e-03
7.421875e-02 5.857588e-03
7.812500e-02 6.590009e-03
8.203125e-02 6.712080e-03
8.593750e-02 7.444501e-03
8.984375e-02 8.176922e-03
9.375000e-02 1.012649e-02
9.765625e-02 1.024856e-02
1.015625e-01 1.098098e-02
1.054688e-01 1.171340e-02
1.093750e-01 1.365950e-02
1.132813e-01 1.439191e-02
1.171875e-01 1.633127e-02
1.210938e-01 1.825799e-02
1.250000e-01 2.081593e-02
1.289063e-01 2.081593e-02
1.328125e-01 2.093800e-02
1.367188e-01 2.106007e-02
1.406250e-01 2.179249e-02
1.445313e-01 2.191456e-02
1.484375e-01 2.264697e-02
1.523438e-01 2.337939e-02
1.562500e-01 2.532021e-02
1.601563e-01 2.544228e-02
1.640625e-01 2.617468e-02
1.679688e-01 2.690707e-02
1.718750e-01 2.883610e-02
1.757813e-01 2.956838e-02
1.796875e-01 3.147522e-02
1.835938e-01 3.334252e-02
1.875000e-01 3.544415e-02
1.914063e-01 3.556622e-02
1.953125e-01 3.629847e-02
1.992188e-01 3.703055e-02
2.031250e-01 3.891061e-02
2.070313e-01 3.964183e-02
2.109375e-01 4.145892e-02
2.148438e-01 4.317276e-02
2.187500e-01 4.465224e-02
2.226563e-01 4.537745e-02
2.265625e-01 4.700208e-02
2.304688e-01 4.841575e-02
2.343750e-01 4.922578e-02
2.382813e-01 5.022322e-02
2.421875e-01 5.048846e-02
2.460938e-01 5.041353e-02
2.500000e-01 5.032173e-02
2.539063e-01 5.032173e-02
2.578125e-01 5.044380e-02
2.617188e-01 5.056587e-02
2.656250e-01 5.129821e-02
2.695313e-01 5.142028e-02
2.734375e-01 5.215254e-02
2.773438e-01 5.288463e-02
2.812500e-01 5.476677e-02
2.851563e-01 5.488884e-02
2.890625e-01 5.562066e-02
2.929688e-01 5.635191e-02
2.968750e-01 5.817045e-02
3.007813e-01 5.889894e-02
3.046875e-01 6.060816e-02
3.085938e-01 6.214996e-02
3.125000e-01 6.319999e-02
3.164063e-01 6.332206e-02
3.203125e-01 6.405033e-02
3.242188e-01 6.477463e-02
3.281250e-01 6.637982e-02
3.320313e-01 6.708802e-02
3.359375e-01 6.845018e-02
3.398438e-01 6.949397e-02
3.437500e-01 6.980774e-02
3.476563e-01 7.044628e-02
3.515625e-01 7.128214e-02
3.554688e-01 7.167284e-02
3.593750e-01 7.146815e-02
3.632813e-01 7.127227e-02
3.671875e-01 7.080043e-02
3.710938e-01 7.021700e-02
3.750000e-01 7.009638e-02
3.789063e-01 7.021836e-02
3.828125e-01 7.091304e-02
3.867188e-01 7.157496e-02
3.906250e-01 7.254905e-02
3.945313e-01 7.310957e-02
3.984375e-01 7.359571e-02
4.023438e-01 7.360044e-02
4.062500e-01 7.320508e-02
4.101563e-01 7.348677e-02
4.140625e-01 7.323681e-02
4.179688e-01 7.252500e-02
4.218750e-01 7.191089e-02
4.257813e-01 7.076150e-02
4.296875e-01 7.007532e-02
4.335938e-01 6.936733e-02
4.375000e-01 6.924529e-02
4.414063e-01 6.895375e-02
4.453125e-01 6.793091e-02
4.492188e-01 6.658439e-02
4.531250e-01 6.587755e-02
4.570313e-01 6.428249e-02
4.609375e-01 6.355867e-02
4.648438e-01 6.283065e-02
4.687500e-01 6.270858e-02
4.726563e-01 6.095235e-02
4.765625e-01 6.022248e-02
4.804688e-01 5.949134e-02
4.843750e-01 5.936927e-02
4.882813e-01 5.863750e-02
4.921875e-01 5.851543e-02
4.960938e-01 5.839336e-02
5.000000e-01 5.839336e-02
5.039063e-01 5.839336e-02
5.078125e-01 5.851543e-02
5.117188e-01 5.863750e-02
5.156250e-01 5.936634e-02
5.195313e-01 5.948840e-02
5.234375e-01 6.021376e-02
5.273438e-01 6.093248e-02
5.312500e-01 6.243653e-02
5.351563e-01 6.255856e-02
5.390625e-01 6.326877e-02
5.429688e-01 6.395902e-02
5.468750e-01 6.514265e-02
5.507813e-01 6.576612e-02
5.546875e-01 6.652343e-02
5.585938e-01 6.682449e-02
5.625000e-01 6.656969e-02
5.664063e-01 6.669114e-02
5.703125e-01 6.732607e-02
5.742188e-01 6.788364e-02
5.781250e-01 6.835872e-02
5.820313e-01 6.871392e-02
5.859375e-01 6.861648e-02
5.898438e-01 6.804357e-02
5.937500e-01 6.746098e-02
5.976563e-01 6.737595e-02
6.015625e-01 6.657263e-02
6.054688e-01 6.539497e-02
6.093750e-01 6.470541e-02
6.132813e-01 6.322225e-02
6.171875e-01 6.250488e-02
6.210938e-01 6.178023e-02
6.250000e-01 6.165816e-02
6.289063e-01 6.176860e-02
6.328125e-01 6.208636e-02
6.367188e-01 6.215372e-02
6.406250e-01 6.154832e-02
6.445313e-01 6.115286e-02
6.484375e-01 6.003588e-02
6.523438e-01 5.861971e-02
6.562500e-01 5.790713e-02
6.601563e-01 5.684891e-02
6.640625e-01 5.530319e-02
6.679688e-01 5.359143e-02
6.718750e-01 5.286286e-02
6.757813e-01 5.104284e-02
6.796875e-01 5.031157e-02
6.835938e-01 4.957973e-02
6.875000e-01 4.945766e-02
6.914063e-01 4.769492e-02
6.953125e-01 4.589926e-02
6.992188e-01 4.403344e-02
7.031250e-01 4.330151e-02
7.070313e-01 4.139456e-02
7.109375e-01 4.066228e-02
7.148438e-01 3.992993e-02
7.187500e-01 3.980786e-02
7.226563e-01 3.787852e-02
7.265625e-01 3.714613e-02
7.304688e-01 3.641373e-02
7.343750e-01 3.629166e-02
7.382813e-01 3.555924e-02
7.421875e-01 3.543717e-02
7.460938e-01 3.531510e-02
7.500000e-01 3.531510e-02
7.539063e-01 3.531807e-02
7.578125e-01 3.480539e-02
7.617188e-01 3.383042e-02
7.656250e-01 3.232586e-02
7.695313e-01 3.076862e-02
7.734375e-01 2.903010e-02
7.773438e-01 2.719812e-02
7.812500e-01 2.646665e-02
7.851563e-01 2.434364e-02
7.890625e-01 2.247266e-02
7.929688e-01 2.056377e-02
7.968750e-01 1.983147e-02
8.007813e-01 1.790135e-02
8.046875e-01 1.716896e-02
8.085938e-01 1.643656e-02
8.125000e-01 1.631449e-02
8.164063e-01 1.375716e-02
8.203125e-01 1.183049e-02
8.242188e-01 9.891154e-03
8.281250e-01 9.158745e-03
8.320313e-01 7.212665e-03
8.359375e-01 6.480246e-03
8.398438e-01 5.747826e-03
8.437500e-01 5.625756e-03
8.476563e-01 3.676193e-03
8.515625e-01 2.943771e-03
8.554688e-01 2.211350e-03
8.593750e-01 2.089281e-03
8.632813e-01 1.356913e-03
8.671875e-01 1.234898e-03
8.710938e-01 1.112937e-03
8.750000e-01 1.112937e-03
8.789063e-01 1.446782e-11
8.828125e-01 1.014124e-19
8.867188e-01 8.685771e-21
8.906250e-01 8.685773e-21
8.945313e-01 8.685809e-21
8.984375e-01 8.685809e-21
9.023438e-01 8.685809e-21
9.062500e-01 8.685809e-21
9.101563e-01 8.685809e-21
9.140625e-01 8.685809e-21
9.179688e-01 8.685809e-21
9.218750e-01 8.685809e-21
9.257813e-01 8.685809e-21
9.296875e-01 8.685809e-21
9.335938e-01 8.685809e-21
9.375000e-01 8.685809e-21
9.414063e-01 8.685809e-21
9.453125e-01 8.685809e-21
9.492188e-01 8.685809e-21
9.531250e-01 8.685809e-21
9.570313e-01 8.685809e-21
9.609375e-01 8.685809e-21
9.648438e-01 8.685809e-21
9.687500e-01 8.685809e-21
9.726563e-01 8.685809e-21
9.765625e-01 8.685809e-21
9.804688e-01 8.685809e-21
9.843750e-01 8.685809e-21
9.882813e-01 8.685809e-21
9.921875e-01 8.685809e-21
9.960938e-01 8.685809e-21
1.000000e+00 8.685809e-21


==> figures/results_qsm_RM_n=8388608_SNR=0.48.txt <==
index entropy
9.765625e-04 0.000000e+00
3.906250e-03 6.866455e-05
7.812500e-03 3.000498e-04
1.171875e-02 5.314350e-04
1.562500e-02 1.120806e-03
1.953125e-02 1.352191e-03
2.343750e-02 1.941562e-03
2.734375e-02 2.530932e-03
3.125000e-02 3.716946e-03
3.515625e-02 3.948331e-03
3.906250e-02 4.537702e-03
4.296875e-02 5.127072e-03
4.687500e-02 6.313085e-03
5.078125e-02 6.902456e-03
5.468750e-02 8.088469e-03
5.859375e-02 9.274482e-03
6.250000e-02 1.122582e-02
6.640625e-02 1.145721e-02
7.031250e-02 1.204658e-02
7.421875e-02 1.263595e-02
7.812500e-02 1.382196e-02
8.203125e-02 1.441133e-02
8.593750e-02 1.559734e-02
8.984375e-02 1.678336e-02
9.375000e-02 1.873293e-02
9.765625e-02 1.932230e-02
1.015625e-01 2.050831e-02
1.054688e-01 2.169432e-02
1.093750e-01 2.364042e-02
1.132813e-01 2.482642e-02
1.171875e-01 2.676579e-02
1.210938e-01 2.869253e-02
1.250000e-01 3.079705e-02
1.289063e-01 3.102843e-02
1.328125e-01 3.161780e-02
1.367188e-01 3.220717e-02
1.406250e-01 3.339318e-02
1.445313e-01 3.398255e-02
1.484375e-01 3.516856e-02
1.523438e-01 3.635457e-02
1.562500e-01 3.829540e-02
1.601563e-01 3.888477e-02
1.640625e-01 4.007076e-02
1.679688e-01 4.125674e-02
1.718750e-01 4.318578e-02
1.757813e-01 4.437166e-02
1.796875e-01 4.627852e-02
1.835938e-01 4.814587e-02
1.875000e-01 4.979417e-02
1.914063e-01 5.038354e-02
1.953125e-01 5.156938e-02
1.992188e-01 5.275505e-02
2.031250e-01 5.463515e-02
2.070313e-01 5.581996e-02
2.109375e-01 5.763713e-02
2.148438e-01 5.935108e-02
2.187500e-01 6.037732e-02
2.226563e-01 6.155612e-02
2.265625e-01 6.318090e-02
2.304688e-01 6.459479e-02
2.343750e-01 6.495159e-02
2.382813e-01 6.594934e-02
2.421875e-01 6.576130e-02
2.460938e-01 6.523301e-02
2.500000e-01 6.467394e-02
2.539063e-01 6.490532e-02
2.578125e-01 6.549469e-02
2.617188e-01 6.608407e-02
2.656250e-01 6.727000e-02
2.695313e-01 6.785937e-02
2.734375e-01 6.904522e-02
2.773438e-01 7.023091e-02
2.812500e-01 7.211307e-02
2.851563e-01 7.270244e-02
2.890625e-01 7.388786e-02
2.929688e-01 7.507270e-02
2.968750e-01 7.689130e-02
3.007813e-01 7.807339e-02
3.046875e-01 7.978272e-02
3.085938e-01 8.132470e-02
3.125000e-01 8.192150e-02
3.164063e-01 8.251087e-02
3.203125e-01 8.369273e-02
3.242188e-01 8.487064e-02
3.281250e-01 8.647597e-02
3.320313e-01 8.763778e-02
3.359375e-01 8.900018e-02
3.398438e-01 9.004428e-02
3.437500e-01 8.990479e-02
3.476563e-01 9.099699e-02
3.515625e-01 9.183320e-02
3.554688e-01 9.222429e-02
3.593750e-01 9.156624e-02
3.632813e-01 9.137075e-02
3.671875e-01 9.044546e-02
3.710938e-01 8.940853e-02
3.750000e-01 8.882060e-02
3.789063e-01 8.940988e-02
3.828125e-01 9.055818e-02
3.867188e-01 9.167374e-02
3.906250e-01 9.264814e-02
3.945313e-01 9.366235e-02
3.984375e-01 9.414888e-02
4.023438e-01 9.415402e-02
4.062500e-01 9.330524e-02
4.101563e-01 9.404073e-02
4.140625e-01 9.379117e-02
4.179688e-01 9.307973e-02
4.218750e-01 9.201210e-02
4.257813e-01 9.086299e-02
4.296875e-01 8.972324e-02
4.335938e-01 8.856168e-02
4.375000e-01 8.797235e-02
4.414063e-01 8.813471e-02
4.453125e-01 8.711217e-02
4.492188e-01 8.576588e-02
4.531250e-01 8.460547e-02
4.570313e-01 8.301055e-02
4.609375e-01 8.183315e-02
4.648438e-01 8.065155e-02
4.687500e-01 8.006218e-02
4.726563e-01 7.830604e-02
4.765625e-01 7.712257e-02
4.804688e-01 7.593785e-02
4.843750e-01 7.534848e-02
4.882813e-01 7.416311e-02
4.921875e-01 7.357374e-02
4.960938e-01 7.298437e-02
5.000000e-01 7.275299e-02
5.039063e-01 7.298437e-02
5.078125e-01 7.357374e-02
5.117188e-01 7.416311e-02
5.156250e-01 7.534554e-02
5.195313e-01 7.593491e-02
5.234375e-01 7.711387e-02
5.273438e-01 7.828618e-02
5.312500e-01 7.979040e-02
5.351563e-01 8.037974e-02
5.390625e-01 8.154355e-02
5.429688e-01 8.268743e-02
5.468750e-01 8.387131e-02
5.507813e-01 8.494844e-02
5.546875e-01 8.570609e-02
5.585938e-01 8.600755e-02
5.625000e-01 8.529936e-02
5.664063e-01 8.588811e-02
5.703125e-01 8.697669e-02
5.742188e-01 8.798795e-02
5.781250e-01 8.846342e-02
5.820313e-01 8.927239e-02
5.859375e-01 8.917536e-02
5.898438e-01 8.860283e-02
5.937500e-01 8.756674e-02
5.976563e-01 8.793560e-02
6.015625e-01 8.713264e-02
6.054688e-01 8.595526e-02
6.093750e-01 8.481213e-02
6.132813e-01 8.332916e-02
6.171875e-01 8.215822e-02
6.210938e-01 8.097998e-02
6.250000e-01 8.039061e-02
6.289063e-01 8.096836e-02
6.328125e-01 8.173989e-02
6.367188e-01 8.226111e-02
6.406250e-01 8.165607e-02
6.445313e-01 8.171456e-02
6.484375e-01 8.059788e-02
6.523438e-01 7.918193e-02
6.562500e-01 7.801577e-02
6.601563e-01 7.741152e-02
6.640625e-01 7.586597e-02
6.679688e-01 7.415433e-02
6.718750e-01 7.297217e-02
6.757813e-01 7.115223e-02
6.796875e-01 6.996737e-02
6.835938e-01 6.878194e-02
6.875000e-01 6.819257e-02
6.914063e-01 6.688374e-02
6.953125e-01 6.508816e-02
6.992188e-01 6.322238e-02
7.031250e-01 6.203686e-02
7.070313e-01 6.012994e-02
7.109375e-01 5.894407e-02
7.148438e-01 5.775812e-02
7.187500e-01 5.716875e-02
7.226563e-01 5.523943e-02
7.265625e-01 5.405345e-02
7.304688e-01 5.286745e-02
7.343750e-01 5.227808e-02
7.382813e-01 5.109208e-02
7.421875e-01 5.050271e-02
7.460938e-01 4.991334e-02
7.500000e-01 4.968195e-02
7.539063e-01 5.015229e-02
7.578125e-01 5.009353e-02
7.617188e-01 4.957252e-02
7.656250e-01 4.806815e-02
7.695313e-01 4.696485e-02
7.734375e-01 4.522644e-02
7.773438e-01 4.339451e-02
7.812500e-01 4.220946e-02
7.851563e-01 4.054031e-02
7.890625e-01 3.866938e-02
7.929688e-01 3.676051e-02
7.968750e-01 3.557463e-02
8.007813e-01 3.364452e-02
8.046875e-01 3.245854e-02
8.085938e-01 3.127254e-02
8.125000e-01 3.068317e-02
8.164063e-01 2.857961e-02
8.203125e-01 2.665296e-02
8.242188e-01 2.471364e-02
8.281250e-01 2.352763e-02
8.320313e-01 2.158156e-02
8.359375e-01 2.039555e-02
8.398438e-01 1.920954e-02
8.437500e-01 1.862017e-02
8.476563e-01 1.667061e-02
8.515625e-01 1.548459e-02
8.554688e-01 1.429858e-02
8.593750e-01 1.370921e-02
8.632813e-01 1.252320e-02
8.671875e-01 1.193383e-02
8.710938e-01 1.134446e-02
8.750000e-01 1.111307e-02
8.789063e-01 8.730114e-03
8.828125e-01 6.784602e-03
8.867188e-01 4.835369e-03
8.906250e-01 3.649356e-03
8.945313e-01 1.698200e-03
8.984375e-01 5.121866e-04
9.023438e-01 0.000000e+00
9.062500e-01 0.000000e+00
9.101563e-01 0.000000e+00
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257813e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414063e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570313e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726563e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882813e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/results_qu_RM_n=512.txt <==
index entropy
1 9.000000e-11
2 9.000000e-11
3 9.000000e-11
4 9.000000e-11
5 9.000000e-11
6 9.000000e-11
7 9.000000e-11
8 9.000000e-11
9 9.000000e-11
10 9.000000e-11
11 9.000000e-11
12 9.000000e-11
13 9.000000e-11
14 9.000000e-11
15 9.000000e-11
16 9.000000e-11
17 9.000000e-11
18 9.000000e-11
19 9.000000e-11
20 9.000000e-11
21 9.000000e-11
22 9.000000e-11
23 9.000000e-11
24 9.000000e-11
25 9.000000e-11
26 9.000000e-11
27 9.000000e-11
28 9.000000e-11
29 9.000000e-11
30 9.000000e-11
31 9.000000e-11
32 1.799820e+00
33 1.799820e+00
34 1.799820e+00
35 1.799820e+00
36 1.799820e+00
37 1.799820e+00
38 1.799820e+00
39 1.799820e+00
40 1.799820e+00
41 1.799820e+00
42 1.799820e+00
43 1.799820e+00
44 1.799820e+00
45 1.799820e+00
46 1.799820e+00
47 1.799819e+00
48 2.899730e+00
49 2.899730e+00
50 2.899730e+00
51 2.899730e+00
52 2.899730e+00
53 2.899730e+00
54 2.899730e+00
55 2.899730e+00
56 3.899373e+00
57 3.899373e+00
58 3.899373e+00
59 3.899372e+00
60 4.898669e+00
61 4.898665e+00
62 5.897301e+00
63 6.894720e+00
64 7.852000e+00
65 7.852000e+00
66 7.852000e+00
67 7.852000e+00
68 7.852000e+00
69 7.852000e+00
70 7.852000e+00
71 7.852000e+00
72 7.852000e+00
73 7.852000e+00
74 7.852000e+00
75 7.852000e+00
76 7.852000e+00
77 7.852000e+00
78 7.851999e+00
79 7.851997e+00
80 8.851074e+00
81 8.851074e+00
82 8.851074e+00
83 8.851074e+00
84 8.851073e+00
85 8.851073e+00
86 8.851070e+00
87 8.851065e+00
88 9.849237e+00
89 9.849237e+00
90 9.849226e+00
91 9.849206e+00
92 1.084562e+01
93 1.084555e+01
94 1.183863e+01
95 1.282565e+01
96 1.367032e+01
97 1.367032e+01
98 1.367032e+01
99 1.367032e+01
100 1.367029e+01
101 1.367029e+01
102 1.367023e+01
103 1.367012e+01
104 1.465760e+01
105 1.465760e+01
106 1.465739e+01
107 1.465699e+01
108 1.563213e+01
109 1.563077e+01
110 1.658166e+01
111 1.748594e+01
112 1.785556e+01
113 1.785556e+01
114 1.785428e+01
115 1.785181e+01
116 1.878729e+01
117 1.877978e+01
118 1.965272e+01
119 2.040484e+01
120 2.062451e+01
121 2.059087e+01
122 2.123855e+01
123 2.179225e+01
124 2.186378e+01
125 2.229397e+01
126 2.234108e+01
127 2.236604e+01
128 2.236614e+01
129 2.236614e+01
130 2.236614e+01
131 2.236614e+01
132 2.236614e+01
133 2.236614e+01
134 2.236614e+01
135 2.236614e+01
136 2.236611e+01
137 2.236611e+01
138 2.236611e+01
139 2.236611e+01
140 2.236605e+01
141 2.236605e+01
142 2.236593e+01
143 2.236568e+01
144 2.333802e+01
145 2.333802e+01
146 2.333802e+01
147 2.333802e+01
148 2.333779e+01
149 2.333779e+01
150 2.333733e+01
151 2.333643e+01
152 2.428196e+01
153 2.428196e+01
154 2.428036e+01
155 2.427725e+01
156 2.517120e+01
157 2.516151e+01
158 2.597999e+01
159 2.680972e+01
160 2.703519e+01
161 2.703519e+01
162 2.703519e+01
163 2.703519e+01
164 2.703316e+01
165 2.703315e+01
166 2.702917e+01
167 2.702151e+01
168 2.791832e+01
169 2.791830e+01
170 2.791175e+01
171 2.789950e+01
172 2.872396e+01
173 2.869013e+01
174 2.936007e+01
175 2.987081e+01
176 2.994561e+01
177 2.994530e+01
178 2.991840e+01
179 2.987045e+01
180 3.049736e+01
181 3.036923e+01
182 3.078365e+01
183 3.105807e+01
184 3.108886e+01
185 3.085866e+01
186 3.109682e+01
187 3.128992e+01
188 3.129647e+01
189 3.140034e+01
190 3.140236e+01
191 3.140338e+01
192 3.140339e+01
193 3.140339e+01
194 3.140335e+01
195 3.140328e+01
196 3.138784e+01
197 3.138758e+01
198 3.135838e+01
199 3.130552e+01
200 3.190304e+01
201 3.190186e+01
202 3.184643e+01
203 3.175053e+01
204 3.219306e+01
205 3.196327e+01
206 3.230553e+01
207 3.251711e+01
208 3.252656e+01
209 3.251639e+01
210 3.233148e+01
211 3.201889e+01
212 3.229055e+01
213 3.186612e+01
214 3.196983e+01
215 3.204616e+01
216 3.204761e+01
217 3.151835e+01
218 3.156999e+01
219 3.159831e+01
220 3.159849e+01
221 3.161338e+01
222 3.161343e+01
223 3.161346e+01
224 3.161346e+01
225 3.156047e+01
226 3.113104e+01
227 3.063336e+01
228 3.069844e+01
229 2.998873e+01
230 3.001994e+01
231 3.003979e+01
232 3.003986e+01
233 2.928116e+01
234 2.929259e+01
235 2.929857e+01
236 2.929858e+01
237 2.930163e+01
238 2.930163e+01
239 2.930163e+01
240 2.930163e+01
241 2.842755e+01
242 2.843081e+01
243 2.843248e+01
244 2.843248e+01
245 2.843332e+01
246 2.843332e+01
247 2.843332e+01
248 2.843332e+01
249 2.843375e+01
250 2.843375e+01
251 2.843375e+01
252 2.843375e+01
253 2.843375e+01
254 2.843375e+01
255 2.843375e+01
256 2.843375e+01
257 2.843375e+01
258 2.843375e+01
259 2.843375e+01
260 2.843375e+01
261 2.843375e+01
262 2.843375e+01
263 2.843375e+01
264 2.843224e+01
265 2.843224e+01
266 2.843224e+01
267 2.843224e+01
268 2.842927e+01
269 2.842926e+01
270 2.842349e+01
271 2.841254e+01
272 2.921521e+01
273 2.921521e+01
274 2.921520e+01
275 2.921517e+01
276 2.920491e+01
277 2.920481e+01
278 2.918523e+01
279 2.914929e+01
280 2.984489e+01
281 2.984435e+01
282 2.980510e+01
283 2.973614e+01
284 3.026892e+01
285 3.009867e+01
286 3.051104e+01
287 3.076524e+01
288 3.078176e+01
289 3.078176e+01
290 3.078153e+01
291 3.078109e+01
292 3.074459e+01
293 3.074313e+01
294 3.067643e+01
295 3.056201e+01
296 3.095788e+01
297 3.095152e+01
298 3.081671e+01
299 3.059657e+01
300 3.083873e+01
301 3.048807e+01
302 3.063259e+01
303 3.071692e+01
304 3.071859e+01
305 3.068503e+01
306 3.035589e+01
307 2.988414e+01
308 2.997290e+01
309 2.941202e+01
310 2.946033e+01
311 2.948682e+01
312 2.948697e+01
313 2.873739e+01
314 2.875340e+01
315 2.876189e+01
316 2.876191e+01
317 2.876628e+01
318 2.876629e+01
319 2.876629e+01
320 2.876629e+01
321 2.876628e+01
322 2.876183e+01
323 2.875334e+01
324 2.859037e+01
325 2.856700e+01
326 2.828604e+01
327 2.788519e+01
328 2.800792e+01
329 2.794570e+01
330 2.752968e+01
331 2.692504e+01
332 2.697208e+01
333 2.629152e+01
334 2.631560e+01
335 2.632846e+01
336 2.632849e+01
337 2.612893e+01
338 2.548222e+01
339 2.470235e+01
340 2.471449e+01
341 2.384179e+01
342 2.384589e+01
343 2.384800e+01
344 2.384800e+01
345 2.291755e+01
346 2.291877e+01
347 2.291939e+01
348 2.291939e+01
349 2.291970e+01
350 2.291970e+01
351 2.291970e+01
352 2.291970e+01
353 2.257951e+01
354 2.172345e+01
355 2.080826e+01
356 2.081002e+01
357 1.985678e+01
358 1.985731e+01
359 1.985758e+01
360 1.985758e+01
361 1.888226e+01
362 1.888241e+01
363 1.888249e+01
364 1.888249e+01
365 1.888252e+01
366 1.888252e+01
367 1.888252e+01
368 1.888252e+01
369 1.789523e+01
370 1.789527e+01
371 1.789529e+01
372 1.789529e+01
373 1.789530e+01
374 1.789530e+01
375 1.789530e+01
376 1.789530e+01
377 1.789530e+01
378 1.789530e+01
379 1.789530e+01
380 1.789530e+01
381 1.789530e+01
382 1.789530e+01
383 1.789530e+01
384 1.789530e+01
385 1.789462e+01
386 1.784925e+01
387 1.777037e+01
388 1.727898e+01
389 1.709537e+01
390 1.647462e+01
391 1.571364e+01
392 1.572822e+01
393 1.542751e+01
394 1.462195e+01
395 1.373893e+01
396 1.374226e+01
397 1.280783e+01
398 1.280887e+01
399 1.280940e+01
400 1.280940e+01
401 1.232405e+01
402 1.141192e+01
403 1.046229e+01
404 1.046283e+01
405 9.491121e+00
406 9.491274e+00
407 9.491351e+00
408 9.491351e+00
409 8.508613e+00
410 8.508654e+00
411 8.508675e+00
412 8.508675e+00
413 8.508685e+00
414 8.508685e+00
415 8.508685e+00
416 8.508685e+00
417 7.821650e+00
418 6.857371e+00
419 5.889727e+00
420 5.889776e+00
421 4.931693e+00
422 4.931707e+00
423 4.931713e+00
424 4.931713e+00
425 3.997887e+00
426 3.997890e+00
427 3.997892e+00
428 3.997892e+00
429 3.997893e+00
430 3.997893e+00
431 3.997893e+00
432 3.997893e+00
433 3.165389e+00
434 3.165391e+00
435 3.165391e+00
436 3.165391e+00
437 3.165392e+00
438 3.165392e+00
439 3.165392e+00
440 3.165392e+00
441 3.165392e+00
442 3.165392e+00
443 3.165392e+00
444 3.165392e+00
445 3.165392e+00
446 3.165392e+00
447 3.165392e+00
448 3.165392e+00
449 2.585177e+00
450 1.831501e+00
451 1.050265e+00
452 1.050307e+00
453 6.868845e-02
454 6.871587e-02
455 6.872959e-02
456 6.872959e-02
457 9.675434e-11
458 9.675437e-11
459 9.675438e-11
460 9.675438e-11
461 9.675439e-11
462 9.675439e-11
463 9.675439e-11
464 9.675439e-11
465 9.435094e-11
466 9.435094e-11
467 9.435095e-11
468 9.435095e-11
469 9.435095e-11
470 9.435095e-11
471 9.435095e-11
472 9.435095e-11
473 9.435095e-11
474 9.435095e-11
475 9.435095e-11
476 9.435095e-11
477 9.435095e-11
478 9.435095e-11
479 9.435095e-11
480 9.435095e-11
481 9.273493e-11
482 9.273494e-11
483 9.273494e-11
484 9.273494e-11
485 9.273494e-11
486 9.273494e-11
487 9.273494e-11
488 9.273494e-11
489 9.273494e-11
490 9.273494e-11
491 9.273494e-11
492 9.273494e-11
493 9.273494e-11
494 9.273494e-11
495 9.273494e-11
496 9.273494e-11
497 9.273494e-11
498 9.273494e-11
499 9.273494e-11
500 9.273494e-11
501 9.273494e-11
502 9.273494e-11
503 9.273494e-11
504 9.273494e-11
505 9.273494e-11
506 9.273494e-11
507 9.273494e-11
508 9.273494e-11
509 9.273494e-11
510 9.273494e-11
511 9.273494e-11
512 9.273494e-11


==> figures/results_trace10_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.300000e+01
97 1.300000e+01
98 1.300000e+01
99 1.300000e+01
100 1.300000e+01
101 1.300000e+01
102 1.300000e+01
103 1.300000e+01
104 1.400000e+01
105 1.400000e+01
106 1.400000e+01
107 1.400000e+01
108 1.400000e+01
109 1.400000e+01
110 1.500000e+01
111 1.500000e+01
112 1.500000e+01
113 1.500000e+01
114 1.500000e+01
115 1.500000e+01
116 1.600000e+01
117 1.600000e+01
118 1.700000e+01
119 1.800000e+01
120 1.800000e+01
121 1.800000e+01
122 1.800000e+01
123 1.900000e+01
124 1.900000e+01
125 1.900000e+01
126 1.900000e+01
127 1.900000e+01
128 1.900000e+01
129 1.900000e+01
130 1.900000e+01
131 1.900000e+01
132 1.900000e+01
133 1.900000e+01
134 1.900000e+01
135 1.900000e+01
136 1.900000e+01
137 1.900000e+01
138 1.900000e+01
139 1.900000e+01
140 1.900000e+01
141 1.900000e+01
142 1.900000e+01
143 1.900000e+01
144 2.000000e+01
145 2.000000e+01
146 2.000000e+01
147 2.000000e+01
148 2.000000e+01
149 2.000000e+01
150 2.000000e+01
151 2.000000e+01
152 2.100000e+01
153 2.100000e+01
154 2.100000e+01
155 2.100000e+01
156 2.200000e+01
157 2.200000e+01
158 2.300000e+01
159 2.400000e+01
160 2.400000e+01
161 2.400000e+01
162 2.400000e+01
163 2.400000e+01
164 2.400000e+01
165 2.400000e+01
166 2.400000e+01
167 2.400000e+01
168 2.500000e+01
169 2.500000e+01
170 2.500000e+01
171 2.500000e+01
172 2.600000e+01
173 2.600000e+01
174 2.700000e+01
175 2.800000e+01
176 2.800000e+01
177 2.800000e+01
178 2.800000e+01
179 2.800000e+01
180 2.900000e+01
181 2.900000e+01
182 3.000000e+01
183 3.100000e+01
184 3.100000e+01
185 3.100000e+01
186 3.100000e+01
187 3.100000e+01
188 3.100000e+01
189 3.100000e+01
190 3.100000e+01
191 3.100000e+01
192 3.100000e+01
193 3.100000e+01
194 3.100000e+01
195 3.100000e+01
196 3.100000e+01
197 3.100000e+01
198 3.100000e+01
199 3.100000e+01
200 3.200000e+01
201 3.200000e+01
202 3.200000e+01
203 3.100000e+01
204 3.100000e+01
205 3.100000e+01
206 3.100000e+01
207 3.100000e+01
208 3.100000e+01
209 3.100000e+01
210 3.100000e+01
211 3.100000e+01
212 3.100000e+01
213 3.100000e+01
214 3.100000e+01
215 3.100000e+01
216 3.100000e+01
217 3.000000e+01
218 3.000000e+01
219 3.000000e+01
220 3.000000e+01
221 3.000000e+01
222 3.000000e+01
223 3.000000e+01
224 3.000000e+01
225 3.000000e+01
226 3.000000e+01
227 3.000000e+01
228 3.000000e+01
229 3.000000e+01
230 3.000000e+01
231 3.000000e+01
232 3.000000e+01
233 2.900000e+01
234 2.900000e+01
235 2.900000e+01
236 2.900000e+01
237 2.900000e+01
238 2.900000e+01
239 2.900000e+01
240 2.900000e+01
241 2.800000e+01
242 2.800000e+01
243 2.800000e+01
244 2.800000e+01
245 2.800000e+01
246 2.800000e+01
247 2.800000e+01
248 2.800000e+01
249 2.800000e+01
250 2.800000e+01
251 2.800000e+01
252 2.800000e+01
253 2.800000e+01
254 2.800000e+01
255 2.800000e+01
256 2.800000e+01
257 2.800000e+01
258 2.800000e+01
259 2.800000e+01
260 2.800000e+01
261 2.800000e+01
262 2.800000e+01
263 2.800000e+01
264 2.800000e+01
265 2.800000e+01
266 2.800000e+01
267 2.800000e+01
268 2.800000e+01
269 2.800000e+01
270 2.800000e+01
271 2.800000e+01
272 2.900000e+01
273 2.900000e+01
274 2.900000e+01
275 2.900000e+01
276 2.900000e+01
277 2.900000e+01
278 2.900000e+01
279 2.900000e+01
280 2.900000e+01
281 2.900000e+01
282 2.900000e+01
283 2.900000e+01
284 2.900000e+01
285 2.800000e+01
286 2.800000e+01
287 2.800000e+01
288 2.800000e+01
289 2.800000e+01
290 2.800000e+01
291 2.800000e+01
292 2.800000e+01
293 2.800000e+01
294 2.800000e+01
295 2.800000e+01
296 2.800000e+01
297 2.800000e+01
298 2.800000e+01
299 2.800000e+01
300 2.800000e+01
301 2.800000e+01
302 2.800000e+01
303 2.800000e+01
304 2.800000e+01
305 2.800000e+01
306 2.800000e+01
307 2.700000e+01
308 2.700000e+01
309 2.600000e+01
310 2.600000e+01
311 2.600000e+01
312 2.600000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.400000e+01
325 2.400000e+01
326 2.400000e+01
327 2.300000e+01
328 2.300000e+01
329 2.300000e+01
330 2.300000e+01
331 2.200000e+01
332 2.200000e+01
333 2.200000e+01
334 2.200000e+01
335 2.200000e+01
336 2.200000e+01
337 2.200000e+01
338 2.100000e+01
339 2.000000e+01
340 2.000000e+01
341 1.900000e+01
342 1.900000e+01
343 1.900000e+01
344 1.900000e+01
345 1.800000e+01
346 1.800000e+01
347 1.800000e+01
348 1.800000e+01
349 1.800000e+01
350 1.800000e+01
351 1.800000e+01
352 1.800000e+01
353 1.800000e+01
354 1.800000e+01
355 1.700000e+01
356 1.700000e+01
357 1.600000e+01
358 1.600000e+01
359 1.600000e+01
360 1.600000e+01
361 1.500000e+01
362 1.500000e+01
363 1.500000e+01
364 1.500000e+01
365 1.500000e+01
366 1.500000e+01
367 1.500000e+01
368 1.500000e+01
369 1.400000e+01
370 1.400000e+01
371 1.400000e+01
372 1.400000e+01
373 1.400000e+01
374 1.400000e+01
375 1.400000e+01
376 1.400000e+01
377 1.400000e+01
378 1.400000e+01
379 1.400000e+01
380 1.400000e+01
381 1.400000e+01
382 1.400000e+01
383 1.400000e+01
384 1.400000e+01
385 1.400000e+01
386 1.400000e+01
387 1.400000e+01
388 1.300000e+01
389 1.300000e+01
390 1.200000e+01
391 1.100000e+01
392 1.100000e+01
393 1.100000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 1.000000e+00
420 1.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 1.000000e+00
426 1.000000e+00
427 1.000000e+00
428 1.000000e+00
429 1.000000e+00
430 1.000000e+00
431 1.000000e+00
432 1.000000e+00
433 1.000000e+00
434 1.000000e+00
435 1.000000e+00
436 1.000000e+00
437 1.000000e+00
438 1.000000e+00
439 1.000000e+00
440 1.000000e+00
441 1.000000e+00
442 1.000000e+00
443 1.000000e+00
444 1.000000e+00
445 1.000000e+00
446 1.000000e+00
447 1.000000e+00
448 1.000000e+00
449 1.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace11_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.300000e+01
97 1.300000e+01
98 1.300000e+01
99 1.300000e+01
100 1.300000e+01
101 1.300000e+01
102 1.300000e+01
103 1.300000e+01
104 1.400000e+01
105 1.400000e+01
106 1.400000e+01
107 1.400000e+01
108 1.500000e+01
109 1.500000e+01
110 1.600000e+01
111 1.700000e+01
112 1.700000e+01
113 1.700000e+01
114 1.700000e+01
115 1.700000e+01
116 1.800000e+01
117 1.800000e+01
118 1.900000e+01
119 1.900000e+01
120 1.900000e+01
121 1.900000e+01
122 2.000000e+01
123 2.100000e+01
124 2.100000e+01
125 2.100000e+01
126 2.100000e+01
127 2.100000e+01
128 2.100000e+01
129 2.100000e+01
130 2.100000e+01
131 2.100000e+01
132 2.100000e+01
133 2.100000e+01
134 2.100000e+01
135 2.100000e+01
136 2.100000e+01
137 2.100000e+01
138 2.100000e+01
139 2.100000e+01
140 2.100000e+01
141 2.100000e+01
142 2.100000e+01
143 2.100000e+01
144 2.200000e+01
145 2.200000e+01
146 2.200000e+01
147 2.200000e+01
148 2.200000e+01
149 2.200000e+01
150 2.200000e+01
151 2.200000e+01
152 2.300000e+01
153 2.300000e+01
154 2.300000e+01
155 2.300000e+01
156 2.300000e+01
157 2.300000e+01
158 2.300000e+01
159 2.300000e+01
160 2.300000e+01
161 2.300000e+01
162 2.300000e+01
163 2.300000e+01
164 2.300000e+01
165 2.300000e+01
166 2.300000e+01
167 2.300000e+01
168 2.400000e+01
169 2.400000e+01
170 2.400000e+01
171 2.400000e+01
172 2.500000e+01
173 2.500000e+01
174 2.600000e+01
175 2.700000e+01
176 2.700000e+01
177 2.700000e+01
178 2.700000e+01
179 2.700000e+01
180 2.700000e+01
181 2.700000e+01
182 2.700000e+01
183 2.700000e+01
184 2.700000e+01
185 2.700000e+01
186 2.800000e+01
187 2.800000e+01
188 2.800000e+01
189 2.800000e+01
190 2.800000e+01
191 2.800000e+01
192 2.800000e+01
193 2.800000e+01
194 2.800000e+01
195 2.800000e+01
196 2.800000e+01
197 2.800000e+01
198 2.800000e+01
199 2.800000e+01
200 2.900000e+01
201 2.900000e+01
202 2.900000e+01
203 2.900000e+01
204 2.900000e+01
205 2.900000e+01
206 2.900000e+01
207 3.000000e+01
208 3.000000e+01
209 3.000000e+01
210 3.000000e+01
211 3.000000e+01
212 3.000000e+01
213 3.000000e+01
214 3.000000e+01
215 3.000000e+01
216 3.000000e+01
217 3.000000e+01
218 3.000000e+01
219 3.000000e+01
220 3.000000e+01
221 3.000000e+01
222 3.000000e+01
223 3.000000e+01
224 3.000000e+01
225 3.000000e+01
226 3.000000e+01
227 2.900000e+01
228 2.900000e+01
229 2.800000e+01
230 2.800000e+01
231 2.800000e+01
232 2.800000e+01
233 2.700000e+01
234 2.700000e+01
235 2.700000e+01
236 2.700000e+01
237 2.700000e+01
238 2.700000e+01
239 2.700000e+01
240 2.700000e+01
241 2.600000e+01
242 2.600000e+01
243 2.600000e+01
244 2.600000e+01
245 2.600000e+01
246 2.600000e+01
247 2.600000e+01
248 2.600000e+01
249 2.600000e+01
250 2.600000e+01
251 2.600000e+01
252 2.600000e+01
253 2.600000e+01
254 2.600000e+01
255 2.600000e+01
256 2.600000e+01
257 2.600000e+01
258 2.600000e+01
259 2.600000e+01
260 2.600000e+01
261 2.600000e+01
262 2.600000e+01
263 2.600000e+01
264 2.600000e+01
265 2.600000e+01
266 2.600000e+01
267 2.600000e+01
268 2.600000e+01
269 2.600000e+01
270 2.600000e+01
271 2.600000e+01
272 2.700000e+01
273 2.700000e+01
274 2.700000e+01
275 2.700000e+01
276 2.700000e+01
277 2.700000e+01
278 2.700000e+01
279 2.700000e+01
280 2.800000e+01
281 2.800000e+01
282 2.800000e+01
283 2.800000e+01
284 2.900000e+01
285 2.900000e+01
286 3.000000e+01
287 3.000000e+01
288 3.000000e+01
289 3.000000e+01
290 3.000000e+01
291 3.000000e+01
292 3.000000e+01
293 3.000000e+01
294 3.000000e+01
295 3.000000e+01
296 3.000000e+01
297 3.000000e+01
298 3.000000e+01
299 3.000000e+01
300 3.000000e+01
301 3.000000e+01
302 3.000000e+01
303 3.000000e+01
304 3.000000e+01
305 3.000000e+01
306 3.000000e+01
307 3.000000e+01
308 3.000000e+01
309 3.000000e+01
310 3.000000e+01
311 3.000000e+01
312 3.000000e+01
313 2.900000e+01
314 2.900000e+01
315 2.900000e+01
316 2.900000e+01
317 2.900000e+01
318 2.900000e+01
319 2.900000e+01
320 2.900000e+01
321 2.900000e+01
322 2.900000e+01
323 2.800000e+01
324 2.700000e+01
325 2.700000e+01
326 2.700000e+01
327 2.600000e+01
328 2.600000e+01
329 2.600000e+01
330 2.500000e+01
331 2.400000e+01
332 2.400000e+01
333 2.300000e+01
334 2.300000e+01
335 2.300000e+01
336 2.300000e+01
337 2.300000e+01
338 2.200000e+01
339 2.100000e+01
340 2.100000e+01
341 2.000000e+01
342 2.000000e+01
343 2.000000e+01
344 2.000000e+01
345 1.900000e+01
346 1.900000e+01
347 1.900000e+01
348 1.900000e+01
349 1.900000e+01
350 1.900000e+01
351 1.900000e+01
352 1.900000e+01
353 1.900000e+01
354 1.800000e+01
355 1.700000e+01
356 1.700000e+01
357 1.600000e+01
358 1.600000e+01
359 1.600000e+01
360 1.600000e+01
361 1.500000e+01
362 1.500000e+01
363 1.500000e+01
364 1.500000e+01
365 1.500000e+01
366 1.500000e+01
367 1.500000e+01
368 1.500000e+01
369 1.400000e+01
370 1.400000e+01
371 1.400000e+01
372 1.400000e+01
373 1.400000e+01
374 1.400000e+01
375 1.400000e+01
376 1.400000e+01
377 1.400000e+01
378 1.400000e+01
379 1.400000e+01
380 1.400000e+01
381 1.400000e+01
382 1.400000e+01
383 1.400000e+01
384 1.400000e+01
385 1.400000e+01
386 1.300000e+01
387 1.300000e+01
388 1.200000e+01
389 1.200000e+01
390 1.100000e+01
391 1.000000e+01
392 1.000000e+01
393 9.000000e+00
394 8.000000e+00
395 7.000000e+00
396 7.000000e+00
397 6.000000e+00
398 6.000000e+00
399 6.000000e+00
400 6.000000e+00
401 6.000000e+00
402 5.000000e+00
403 4.000000e+00
404 4.000000e+00
405 3.000000e+00
406 3.000000e+00
407 3.000000e+00
408 3.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 3.000000e+00
418 2.000000e+00
419 2.000000e+00
420 2.000000e+00
421 2.000000e+00
422 2.000000e+00
423 2.000000e+00
424 2.000000e+00
425 1.000000e+00
426 1.000000e+00
427 1.000000e+00
428 1.000000e+00
429 1.000000e+00
430 1.000000e+00
431 1.000000e+00
432 1.000000e+00
433 1.000000e+00
434 1.000000e+00
435 1.000000e+00
436 1.000000e+00
437 1.000000e+00
438 1.000000e+00
439 1.000000e+00
440 1.000000e+00
441 1.000000e+00
442 1.000000e+00
443 1.000000e+00
444 1.000000e+00
445 1.000000e+00
446 1.000000e+00
447 1.000000e+00
448 1.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace12_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.500000e+01
111 1.600000e+01
112 1.600000e+01
113 1.600000e+01
114 1.600000e+01
115 1.600000e+01
116 1.700000e+01
117 1.700000e+01
118 1.800000e+01
119 1.800000e+01
120 1.800000e+01
121 1.800000e+01
122 1.900000e+01
123 1.900000e+01
124 1.900000e+01
125 1.900000e+01
126 1.900000e+01
127 1.900000e+01
128 1.900000e+01
129 1.900000e+01
130 1.900000e+01
131 1.900000e+01
132 1.900000e+01
133 1.900000e+01
134 1.900000e+01
135 1.900000e+01
136 1.900000e+01
137 1.900000e+01
138 1.900000e+01
139 1.900000e+01
140 1.900000e+01
141 1.900000e+01
142 1.900000e+01
143 1.900000e+01
144 2.000000e+01
145 2.000000e+01
146 2.000000e+01
147 2.000000e+01
148 2.000000e+01
149 2.000000e+01
150 2.000000e+01
151 2.000000e+01
152 2.100000e+01
153 2.100000e+01
154 2.100000e+01
155 2.100000e+01
156 2.200000e+01
157 2.200000e+01
158 2.300000e+01
159 2.400000e+01
160 2.400000e+01
161 2.400000e+01
162 2.400000e+01
163 2.400000e+01
164 2.400000e+01
165 2.400000e+01
166 2.400000e+01
167 2.400000e+01
168 2.500000e+01
169 2.500000e+01
170 2.500000e+01
171 2.500000e+01
172 2.600000e+01
173 2.600000e+01
174 2.700000e+01
175 2.800000e+01
176 2.800000e+01
177 2.800000e+01
178 2.800000e+01
179 2.800000e+01
180 2.900000e+01
181 2.900000e+01
182 3.000000e+01
183 3.100000e+01
184 3.100000e+01
185 3.100000e+01
186 3.100000e+01
187 3.100000e+01
188 3.100000e+01
189 3.100000e+01
190 3.100000e+01
191 3.100000e+01
192 3.100000e+01
193 3.100000e+01
194 3.100000e+01
195 3.100000e+01
196 3.100000e+01
197 3.100000e+01
198 3.100000e+01
199 3.100000e+01
200 3.200000e+01
201 3.200000e+01
202 3.200000e+01
203 3.200000e+01
204 3.200000e+01
205 3.200000e+01
206 3.200000e+01
207 3.200000e+01
208 3.200000e+01
209 3.200000e+01
210 3.200000e+01
211 3.200000e+01
212 3.200000e+01
213 3.200000e+01
214 3.200000e+01
215 3.200000e+01
216 3.200000e+01
217 3.100000e+01
218 3.100000e+01
219 3.100000e+01
220 3.100000e+01
221 3.100000e+01
222 3.100000e+01
223 3.100000e+01
224 3.100000e+01
225 3.100000e+01
226 3.000000e+01
227 2.900000e+01
228 2.900000e+01
229 2.800000e+01
230 2.800000e+01
231 2.800000e+01
232 2.800000e+01
233 2.800000e+01
234 2.800000e+01
235 2.800000e+01
236 2.800000e+01
237 2.800000e+01
238 2.800000e+01
239 2.800000e+01
240 2.800000e+01
241 2.700000e+01
242 2.700000e+01
243 2.700000e+01
244 2.700000e+01
245 2.700000e+01
246 2.700000e+01
247 2.700000e+01
248 2.700000e+01
249 2.700000e+01
250 2.700000e+01
251 2.700000e+01
252 2.700000e+01
253 2.700000e+01
254 2.700000e+01
255 2.700000e+01
256 2.700000e+01
257 2.700000e+01
258 2.700000e+01
259 2.700000e+01
260 2.700000e+01
261 2.700000e+01
262 2.700000e+01
263 2.700000e+01
264 2.700000e+01
265 2.700000e+01
266 2.700000e+01
267 2.700000e+01
268 2.700000e+01
269 2.700000e+01
270 2.700000e+01
271 2.700000e+01
272 2.800000e+01
273 2.800000e+01
274 2.800000e+01
275 2.800000e+01
276 2.800000e+01
277 2.800000e+01
278 2.800000e+01
279 2.800000e+01
280 2.900000e+01
281 2.900000e+01
282 2.900000e+01
283 2.800000e+01
284 2.800000e+01
285 2.800000e+01
286 2.900000e+01
287 2.900000e+01
288 2.900000e+01
289 2.900000e+01
290 2.900000e+01
291 2.900000e+01
292 2.900000e+01
293 2.900000e+01
294 2.900000e+01
295 2.900000e+01
296 2.900000e+01
297 2.900000e+01
298 2.800000e+01
299 2.800000e+01
300 2.800000e+01
301 2.800000e+01
302 2.800000e+01
303 2.800000e+01
304 2.800000e+01
305 2.800000e+01
306 2.800000e+01
307 2.700000e+01
308 2.700000e+01
309 2.600000e+01
310 2.600000e+01
311 2.600000e+01
312 2.600000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.500000e+01
325 2.500000e+01
326 2.500000e+01
327 2.400000e+01
328 2.400000e+01
329 2.400000e+01
330 2.300000e+01
331 2.300000e+01
332 2.300000e+01
333 2.200000e+01
334 2.200000e+01
335 2.200000e+01
336 2.200000e+01
337 2.200000e+01
338 2.100000e+01
339 2.000000e+01
340 2.000000e+01
341 1.900000e+01
342 1.900000e+01
343 1.900000e+01
344 1.900000e+01
345 1.800000e+01
346 1.800000e+01
347 1.800000e+01
348 1.800000e+01
349 1.800000e+01
350 1.800000e+01
351 1.800000e+01
352 1.800000e+01
353 1.700000e+01
354 1.600000e+01
355 1.500000e+01
356 1.500000e+01
357 1.400000e+01
358 1.400000e+01
359 1.400000e+01
360 1.400000e+01
361 1.300000e+01
362 1.300000e+01
363 1.300000e+01
364 1.300000e+01
365 1.300000e+01
366 1.300000e+01
367 1.300000e+01
368 1.300000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.200000e+01
377 1.200000e+01
378 1.200000e+01
379 1.200000e+01
380 1.200000e+01
381 1.200000e+01
382 1.200000e+01
383 1.200000e+01
384 1.200000e+01
385 1.200000e+01
386 1.200000e+01
387 1.200000e+01
388 1.100000e+01
389 1.100000e+01
390 1.000000e+01
391 1.000000e+01
392 1.000000e+01
393 1.000000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 0.000000e+00
420 0.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace13_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 6.000000e+00
65 6.000000e+00
66 6.000000e+00
67 6.000000e+00
68 6.000000e+00
69 6.000000e+00
70 6.000000e+00
71 6.000000e+00
72 6.000000e+00
73 6.000000e+00
74 6.000000e+00
75 6.000000e+00
76 6.000000e+00
77 6.000000e+00
78 6.000000e+00
79 6.000000e+00
80 7.000000e+00
81 7.000000e+00
82 7.000000e+00
83 7.000000e+00
84 7.000000e+00
85 7.000000e+00
86 7.000000e+00
87 7.000000e+00
88 8.000000e+00
89 8.000000e+00
90 8.000000e+00
91 8.000000e+00
92 9.000000e+00
93 9.000000e+00
94 1.000000e+01
95 1.100000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.400000e+01
111 1.500000e+01
112 1.500000e+01
113 1.500000e+01
114 1.500000e+01
115 1.500000e+01
116 1.600000e+01
117 1.600000e+01
118 1.600000e+01
119 1.700000e+01
120 1.700000e+01
121 1.700000e+01
122 1.800000e+01
123 1.900000e+01
124 1.900000e+01
125 1.900000e+01
126 1.900000e+01
127 1.900000e+01
128 1.900000e+01
129 1.900000e+01
130 1.900000e+01
131 1.900000e+01
132 1.900000e+01
133 1.900000e+01
134 1.900000e+01
135 1.900000e+01
136 1.900000e+01
137 1.900000e+01
138 1.900000e+01
139 1.900000e+01
140 1.900000e+01
141 1.900000e+01
142 1.900000e+01
143 1.900000e+01
144 2.000000e+01
145 2.000000e+01
146 2.000000e+01
147 2.000000e+01
148 2.000000e+01
149 2.000000e+01
150 2.000000e+01
151 2.000000e+01
152 2.100000e+01
153 2.100000e+01
154 2.100000e+01
155 2.100000e+01
156 2.200000e+01
157 2.200000e+01
158 2.300000e+01
159 2.400000e+01
160 2.500000e+01
161 2.500000e+01
162 2.500000e+01
163 2.500000e+01
164 2.500000e+01
165 2.500000e+01
166 2.500000e+01
167 2.500000e+01
168 2.600000e+01
169 2.600000e+01
170 2.600000e+01
171 2.600000e+01
172 2.700000e+01
173 2.700000e+01
174 2.700000e+01
175 2.800000e+01
176 2.800000e+01
177 2.800000e+01
178 2.800000e+01
179 2.800000e+01
180 2.800000e+01
181 2.800000e+01
182 2.900000e+01
183 3.000000e+01
184 3.000000e+01
185 2.900000e+01
186 2.900000e+01
187 2.900000e+01
188 2.900000e+01
189 2.900000e+01
190 2.900000e+01
191 2.900000e+01
192 2.900000e+01
193 2.900000e+01
194 2.900000e+01
195 2.900000e+01
196 2.900000e+01
197 2.900000e+01
198 2.900000e+01
199 2.900000e+01
200 2.900000e+01
201 2.900000e+01
202 2.900000e+01
203 2.900000e+01
204 3.000000e+01
205 2.900000e+01
206 2.900000e+01
207 2.900000e+01
208 2.900000e+01
209 2.900000e+01
210 2.900000e+01
211 2.900000e+01
212 3.000000e+01
213 3.000000e+01
214 3.100000e+01
215 3.100000e+01
216 3.100000e+01
217 3.100000e+01
218 3.100000e+01
219 3.100000e+01
220 3.100000e+01
221 3.100000e+01
222 3.100000e+01
223 3.100000e+01
224 3.100000e+01
225 3.100000e+01
226 3.000000e+01
227 2.900000e+01
228 2.900000e+01
229 2.900000e+01
230 2.900000e+01
231 2.900000e+01
232 2.900000e+01
233 2.800000e+01
234 2.800000e+01
235 2.800000e+01
236 2.800000e+01
237 2.800000e+01
238 2.800000e+01
239 2.800000e+01
240 2.800000e+01
241 2.700000e+01
242 2.700000e+01
243 2.700000e+01
244 2.700000e+01
245 2.700000e+01
246 2.700000e+01
247 2.700000e+01
248 2.700000e+01
249 2.700000e+01
250 2.700000e+01
251 2.700000e+01
252 2.700000e+01
253 2.700000e+01
254 2.700000e+01
255 2.700000e+01
256 2.700000e+01
257 2.700000e+01
258 2.700000e+01
259 2.700000e+01
260 2.700000e+01
261 2.700000e+01
262 2.700000e+01
263 2.700000e+01
264 2.700000e+01
265 2.700000e+01
266 2.700000e+01
267 2.700000e+01
268 2.700000e+01
269 2.700000e+01
270 2.700000e+01
271 2.700000e+01
272 2.800000e+01
273 2.800000e+01
274 2.800000e+01
275 2.800000e+01
276 2.800000e+01
277 2.800000e+01
278 2.800000e+01
279 2.800000e+01
280 2.900000e+01
281 2.900000e+01
282 2.900000e+01
283 2.900000e+01
284 2.900000e+01
285 2.900000e+01
286 2.900000e+01
287 2.900000e+01
288 2.900000e+01
289 2.900000e+01
290 2.900000e+01
291 2.900000e+01
292 2.900000e+01
293 2.900000e+01
294 2.900000e+01
295 2.800000e+01
296 2.800000e+01
297 2.800000e+01
298 2.800000e+01
299 2.700000e+01
300 2.700000e+01
301 2.600000e+01
302 2.600000e+01
303 2.600000e+01
304 2.600000e+01
305 2.600000e+01
306 2.600000e+01
307 2.600000e+01
308 2.600000e+01
309 2.600000e+01
310 2.700000e+01
311 2.700000e+01
312 2.700000e+01
313 2.600000e+01
314 2.600000e+01
315 2.600000e+01
316 2.600000e+01
317 2.600000e+01
318 2.600000e+01
319 2.600000e+01
320 2.600000e+01
321 2.600000e+01
322 2.600000e+01
323 2.600000e+01
324 2.600000e+01
325 2.600000e+01
326 2.600000e+01
327 2.500000e+01
328 2.500000e+01
329 2.500000e+01
330 2.400000e+01
331 2.300000e+01
332 2.300000e+01
333 2.200000e+01
334 2.200000e+01
335 2.200000e+01
336 2.200000e+01
337 2.100000e+01
338 2.000000e+01
339 1.900000e+01
340 1.900000e+01
341 1.800000e+01
342 1.800000e+01
343 1.800000e+01
344 1.800000e+01
345 1.700000e+01
346 1.700000e+01
347 1.700000e+01
348 1.700000e+01
349 1.700000e+01
350 1.700000e+01
351 1.700000e+01
352 1.700000e+01
353 1.600000e+01
354 1.500000e+01
355 1.400000e+01
356 1.400000e+01
357 1.300000e+01
358 1.300000e+01
359 1.300000e+01
360 1.300000e+01
361 1.200000e+01
362 1.200000e+01
363 1.200000e+01
364 1.200000e+01
365 1.200000e+01
366 1.200000e+01
367 1.200000e+01
368 1.200000e+01
369 1.100000e+01
370 1.100000e+01
371 1.100000e+01
372 1.100000e+01
373 1.100000e+01
374 1.100000e+01
375 1.100000e+01
376 1.100000e+01
377 1.100000e+01
378 1.100000e+01
379 1.100000e+01
380 1.100000e+01
381 1.100000e+01
382 1.100000e+01
383 1.100000e+01
384 1.100000e+01
385 1.100000e+01
386 1.100000e+01
387 1.100000e+01
388 1.000000e+01
389 1.000000e+01
390 1.000000e+01
391 9.000000e+00
392 9.000000e+00
393 9.000000e+00
394 8.000000e+00
395 8.000000e+00
396 8.000000e+00
397 7.000000e+00
398 7.000000e+00
399 7.000000e+00
400 7.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 1.000000e+00
420 1.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace14_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.500000e+01
111 1.600000e+01
112 1.700000e+01
113 1.700000e+01
114 1.700000e+01
115 1.700000e+01
116 1.800000e+01
117 1.800000e+01
118 1.900000e+01
119 1.900000e+01
120 1.900000e+01
121 1.900000e+01
122 1.900000e+01
123 2.000000e+01
124 2.000000e+01
125 2.000000e+01
126 2.000000e+01
127 2.000000e+01
128 2.000000e+01
129 2.000000e+01
130 2.000000e+01
131 2.000000e+01
132 2.000000e+01
133 2.000000e+01
134 2.000000e+01
135 2.000000e+01
136 2.000000e+01
137 2.000000e+01
138 2.000000e+01
139 2.000000e+01
140 2.000000e+01
141 2.000000e+01
142 2.000000e+01
143 2.000000e+01
144 2.100000e+01
145 2.100000e+01
146 2.100000e+01
147 2.100000e+01
148 2.100000e+01
149 2.100000e+01
150 2.100000e+01
151 2.100000e+01
152 2.200000e+01
153 2.200000e+01
154 2.200000e+01
155 2.200000e+01
156 2.300000e+01
157 2.300000e+01
158 2.400000e+01
159 2.500000e+01
160 2.500000e+01
161 2.500000e+01
162 2.500000e+01
163 2.500000e+01
164 2.500000e+01
165 2.500000e+01
166 2.500000e+01
167 2.500000e+01
168 2.600000e+01
169 2.600000e+01
170 2.600000e+01
171 2.600000e+01
172 2.700000e+01
173 2.700000e+01
174 2.700000e+01
175 2.800000e+01
176 2.800000e+01
177 2.800000e+01
178 2.800000e+01
179 2.800000e+01
180 2.900000e+01
181 2.900000e+01
182 2.900000e+01
183 2.900000e+01
184 2.900000e+01
185 2.900000e+01
186 2.900000e+01
187 3.000000e+01
188 3.000000e+01
189 3.000000e+01
190 3.000000e+01
191 3.000000e+01
192 3.000000e+01
193 3.000000e+01
194 3.000000e+01
195 3.000000e+01
196 3.000000e+01
197 3.000000e+01
198 3.000000e+01
199 3.000000e+01
200 3.000000e+01
201 3.000000e+01
202 3.000000e+01
203 3.000000e+01
204 3.000000e+01
205 2.900000e+01
206 2.900000e+01
207 2.900000e+01
208 2.900000e+01
209 2.900000e+01
210 2.900000e+01
211 2.900000e+01
212 2.900000e+01
213 2.800000e+01
214 2.800000e+01
215 2.800000e+01
216 2.800000e+01
217 2.800000e+01
218 2.800000e+01
219 2.800000e+01
220 2.800000e+01
221 2.800000e+01
222 2.800000e+01
223 2.800000e+01
224 2.800000e+01
225 2.800000e+01
226 2.700000e+01
227 2.600000e+01
228 2.600000e+01
229 2.500000e+01
230 2.500000e+01
231 2.500000e+01
232 2.500000e+01
233 2.400000e+01
234 2.400000e+01
235 2.400000e+01
236 2.400000e+01
237 2.400000e+01
238 2.400000e+01
239 2.400000e+01
240 2.400000e+01
241 2.300000e+01
242 2.300000e+01
243 2.300000e+01
244 2.300000e+01
245 2.300000e+01
246 2.300000e+01
247 2.300000e+01
248 2.300000e+01
249 2.300000e+01
250 2.300000e+01
251 2.300000e+01
252 2.300000e+01
253 2.300000e+01
254 2.300000e+01
255 2.300000e+01
256 2.300000e+01
257 2.300000e+01
258 2.300000e+01
259 2.300000e+01
260 2.300000e+01
261 2.300000e+01
262 2.300000e+01
263 2.300000e+01
264 2.300000e+01
265 2.300000e+01
266 2.300000e+01
267 2.300000e+01
268 2.300000e+01
269 2.300000e+01
270 2.300000e+01
271 2.300000e+01
272 2.300000e+01
273 2.300000e+01
274 2.300000e+01
275 2.300000e+01
276 2.300000e+01
277 2.300000e+01
278 2.300000e+01
279 2.300000e+01
280 2.400000e+01
281 2.400000e+01
282 2.400000e+01
283 2.400000e+01
284 2.400000e+01
285 2.400000e+01
286 2.400000e+01
287 2.400000e+01
288 2.400000e+01
289 2.400000e+01
290 2.400000e+01
291 2.400000e+01
292 2.400000e+01
293 2.400000e+01
294 2.400000e+01
295 2.400000e+01
296 2.400000e+01
297 2.400000e+01
298 2.300000e+01
299 2.200000e+01
300 2.200000e+01
301 2.200000e+01
302 2.200000e+01
303 2.200000e+01
304 2.200000e+01
305 2.200000e+01
306 2.100000e+01
307 2.000000e+01
308 2.000000e+01
309 1.900000e+01
310 1.900000e+01
311 1.900000e+01
312 1.900000e+01
313 1.800000e+01
314 1.800000e+01
315 1.800000e+01
316 1.800000e+01
317 1.800000e+01
318 1.800000e+01
319 1.800000e+01
320 1.800000e+01
321 1.800000e+01
322 1.800000e+01
323 1.800000e+01
324 1.700000e+01
325 1.700000e+01
326 1.600000e+01
327 1.600000e+01
328 1.600000e+01
329 1.600000e+01
330 1.500000e+01
331 1.400000e+01
332 1.400000e+01
333 1.300000e+01
334 1.300000e+01
335 1.300000e+01
336 1.300000e+01
337 1.300000e+01
338 1.200000e+01
339 1.200000e+01
340 1.200000e+01
341 1.100000e+01
342 1.100000e+01
343 1.100000e+01
344 1.100000e+01
345 1.000000e+01
346 1.000000e+01
347 1.000000e+01
348 1.000000e+01
349 1.000000e+01
350 1.000000e+01
351 1.000000e+01
352 1.000000e+01
353 9.000000e+00
354 8.000000e+00
355 7.000000e+00
356 7.000000e+00
357 6.000000e+00
358 6.000000e+00
359 6.000000e+00
360 6.000000e+00
361 5.000000e+00
362 5.000000e+00
363 5.000000e+00
364 5.000000e+00
365 5.000000e+00
366 5.000000e+00
367 5.000000e+00
368 5.000000e+00
369 4.000000e+00
370 4.000000e+00
371 4.000000e+00
372 4.000000e+00
373 4.000000e+00
374 4.000000e+00
375 4.000000e+00
376 4.000000e+00
377 4.000000e+00
378 4.000000e+00
379 4.000000e+00
380 4.000000e+00
381 4.000000e+00
382 4.000000e+00
383 4.000000e+00
384 4.000000e+00
385 4.000000e+00
386 4.000000e+00
387 4.000000e+00
388 4.000000e+00
389 4.000000e+00
390 4.000000e+00
391 4.000000e+00
392 4.000000e+00
393 4.000000e+00
394 4.000000e+00
395 4.000000e+00
396 5.000000e+00
397 5.000000e+00
398 5.000000e+00
399 5.000000e+00
400 5.000000e+00
401 5.000000e+00
402 4.000000e+00
403 4.000000e+00
404 4.000000e+00
405 3.000000e+00
406 3.000000e+00
407 3.000000e+00
408 3.000000e+00
409 2.000000e+00
410 2.000000e+00
411 2.000000e+00
412 2.000000e+00
413 2.000000e+00
414 2.000000e+00
415 2.000000e+00
416 2.000000e+00
417 1.000000e+00
418 1.000000e+00
419 0.000000e+00
420 0.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace15_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.500000e+01
111 1.600000e+01
112 1.700000e+01
113 1.700000e+01
114 1.700000e+01
115 1.700000e+01
116 1.800000e+01
117 1.800000e+01
118 1.900000e+01
119 1.900000e+01
120 1.900000e+01
121 1.900000e+01
122 1.900000e+01
123 1.900000e+01
124 1.900000e+01
125 1.900000e+01
126 1.900000e+01
127 1.900000e+01
128 1.900000e+01
129 1.900000e+01
130 1.900000e+01
131 1.900000e+01
132 1.900000e+01
133 1.900000e+01
134 1.900000e+01
135 1.900000e+01
136 1.900000e+01
137 1.900000e+01
138 1.900000e+01
139 1.900000e+01
140 1.900000e+01
141 1.900000e+01
142 1.900000e+01
143 1.900000e+01
144 2.000000e+01
145 2.000000e+01
146 2.000000e+01
147 2.000000e+01
148 2.000000e+01
149 2.000000e+01
150 2.000000e+01
151 2.000000e+01
152 2.100000e+01
153 2.100000e+01
154 2.100000e+01
155 2.100000e+01
156 2.200000e+01
157 2.200000e+01
158 2.300000e+01
159 2.400000e+01
160 2.400000e+01
161 2.400000e+01
162 2.400000e+01
163 2.400000e+01
164 2.400000e+01
165 2.400000e+01
166 2.400000e+01
167 2.400000e+01
168 2.500000e+01
169 2.500000e+01
170 2.500000e+01
171 2.500000e+01
172 2.600000e+01
173 2.600000e+01
174 2.700000e+01
175 2.700000e+01
176 2.700000e+01
177 2.700000e+01
178 2.700000e+01
179 2.700000e+01
180 2.700000e+01
181 2.700000e+01
182 2.700000e+01
183 2.700000e+01
184 2.700000e+01
185 2.700000e+01
186 2.800000e+01
187 2.800000e+01
188 2.800000e+01
189 2.900000e+01
190 2.900000e+01
191 2.900000e+01
192 2.900000e+01
193 2.900000e+01
194 2.900000e+01
195 2.900000e+01
196 2.900000e+01
197 2.900000e+01
198 2.900000e+01
199 2.900000e+01
200 3.000000e+01
201 3.000000e+01
202 2.900000e+01
203 2.800000e+01
204 2.800000e+01
205 2.700000e+01
206 2.700000e+01
207 2.700000e+01
208 2.700000e+01
209 2.700000e+01
210 2.700000e+01
211 2.700000e+01
212 2.800000e+01
213 2.700000e+01
214 2.700000e+01
215 2.700000e+01
216 2.700000e+01
217 2.600000e+01
218 2.600000e+01
219 2.600000e+01
220 2.600000e+01
221 2.600000e+01
222 2.600000e+01
223 2.600000e+01
224 2.600000e+01
225 2.600000e+01
226 2.600000e+01
227 2.600000e+01
228 2.600000e+01
229 2.500000e+01
230 2.500000e+01
231 2.500000e+01
232 2.500000e+01
233 2.400000e+01
234 2.400000e+01
235 2.400000e+01
236 2.400000e+01
237 2.400000e+01
238 2.400000e+01
239 2.400000e+01
240 2.400000e+01
241 2.300000e+01
242 2.300000e+01
243 2.300000e+01
244 2.300000e+01
245 2.300000e+01
246 2.300000e+01
247 2.300000e+01
248 2.300000e+01
249 2.300000e+01
250 2.300000e+01
251 2.300000e+01
252 2.300000e+01
253 2.300000e+01
254 2.300000e+01
255 2.300000e+01
256 2.300000e+01
257 2.300000e+01
258 2.300000e+01
259 2.300000e+01
260 2.300000e+01
261 2.300000e+01
262 2.300000e+01
263 2.300000e+01
264 2.300000e+01
265 2.300000e+01
266 2.300000e+01
267 2.300000e+01
268 2.300000e+01
269 2.300000e+01
270 2.300000e+01
271 2.300000e+01
272 2.400000e+01
273 2.400000e+01
274 2.400000e+01
275 2.400000e+01
276 2.400000e+01
277 2.400000e+01
278 2.400000e+01
279 2.400000e+01
280 2.500000e+01
281 2.500000e+01
282 2.500000e+01
283 2.500000e+01
284 2.500000e+01
285 2.500000e+01
286 2.600000e+01
287 2.700000e+01
288 2.700000e+01
289 2.700000e+01
290 2.700000e+01
291 2.700000e+01
292 2.700000e+01
293 2.700000e+01
294 2.700000e+01
295 2.700000e+01
296 2.700000e+01
297 2.700000e+01
298 2.700000e+01
299 2.700000e+01
300 2.700000e+01
301 2.600000e+01
302 2.600000e+01
303 2.600000e+01
304 2.600000e+01
305 2.600000e+01
306 2.500000e+01
307 2.500000e+01
308 2.500000e+01
309 2.500000e+01
310 2.500000e+01
311 2.500000e+01
312 2.500000e+01
313 2.400000e+01
314 2.400000e+01
315 2.400000e+01
316 2.400000e+01
317 2.400000e+01
318 2.400000e+01
319 2.400000e+01
320 2.400000e+01
321 2.400000e+01
322 2.400000e+01
323 2.400000e+01
324 2.400000e+01
325 2.400000e+01
326 2.400000e+01
327 2.400000e+01
328 2.500000e+01
329 2.500000e+01
330 2.400000e+01
331 2.400000e+01
332 2.400000e+01
333 2.300000e+01
334 2.300000e+01
335 2.300000e+01
336 2.300000e+01
337 2.300000e+01
338 2.200000e+01
339 2.200000e+01
340 2.200000e+01
341 2.100000e+01
342 2.100000e+01
343 2.100000e+01
344 2.100000e+01
345 2.000000e+01
346 2.000000e+01
347 2.000000e+01
348 2.000000e+01
349 2.000000e+01
350 2.000000e+01
351 2.000000e+01
352 2.000000e+01
353 2.000000e+01
354 1.900000e+01
355 1.800000e+01
356 1.800000e+01
357 1.700000e+01
358 1.700000e+01
359 1.700000e+01
360 1.700000e+01
361 1.600000e+01
362 1.600000e+01
363 1.600000e+01
364 1.600000e+01
365 1.600000e+01
366 1.600000e+01
367 1.600000e+01
368 1.600000e+01
369 1.500000e+01
370 1.500000e+01
371 1.500000e+01
372 1.500000e+01
373 1.500000e+01
374 1.500000e+01
375 1.500000e+01
376 1.500000e+01
377 1.500000e+01
378 1.500000e+01
379 1.500000e+01
380 1.500000e+01
381 1.500000e+01
382 1.500000e+01
383 1.500000e+01
384 1.500000e+01
385 1.500000e+01
386 1.500000e+01
387 1.500000e+01
388 1.400000e+01
389 1.400000e+01
390 1.300000e+01
391 1.200000e+01
392 1.200000e+01
393 1.100000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 0.000000e+00
420 0.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace1_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 6.000000e+00
65 6.000000e+00
66 6.000000e+00
67 6.000000e+00
68 6.000000e+00
69 6.000000e+00
70 6.000000e+00
71 6.000000e+00
72 6.000000e+00
73 6.000000e+00
74 6.000000e+00
75 6.000000e+00
76 6.000000e+00
77 6.000000e+00
78 6.000000e+00
79 6.000000e+00
80 7.000000e+00
81 7.000000e+00
82 7.000000e+00
83 7.000000e+00
84 7.000000e+00
85 7.000000e+00
86 7.000000e+00
87 7.000000e+00
88 8.000000e+00
89 8.000000e+00
90 8.000000e+00
91 8.000000e+00
92 9.000000e+00
93 9.000000e+00
94 1.000000e+01
95 1.100000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.200000e+01
105 1.200000e+01
106 1.200000e+01
107 1.200000e+01
108 1.300000e+01
109 1.300000e+01
110 1.400000e+01
111 1.500000e+01
112 1.500000e+01
113 1.500000e+01
114 1.500000e+01
115 1.500000e+01
116 1.500000e+01
117 1.500000e+01
118 1.600000e+01
119 1.700000e+01
120 1.700000e+01
121 1.700000e+01
122 1.700000e+01
123 1.700000e+01
124 1.700000e+01
125 1.700000e+01
126 1.700000e+01
127 1.700000e+01
128 1.700000e+01
129 1.700000e+01
130 1.700000e+01
131 1.700000e+01
132 1.700000e+01
133 1.700000e+01
134 1.700000e+01
135 1.700000e+01
136 1.700000e+01
137 1.700000e+01
138 1.700000e+01
139 1.700000e+01
140 1.700000e+01
141 1.700000e+01
142 1.700000e+01
143 1.700000e+01
144 1.800000e+01
145 1.800000e+01
146 1.800000e+01
147 1.800000e+01
148 1.800000e+01
149 1.800000e+01
150 1.800000e+01
151 1.800000e+01
152 1.900000e+01
153 1.900000e+01
154 1.900000e+01
155 1.900000e+01
156 2.000000e+01
157 2.000000e+01
158 2.100000e+01
159 2.200000e+01
160 2.300000e+01
161 2.300000e+01
162 2.300000e+01
163 2.300000e+01
164 2.300000e+01
165 2.300000e+01
166 2.300000e+01
167 2.300000e+01
168 2.300000e+01
169 2.300000e+01
170 2.300000e+01
171 2.300000e+01
172 2.400000e+01
173 2.400000e+01
174 2.500000e+01
175 2.600000e+01
176 2.600000e+01
177 2.600000e+01
178 2.600000e+01
179 2.600000e+01
180 2.600000e+01
181 2.600000e+01
182 2.700000e+01
183 2.700000e+01
184 2.700000e+01
185 2.700000e+01
186 2.700000e+01
187 2.800000e+01
188 2.800000e+01
189 2.800000e+01
190 2.800000e+01
191 2.800000e+01
192 2.800000e+01
193 2.800000e+01
194 2.800000e+01
195 2.800000e+01
196 2.800000e+01
197 2.800000e+01
198 2.800000e+01
199 2.800000e+01
200 2.800000e+01
201 2.800000e+01
202 2.800000e+01
203 2.800000e+01
204 2.900000e+01
205 2.900000e+01
206 2.900000e+01
207 2.900000e+01
208 2.900000e+01
209 2.900000e+01
210 2.900000e+01
211 2.900000e+01
212 2.900000e+01
213 2.800000e+01
214 2.800000e+01
215 2.800000e+01
216 2.800000e+01
217 2.700000e+01
218 2.700000e+01
219 2.700000e+01
220 2.700000e+01
221 2.700000e+01
222 2.700000e+01
223 2.700000e+01
224 2.700000e+01
225 2.700000e+01
226 2.600000e+01
227 2.500000e+01
228 2.500000e+01
229 2.400000e+01
230 2.400000e+01
231 2.400000e+01
232 2.400000e+01
233 2.300000e+01
234 2.300000e+01
235 2.300000e+01
236 2.300000e+01
237 2.300000e+01
238 2.300000e+01
239 2.300000e+01
240 2.300000e+01
241 2.200000e+01
242 2.200000e+01
243 2.200000e+01
244 2.200000e+01
245 2.200000e+01
246 2.200000e+01
247 2.200000e+01
248 2.200000e+01
249 2.200000e+01
250 2.200000e+01
251 2.200000e+01
252 2.200000e+01
253 2.200000e+01
254 2.200000e+01
255 2.200000e+01
256 2.200000e+01
257 2.200000e+01
258 2.200000e+01
259 2.200000e+01
260 2.200000e+01
261 2.200000e+01
262 2.200000e+01
263 2.200000e+01
264 2.200000e+01
265 2.200000e+01
266 2.200000e+01
267 2.200000e+01
268 2.200000e+01
269 2.200000e+01
270 2.200000e+01
271 2.200000e+01
272 2.300000e+01
273 2.300000e+01
274 2.300000e+01
275 2.300000e+01
276 2.300000e+01
277 2.300000e+01
278 2.300000e+01
279 2.300000e+01
280 2.300000e+01
281 2.300000e+01
282 2.300000e+01
283 2.300000e+01
284 2.400000e+01
285 2.400000e+01
286 2.500000e+01
287 2.600000e+01
288 2.600000e+01
289 2.600000e+01
290 2.600000e+01
291 2.600000e+01
292 2.600000e+01
293 2.600000e+01
294 2.600000e+01
295 2.600000e+01
296 2.600000e+01
297 2.600000e+01
298 2.600000e+01
299 2.500000e+01
300 2.500000e+01
301 2.500000e+01
302 2.500000e+01
303 2.500000e+01
304 2.500000e+01
305 2.500000e+01
306 2.500000e+01
307 2.400000e+01
308 2.400000e+01
309 2.300000e+01
310 2.300000e+01
311 2.300000e+01
312 2.300000e+01
313 2.200000e+01
314 2.200000e+01
315 2.200000e+01
316 2.200000e+01
317 2.200000e+01
318 2.200000e+01
319 2.200000e+01
320 2.200000e+01
321 2.200000e+01
322 2.200000e+01
323 2.200000e+01
324 2.200000e+01
325 2.200000e+01
326 2.200000e+01
327 2.200000e+01
328 2.200000e+01
329 2.200000e+01
330 2.100000e+01
331 2.100000e+01
332 2.100000e+01
333 2.000000e+01
334 2.000000e+01
335 2.000000e+01
336 2.000000e+01
337 2.000000e+01
338 1.900000e+01
339 1.900000e+01
340 1.900000e+01
341 1.800000e+01
342 1.800000e+01
343 1.800000e+01
344 1.800000e+01
345 1.700000e+01
346 1.700000e+01
347 1.700000e+01
348 1.700000e+01
349 1.700000e+01
350 1.700000e+01
351 1.700000e+01
352 1.700000e+01
353 1.700000e+01
354 1.600000e+01
355 1.500000e+01
356 1.500000e+01
357 1.400000e+01
358 1.400000e+01
359 1.400000e+01
360 1.400000e+01
361 1.300000e+01
362 1.300000e+01
363 1.300000e+01
364 1.300000e+01
365 1.300000e+01
366 1.300000e+01
367 1.300000e+01
368 1.300000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.200000e+01
377 1.200000e+01
378 1.200000e+01
379 1.200000e+01
380 1.200000e+01
381 1.200000e+01
382 1.200000e+01
383 1.200000e+01
384 1.200000e+01
385 1.200000e+01
386 1.200000e+01
387 1.200000e+01
388 1.200000e+01
389 1.200000e+01
390 1.100000e+01
391 1.100000e+01
392 1.100000e+01
393 1.000000e+01
394 9.000000e+00
395 8.000000e+00
396 8.000000e+00
397 7.000000e+00
398 7.000000e+00
399 7.000000e+00
400 7.000000e+00
401 6.000000e+00
402 5.000000e+00
403 4.000000e+00
404 4.000000e+00
405 3.000000e+00
406 3.000000e+00
407 3.000000e+00
408 3.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 3.000000e+00
418 3.000000e+00
419 2.000000e+00
420 2.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace2_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.400000e+01
111 1.500000e+01
112 1.500000e+01
113 1.500000e+01
114 1.500000e+01
115 1.500000e+01
116 1.500000e+01
117 1.500000e+01
118 1.600000e+01
119 1.700000e+01
120 1.700000e+01
121 1.700000e+01
122 1.800000e+01
123 1.800000e+01
124 1.800000e+01
125 1.800000e+01
126 1.800000e+01
127 1.800000e+01
128 1.800000e+01
129 1.800000e+01
130 1.800000e+01
131 1.800000e+01
132 1.800000e+01
133 1.800000e+01
134 1.800000e+01
135 1.800000e+01
136 1.800000e+01
137 1.800000e+01
138 1.800000e+01
139 1.800000e+01
140 1.800000e+01
141 1.800000e+01
142 1.800000e+01
143 1.800000e+01
144 1.900000e+01
145 1.900000e+01
146 1.900000e+01
147 1.900000e+01
148 1.900000e+01
149 1.900000e+01
150 1.900000e+01
151 1.900000e+01
152 2.000000e+01
153 2.000000e+01
154 2.000000e+01
155 2.000000e+01
156 2.100000e+01
157 2.100000e+01
158 2.200000e+01
159 2.300000e+01
160 2.400000e+01
161 2.400000e+01
162 2.400000e+01
163 2.400000e+01
164 2.400000e+01
165 2.400000e+01
166 2.400000e+01
167 2.400000e+01
168 2.500000e+01
169 2.500000e+01
170 2.500000e+01
171 2.500000e+01
172 2.500000e+01
173 2.500000e+01
174 2.500000e+01
175 2.500000e+01
176 2.500000e+01
177 2.500000e+01
178 2.500000e+01
179 2.500000e+01
180 2.500000e+01
181 2.500000e+01
182 2.600000e+01
183 2.600000e+01
184 2.600000e+01
185 2.600000e+01
186 2.700000e+01
187 2.800000e+01
188 2.800000e+01
189 2.800000e+01
190 2.800000e+01
191 2.800000e+01
192 2.800000e+01
193 2.800000e+01
194 2.800000e+01
195 2.800000e+01
196 2.800000e+01
197 2.800000e+01
198 2.800000e+01
199 2.800000e+01
200 2.800000e+01
201 2.800000e+01
202 2.800000e+01
203 2.800000e+01
204 2.800000e+01
205 2.700000e+01
206 2.700000e+01
207 2.700000e+01
208 2.700000e+01
209 2.700000e+01
210 2.600000e+01
211 2.600000e+01
212 2.600000e+01
213 2.500000e+01
214 2.500000e+01
215 2.500000e+01
216 2.500000e+01
217 2.400000e+01
218 2.400000e+01
219 2.400000e+01
220 2.400000e+01
221 2.400000e+01
222 2.400000e+01
223 2.400000e+01
224 2.400000e+01
225 2.400000e+01
226 2.300000e+01
227 2.200000e+01
228 2.200000e+01
229 2.100000e+01
230 2.100000e+01
231 2.100000e+01
232 2.100000e+01
233 2.000000e+01
234 2.000000e+01
235 2.000000e+01
236 2.000000e+01
237 2.000000e+01
238 2.000000e+01
239 2.000000e+01
240 2.000000e+01
241 1.900000e+01
242 1.900000e+01
243 1.900000e+01
244 1.900000e+01
245 1.900000e+01
246 1.900000e+01
247 1.900000e+01
248 1.900000e+01
249 1.900000e+01
250 1.900000e+01
251 1.900000e+01
252 1.900000e+01
253 1.900000e+01
254 1.900000e+01
255 1.900000e+01
256 1.900000e+01
257 1.900000e+01
258 1.900000e+01
259 1.900000e+01
260 1.900000e+01
261 1.900000e+01
262 1.900000e+01
263 1.900000e+01
264 1.900000e+01
265 1.900000e+01
266 1.900000e+01
267 1.900000e+01
268 1.900000e+01
269 1.900000e+01
270 1.900000e+01
271 1.900000e+01
272 2.000000e+01
273 2.000000e+01
274 2.000000e+01
275 2.000000e+01
276 2.000000e+01
277 2.000000e+01
278 2.000000e+01
279 2.000000e+01
280 2.100000e+01
281 2.100000e+01
282 2.100000e+01
283 2.100000e+01
284 2.200000e+01
285 2.200000e+01
286 2.200000e+01
287 2.300000e+01
288 2.300000e+01
289 2.300000e+01
290 2.300000e+01
291 2.300000e+01
292 2.300000e+01
293 2.300000e+01
294 2.300000e+01
295 2.200000e+01
296 2.200000e+01
297 2.200000e+01
298 2.200000e+01
299 2.200000e+01
300 2.200000e+01
301 2.200000e+01
302 2.200000e+01
303 2.200000e+01
304 2.200000e+01
305 2.200000e+01
306 2.200000e+01
307 2.200000e+01
308 2.200000e+01
309 2.100000e+01
310 2.100000e+01
311 2.100000e+01
312 2.100000e+01
313 2.100000e+01
314 2.100000e+01
315 2.100000e+01
316 2.100000e+01
317 2.100000e+01
318 2.100000e+01
319 2.100000e+01
320 2.100000e+01
321 2.100000e+01
322 2.100000e+01
323 2.100000e+01
324 2.100000e+01
325 2.100000e+01
326 2.000000e+01
327 2.000000e+01
328 2.000000e+01
329 2.000000e+01
330 2.000000e+01
331 2.000000e+01
332 2.000000e+01
333 1.900000e+01
334 1.900000e+01
335 1.900000e+01
336 1.900000e+01
337 1.900000e+01
338 1.900000e+01
339 1.800000e+01
340 1.800000e+01
341 1.700000e+01
342 1.700000e+01
343 1.700000e+01
344 1.700000e+01
345 1.700000e+01
346 1.700000e+01
347 1.700000e+01
348 1.700000e+01
349 1.700000e+01
350 1.700000e+01
351 1.700000e+01
352 1.700000e+01
353 1.700000e+01
354 1.600000e+01
355 1.500000e+01
356 1.500000e+01
357 1.400000e+01
358 1.400000e+01
359 1.400000e+01
360 1.400000e+01
361 1.300000e+01
362 1.300000e+01
363 1.300000e+01
364 1.300000e+01
365 1.300000e+01
366 1.300000e+01
367 1.300000e+01
368 1.300000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.200000e+01
377 1.200000e+01
378 1.200000e+01
379 1.200000e+01
380 1.200000e+01
381 1.200000e+01
382 1.200000e+01
383 1.200000e+01
384 1.200000e+01
385 1.200000e+01
386 1.200000e+01
387 1.200000e+01
388 1.200000e+01
389 1.200000e+01
390 1.200000e+01
391 1.100000e+01
392 1.100000e+01
393 1.000000e+01
394 9.000000e+00
395 8.000000e+00
396 8.000000e+00
397 7.000000e+00
398 7.000000e+00
399 7.000000e+00
400 7.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 1.000000e+00
420 1.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace3_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.300000e+01
97 1.300000e+01
98 1.300000e+01
99 1.300000e+01
100 1.300000e+01
101 1.300000e+01
102 1.300000e+01
103 1.300000e+01
104 1.400000e+01
105 1.400000e+01
106 1.400000e+01
107 1.400000e+01
108 1.500000e+01
109 1.500000e+01
110 1.600000e+01
111 1.600000e+01
112 1.600000e+01
113 1.600000e+01
114 1.600000e+01
115 1.600000e+01
116 1.700000e+01
117 1.700000e+01
118 1.700000e+01
119 1.800000e+01
120 1.800000e+01
121 1.800000e+01
122 1.800000e+01
123 1.800000e+01
124 1.800000e+01
125 1.800000e+01
126 1.800000e+01
127 1.800000e+01
128 1.800000e+01
129 1.800000e+01
130 1.800000e+01
131 1.800000e+01
132 1.800000e+01
133 1.800000e+01
134 1.800000e+01
135 1.800000e+01
136 1.800000e+01
137 1.800000e+01
138 1.800000e+01
139 1.800000e+01
140 1.800000e+01
141 1.800000e+01
142 1.800000e+01
143 1.800000e+01
144 1.900000e+01
145 1.900000e+01
146 1.900000e+01
147 1.900000e+01
148 1.900000e+01
149 1.900000e+01
150 1.900000e+01
151 1.900000e+01
152 2.000000e+01
153 2.000000e+01
154 2.000000e+01
155 2.000000e+01
156 2.100000e+01
157 2.100000e+01
158 2.100000e+01
159 2.200000e+01
160 2.200000e+01
161 2.200000e+01
162 2.200000e+01
163 2.200000e+01
164 2.200000e+01
165 2.200000e+01
166 2.200000e+01
167 2.200000e+01
168 2.200000e+01
169 2.200000e+01
170 2.200000e+01
171 2.200000e+01
172 2.300000e+01
173 2.300000e+01
174 2.400000e+01
175 2.500000e+01
176 2.500000e+01
177 2.500000e+01
178 2.500000e+01
179 2.500000e+01
180 2.600000e+01
181 2.600000e+01
182 2.700000e+01
183 2.700000e+01
184 2.700000e+01
185 2.600000e+01
186 2.600000e+01
187 2.600000e+01
188 2.600000e+01
189 2.600000e+01
190 2.600000e+01
191 2.600000e+01
192 2.600000e+01
193 2.600000e+01
194 2.600000e+01
195 2.600000e+01
196 2.600000e+01
197 2.600000e+01
198 2.600000e+01
199 2.600000e+01
200 2.600000e+01
201 2.600000e+01
202 2.600000e+01
203 2.600000e+01
204 2.600000e+01
205 2.600000e+01
206 2.600000e+01
207 2.600000e+01
208 2.600000e+01
209 2.600000e+01
210 2.600000e+01
211 2.600000e+01
212 2.600000e+01
213 2.600000e+01
214 2.700000e+01
215 2.700000e+01
216 2.700000e+01
217 2.700000e+01
218 2.700000e+01
219 2.700000e+01
220 2.700000e+01
221 2.700000e+01
222 2.700000e+01
223 2.700000e+01
224 2.700000e+01
225 2.700000e+01
226 2.700000e+01
227 2.600000e+01
228 2.600000e+01
229 2.500000e+01
230 2.500000e+01
231 2.500000e+01
232 2.500000e+01
233 2.400000e+01
234 2.400000e+01
235 2.400000e+01
236 2.400000e+01
237 2.400000e+01
238 2.400000e+01
239 2.400000e+01
240 2.400000e+01
241 2.300000e+01
242 2.300000e+01
243 2.300000e+01
244 2.300000e+01
245 2.300000e+01
246 2.300000e+01
247 2.300000e+01
248 2.300000e+01
249 2.300000e+01
250 2.300000e+01
251 2.300000e+01
252 2.300000e+01
253 2.300000e+01
254 2.300000e+01
255 2.300000e+01
256 2.300000e+01
257 2.300000e+01
258 2.300000e+01
259 2.300000e+01
260 2.300000e+01
261 2.300000e+01
262 2.300000e+01
263 2.300000e+01
264 2.300000e+01
265 2.300000e+01
266 2.300000e+01
267 2.300000e+01
268 2.300000e+01
269 2.300000e+01
270 2.300000e+01
271 2.300000e+01
272 2.400000e+01
273 2.400000e+01
274 2.400000e+01
275 2.400000e+01
276 2.400000e+01
277 2.400000e+01
278 2.400000e+01
279 2.400000e+01
280 2.400000e+01
281 2.400000e+01
282 2.400000e+01
283 2.400000e+01
284 2.500000e+01
285 2.500000e+01
286 2.600000e+01
287 2.700000e+01
288 2.700000e+01
289 2.700000e+01
290 2.700000e+01
291 2.700000e+01
292 2.700000e+01
293 2.700000e+01
294 2.700000e+01
295 2.700000e+01
296 2.700000e+01
297 2.700000e+01
298 2.700000e+01
299 2.700000e+01
300 2.800000e+01
301 2.800000e+01
302 2.800000e+01
303 2.800000e+01
304 2.800000e+01
305 2.800000e+01
306 2.700000e+01
307 2.700000e+01
308 2.700000e+01
309 2.600000e+01
310 2.600000e+01
311 2.600000e+01
312 2.600000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.500000e+01
325 2.500000e+01
326 2.500000e+01
327 2.400000e+01
328 2.400000e+01
329 2.400000e+01
330 2.300000e+01
331 2.300000e+01
332 2.300000e+01
333 2.300000e+01
334 2.300000e+01
335 2.300000e+01
336 2.300000e+01
337 2.200000e+01
338 2.100000e+01
339 2.000000e+01
340 2.000000e+01
341 1.900000e+01
342 1.900000e+01
343 1.900000e+01
344 1.900000e+01
345 1.800000e+01
346 1.800000e+01
347 1.800000e+01
348 1.800000e+01
349 1.800000e+01
350 1.800000e+01
351 1.800000e+01
352 1.800000e+01
353 1.700000e+01
354 1.600000e+01
355 1.500000e+01
356 1.500000e+01
357 1.400000e+01
358 1.400000e+01
359 1.400000e+01
360 1.400000e+01
361 1.300000e+01
362 1.300000e+01
363 1.300000e+01
364 1.300000e+01
365 1.300000e+01
366 1.300000e+01
367 1.300000e+01
368 1.300000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.200000e+01
377 1.200000e+01
378 1.200000e+01
379 1.200000e+01
380 1.200000e+01
381 1.200000e+01
382 1.200000e+01
383 1.200000e+01
384 1.200000e+01
385 1.200000e+01
386 1.200000e+01
387 1.200000e+01
388 1.200000e+01
389 1.100000e+01
390 1.000000e+01
391 9.000000e+00
392 9.000000e+00
393 9.000000e+00
394 9.000000e+00
395 8.000000e+00
396 8.000000e+00
397 7.000000e+00
398 7.000000e+00
399 7.000000e+00
400 7.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 3.000000e+00
418 2.000000e+00
419 2.000000e+00
420 2.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace4_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.500000e+01
111 1.500000e+01
112 1.500000e+01
113 1.500000e+01
114 1.500000e+01
115 1.500000e+01
116 1.600000e+01
117 1.600000e+01
118 1.700000e+01
119 1.800000e+01
120 1.800000e+01
121 1.800000e+01
122 1.900000e+01
123 2.000000e+01
124 2.000000e+01
125 2.100000e+01
126 2.100000e+01
127 2.100000e+01
128 2.100000e+01
129 2.100000e+01
130 2.100000e+01
131 2.100000e+01
132 2.100000e+01
133 2.100000e+01
134 2.100000e+01
135 2.100000e+01
136 2.100000e+01
137 2.100000e+01
138 2.100000e+01
139 2.100000e+01
140 2.100000e+01
141 2.100000e+01
142 2.100000e+01
143 2.100000e+01
144 2.200000e+01
145 2.200000e+01
146 2.200000e+01
147 2.200000e+01
148 2.200000e+01
149 2.200000e+01
150 2.200000e+01
151 2.200000e+01
152 2.300000e+01
153 2.300000e+01
154 2.300000e+01
155 2.300000e+01
156 2.400000e+01
157 2.400000e+01
158 2.500000e+01
159 2.600000e+01
160 2.600000e+01
161 2.600000e+01
162 2.600000e+01
163 2.600000e+01
164 2.600000e+01
165 2.600000e+01
166 2.600000e+01
167 2.600000e+01
168 2.700000e+01
169 2.700000e+01
170 2.700000e+01
171 2.700000e+01
172 2.800000e+01
173 2.800000e+01
174 2.900000e+01
175 2.900000e+01
176 2.900000e+01
177 2.900000e+01
178 2.900000e+01
179 2.900000e+01
180 3.000000e+01
181 3.000000e+01
182 3.100000e+01
183 3.100000e+01
184 3.100000e+01
185 3.100000e+01
186 3.100000e+01
187 3.100000e+01
188 3.100000e+01
189 3.100000e+01
190 3.100000e+01
191 3.100000e+01
192 3.100000e+01
193 3.100000e+01
194 3.100000e+01
195 3.100000e+01
196 3.100000e+01
197 3.100000e+01
198 3.100000e+01
199 3.100000e+01
200 3.100000e+01
201 3.100000e+01
202 3.000000e+01
203 3.000000e+01
204 3.000000e+01
205 3.000000e+01
206 3.000000e+01
207 3.000000e+01
208 3.000000e+01
209 3.000000e+01
210 3.000000e+01
211 3.000000e+01
212 3.000000e+01
213 3.000000e+01
214 3.000000e+01
215 3.000000e+01
216 3.000000e+01
217 2.900000e+01
218 2.900000e+01
219 2.900000e+01
220 2.900000e+01
221 2.900000e+01
222 2.900000e+01
223 2.900000e+01
224 2.900000e+01
225 2.900000e+01
226 2.900000e+01
227 2.800000e+01
228 2.800000e+01
229 2.700000e+01
230 2.700000e+01
231 2.700000e+01
232 2.700000e+01
233 2.600000e+01
234 2.600000e+01
235 2.600000e+01
236 2.600000e+01
237 2.600000e+01
238 2.600000e+01
239 2.600000e+01
240 2.600000e+01
241 2.600000e+01
242 2.600000e+01
243 2.600000e+01
244 2.600000e+01
245 2.600000e+01
246 2.600000e+01
247 2.600000e+01
248 2.600000e+01
249 2.600000e+01
250 2.600000e+01
251 2.600000e+01
252 2.600000e+01
253 2.600000e+01
254 2.600000e+01
255 2.600000e+01
256 2.600000e+01
257 2.600000e+01
258 2.600000e+01
259 2.600000e+01
260 2.600000e+01
261 2.600000e+01
262 2.600000e+01
263 2.600000e+01
264 2.600000e+01
265 2.600000e+01
266 2.600000e+01
267 2.600000e+01
268 2.600000e+01
269 2.600000e+01
270 2.600000e+01
271 2.600000e+01
272 2.700000e+01
273 2.700000e+01
274 2.700000e+01
275 2.700000e+01
276 2.700000e+01
277 2.700000e+01
278 2.700000e+01
279 2.700000e+01
280 2.800000e+01
281 2.800000e+01
282 2.700000e+01
283 2.700000e+01
284 2.700000e+01
285 2.700000e+01
286 2.700000e+01
287 2.800000e+01
288 2.800000e+01
289 2.800000e+01
290 2.800000e+01
291 2.800000e+01
292 2.800000e+01
293 2.800000e+01
294 2.800000e+01
295 2.700000e+01
296 2.700000e+01
297 2.700000e+01
298 2.700000e+01
299 2.700000e+01
300 2.700000e+01
301 2.700000e+01
302 2.800000e+01
303 2.800000e+01
304 2.800000e+01
305 2.800000e+01
306 2.800000e+01
307 2.700000e+01
308 2.700000e+01
309 2.600000e+01
310 2.600000e+01
311 2.600000e+01
312 2.600000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.500000e+01
325 2.500000e+01
326 2.400000e+01
327 2.400000e+01
328 2.400000e+01
329 2.400000e+01
330 2.400000e+01
331 2.300000e+01
332 2.300000e+01
333 2.200000e+01
334 2.200000e+01
335 2.200000e+01
336 2.200000e+01
337 2.200000e+01
338 2.200000e+01
339 2.100000e+01
340 2.100000e+01
341 2.000000e+01
342 2.000000e+01
343 2.000000e+01
344 2.000000e+01
345 1.900000e+01
346 1.900000e+01
347 1.900000e+01
348 1.900000e+01
349 1.900000e+01
350 1.900000e+01
351 1.900000e+01
352 1.900000e+01
353 1.800000e+01
354 1.700000e+01
355 1.600000e+01
356 1.600000e+01
357 1.500000e+01
358 1.500000e+01
359 1.500000e+01
360 1.500000e+01
361 1.400000e+01
362 1.400000e+01
363 1.400000e+01
364 1.400000e+01
365 1.400000e+01
366 1.400000e+01
367 1.400000e+01
368 1.400000e+01
369 1.300000e+01
370 1.300000e+01
371 1.300000e+01
372 1.300000e+01
373 1.300000e+01
374 1.300000e+01
375 1.300000e+01
376 1.300000e+01
377 1.300000e+01
378 1.300000e+01
379 1.300000e+01
380 1.300000e+01
381 1.300000e+01
382 1.300000e+01
383 1.300000e+01
384 1.300000e+01
385 1.300000e+01
386 1.300000e+01
387 1.300000e+01
388 1.300000e+01
389 1.300000e+01
390 1.200000e+01
391 1.100000e+01
392 1.100000e+01
393 1.100000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 3.000000e+00
418 2.000000e+00
419 2.000000e+00
420 2.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace5_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.300000e+01
97 1.300000e+01
98 1.300000e+01
99 1.300000e+01
100 1.300000e+01
101 1.300000e+01
102 1.300000e+01
103 1.300000e+01
104 1.400000e+01
105 1.400000e+01
106 1.400000e+01
107 1.400000e+01
108 1.500000e+01
109 1.500000e+01
110 1.600000e+01
111 1.700000e+01
112 1.800000e+01
113 1.800000e+01
114 1.800000e+01
115 1.800000e+01
116 1.900000e+01
117 1.900000e+01
118 2.000000e+01
119 2.100000e+01
120 2.100000e+01
121 2.100000e+01
122 2.200000e+01
123 2.200000e+01
124 2.200000e+01
125 2.200000e+01
126 2.200000e+01
127 2.200000e+01
128 2.200000e+01
129 2.200000e+01
130 2.200000e+01
131 2.200000e+01
132 2.200000e+01
133 2.200000e+01
134 2.200000e+01
135 2.200000e+01
136 2.200000e+01
137 2.200000e+01
138 2.200000e+01
139 2.200000e+01
140 2.200000e+01
141 2.200000e+01
142 2.200000e+01
143 2.200000e+01
144 2.300000e+01
145 2.300000e+01
146 2.300000e+01
147 2.300000e+01
148 2.300000e+01
149 2.300000e+01
150 2.300000e+01
151 2.300000e+01
152 2.300000e+01
153 2.300000e+01
154 2.300000e+01
155 2.300000e+01
156 2.400000e+01
157 2.400000e+01
158 2.500000e+01
159 2.600000e+01
160 2.600000e+01
161 2.600000e+01
162 2.600000e+01
163 2.600000e+01
164 2.600000e+01
165 2.600000e+01
166 2.600000e+01
167 2.600000e+01
168 2.700000e+01
169 2.700000e+01
170 2.700000e+01
171 2.700000e+01
172 2.800000e+01
173 2.800000e+01
174 2.800000e+01
175 2.900000e+01
176 2.900000e+01
177 2.900000e+01
178 2.900000e+01
179 2.900000e+01
180 2.900000e+01
181 2.900000e+01
182 2.900000e+01
183 3.000000e+01
184 3.000000e+01
185 2.900000e+01
186 2.900000e+01
187 2.900000e+01
188 2.900000e+01
189 2.900000e+01
190 2.900000e+01
191 2.900000e+01
192 2.900000e+01
193 2.900000e+01
194 2.900000e+01
195 2.900000e+01
196 2.900000e+01
197 2.900000e+01
198 2.900000e+01
199 2.900000e+01
200 3.000000e+01
201 3.000000e+01
202 2.900000e+01
203 2.900000e+01
204 2.900000e+01
205 2.800000e+01
206 2.800000e+01
207 2.800000e+01
208 2.800000e+01
209 2.800000e+01
210 2.800000e+01
211 2.800000e+01
212 2.800000e+01
213 2.800000e+01
214 2.800000e+01
215 2.800000e+01
216 2.800000e+01
217 2.800000e+01
218 2.800000e+01
219 2.900000e+01
220 2.900000e+01
221 2.900000e+01
222 2.900000e+01
223 2.900000e+01
224 2.900000e+01
225 2.900000e+01
226 2.800000e+01
227 2.800000e+01
228 2.800000e+01
229 2.700000e+01
230 2.700000e+01
231 2.700000e+01
232 2.700000e+01
233 2.600000e+01
234 2.600000e+01
235 2.600000e+01
236 2.600000e+01
237 2.600000e+01
238 2.600000e+01
239 2.600000e+01
240 2.600000e+01
241 2.500000e+01
242 2.500000e+01
243 2.500000e+01
244 2.500000e+01
245 2.500000e+01
246 2.500000e+01
247 2.500000e+01
248 2.500000e+01
249 2.500000e+01
250 2.500000e+01
251 2.500000e+01
252 2.500000e+01
253 2.500000e+01
254 2.500000e+01
255 2.500000e+01
256 2.500000e+01
257 2.500000e+01
258 2.500000e+01
259 2.500000e+01
260 2.500000e+01
261 2.500000e+01
262 2.500000e+01
263 2.500000e+01
264 2.500000e+01
265 2.500000e+01
266 2.500000e+01
267 2.500000e+01
268 2.500000e+01
269 2.500000e+01
270 2.500000e+01
271 2.500000e+01
272 2.600000e+01
273 2.600000e+01
274 2.600000e+01
275 2.600000e+01
276 2.600000e+01
277 2.600000e+01
278 2.600000e+01
279 2.600000e+01
280 2.600000e+01
281 2.600000e+01
282 2.600000e+01
283 2.600000e+01
284 2.700000e+01
285 2.700000e+01
286 2.700000e+01
287 2.700000e+01
288 2.700000e+01
289 2.700000e+01
290 2.700000e+01
291 2.700000e+01
292 2.700000e+01
293 2.700000e+01
294 2.700000e+01
295 2.600000e+01
296 2.600000e+01
297 2.600000e+01
298 2.600000e+01
299 2.600000e+01
300 2.700000e+01
301 2.700000e+01
302 2.800000e+01
303 2.800000e+01
304 2.800000e+01
305 2.800000e+01
306 2.800000e+01
307 2.700000e+01
308 2.700000e+01
309 2.600000e+01
310 2.600000e+01
311 2.600000e+01
312 2.600000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.500000e+01
325 2.500000e+01
326 2.500000e+01
327 2.400000e+01
328 2.400000e+01
329 2.400000e+01
330 2.300000e+01
331 2.200000e+01
332 2.200000e+01
333 2.100000e+01
334 2.100000e+01
335 2.100000e+01
336 2.100000e+01
337 2.000000e+01
338 1.900000e+01
339 1.800000e+01
340 1.800000e+01
341 1.700000e+01
342 1.700000e+01
343 1.700000e+01
344 1.700000e+01
345 1.600000e+01
346 1.600000e+01
347 1.600000e+01
348 1.600000e+01
349 1.600000e+01
350 1.600000e+01
351 1.600000e+01
352 1.600000e+01
353 1.600000e+01
354 1.500000e+01
355 1.400000e+01
356 1.400000e+01
357 1.300000e+01
358 1.300000e+01
359 1.300000e+01
360 1.300000e+01
361 1.200000e+01
362 1.200000e+01
363 1.200000e+01
364 1.200000e+01
365 1.200000e+01
366 1.200000e+01
367 1.200000e+01
368 1.200000e+01
369 1.100000e+01
370 1.100000e+01
371 1.100000e+01
372 1.100000e+01
373 1.100000e+01
374 1.100000e+01
375 1.100000e+01
376 1.100000e+01
377 1.100000e+01
378 1.100000e+01
379 1.100000e+01
380 1.100000e+01
381 1.100000e+01
382 1.100000e+01
383 1.100000e+01
384 1.100000e+01
385 1.100000e+01
386 1.100000e+01
387 1.100000e+01
388 1.100000e+01
389 1.100000e+01
390 1.100000e+01
391 1.000000e+01
392 1.000000e+01
393 9.000000e+00
394 8.000000e+00
395 7.000000e+00
396 7.000000e+00
397 6.000000e+00
398 6.000000e+00
399 6.000000e+00
400 6.000000e+00
401 6.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 2.000000e+00
419 1.000000e+00
420 1.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 1.000000e+00
426 1.000000e+00
427 1.000000e+00
428 1.000000e+00
429 1.000000e+00
430 1.000000e+00
431 1.000000e+00
432 1.000000e+00
433 1.000000e+00
434 1.000000e+00
435 1.000000e+00
436 1.000000e+00
437 1.000000e+00
438 1.000000e+00
439 1.000000e+00
440 1.000000e+00
441 1.000000e+00
442 1.000000e+00
443 1.000000e+00
444 1.000000e+00
445 1.000000e+00
446 1.000000e+00
447 1.000000e+00
448 1.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace6_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.300000e+01
97 1.300000e+01
98 1.300000e+01
99 1.300000e+01
100 1.300000e+01
101 1.300000e+01
102 1.300000e+01
103 1.300000e+01
104 1.400000e+01
105 1.400000e+01
106 1.400000e+01
107 1.400000e+01
108 1.500000e+01
109 1.500000e+01
110 1.600000e+01
111 1.700000e+01
112 1.700000e+01
113 1.700000e+01
114 1.700000e+01
115 1.700000e+01
116 1.800000e+01
117 1.800000e+01
118 1.900000e+01
119 2.000000e+01
120 2.000000e+01
121 2.000000e+01
122 2.000000e+01
123 2.000000e+01
124 2.000000e+01
125 2.000000e+01
126 2.000000e+01
127 2.000000e+01
128 2.000000e+01
129 2.000000e+01
130 2.000000e+01
131 2.000000e+01
132 2.000000e+01
133 2.000000e+01
134 2.000000e+01
135 2.000000e+01
136 2.000000e+01
137 2.000000e+01
138 2.000000e+01
139 2.000000e+01
140 2.000000e+01
141 2.000000e+01
142 2.000000e+01
143 2.000000e+01
144 2.100000e+01
145 2.100000e+01
146 2.100000e+01
147 2.100000e+01
148 2.100000e+01
149 2.100000e+01
150 2.100000e+01
151 2.100000e+01
152 2.200000e+01
153 2.200000e+01
154 2.200000e+01
155 2.200000e+01
156 2.300000e+01
157 2.300000e+01
158 2.400000e+01
159 2.500000e+01
160 2.500000e+01
161 2.500000e+01
162 2.500000e+01
163 2.500000e+01
164 2.500000e+01
165 2.500000e+01
166 2.500000e+01
167 2.500000e+01
168 2.600000e+01
169 2.600000e+01
170 2.600000e+01
171 2.600000e+01
172 2.700000e+01
173 2.700000e+01
174 2.800000e+01
175 2.800000e+01
176 2.800000e+01
177 2.800000e+01
178 2.800000e+01
179 2.700000e+01
180 2.700000e+01
181 2.700000e+01
182 2.700000e+01
183 2.700000e+01
184 2.700000e+01
185 2.700000e+01
186 2.700000e+01
187 2.700000e+01
188 2.700000e+01
189 2.700000e+01
190 2.700000e+01
191 2.700000e+01
192 2.700000e+01
193 2.700000e+01
194 2.700000e+01
195 2.700000e+01
196 2.700000e+01
197 2.700000e+01
198 2.700000e+01
199 2.700000e+01
200 2.700000e+01
201 2.700000e+01
202 2.700000e+01
203 2.700000e+01
204 2.800000e+01
205 2.800000e+01
206 2.800000e+01
207 2.800000e+01
208 2.800000e+01
209 2.800000e+01
210 2.800000e+01
211 2.700000e+01
212 2.700000e+01
213 2.600000e+01
214 2.600000e+01
215 2.600000e+01
216 2.600000e+01
217 2.500000e+01
218 2.500000e+01
219 2.500000e+01
220 2.500000e+01
221 2.500000e+01
222 2.500000e+01
223 2.500000e+01
224 2.500000e+01
225 2.500000e+01
226 2.500000e+01
227 2.500000e+01
228 2.500000e+01
229 2.400000e+01
230 2.400000e+01
231 2.400000e+01
232 2.400000e+01
233 2.300000e+01
234 2.300000e+01
235 2.300000e+01
236 2.300000e+01
237 2.300000e+01
238 2.300000e+01
239 2.300000e+01
240 2.300000e+01
241 2.200000e+01
242 2.200000e+01
243 2.200000e+01
244 2.200000e+01
245 2.200000e+01
246 2.200000e+01
247 2.200000e+01
248 2.200000e+01
249 2.200000e+01
250 2.200000e+01
251 2.200000e+01
252 2.200000e+01
253 2.200000e+01
254 2.200000e+01
255 2.200000e+01
256 2.200000e+01
257 2.200000e+01
258 2.200000e+01
259 2.200000e+01
260 2.200000e+01
261 2.200000e+01
262 2.200000e+01
263 2.200000e+01
264 2.200000e+01
265 2.200000e+01
266 2.200000e+01
267 2.200000e+01
268 2.200000e+01
269 2.200000e+01
270 2.200000e+01
271 2.200000e+01
272 2.300000e+01
273 2.300000e+01
274 2.300000e+01
275 2.300000e+01
276 2.300000e+01
277 2.300000e+01
278 2.300000e+01
279 2.300000e+01
280 2.400000e+01
281 2.400000e+01
282 2.400000e+01
283 2.400000e+01
284 2.500000e+01
285 2.400000e+01
286 2.400000e+01
287 2.400000e+01
288 2.400000e+01
289 2.400000e+01
290 2.400000e+01
291 2.400000e+01
292 2.400000e+01
293 2.400000e+01
294 2.400000e+01
295 2.400000e+01
296 2.500000e+01
297 2.500000e+01
298 2.400000e+01
299 2.400000e+01
300 2.400000e+01
301 2.400000e+01
302 2.400000e+01
303 2.400000e+01
304 2.400000e+01
305 2.400000e+01
306 2.400000e+01
307 2.400000e+01
308 2.500000e+01
309 2.500000e+01
310 2.500000e+01
311 2.600000e+01
312 2.600000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.500000e+01
325 2.500000e+01
326 2.500000e+01
327 2.500000e+01
328 2.600000e+01
329 2.600000e+01
330 2.600000e+01
331 2.500000e+01
332 2.500000e+01
333 2.400000e+01
334 2.400000e+01
335 2.400000e+01
336 2.400000e+01
337 2.400000e+01
338 2.300000e+01
339 2.300000e+01
340 2.300000e+01
341 2.300000e+01
342 2.300000e+01
343 2.300000e+01
344 2.300000e+01
345 2.200000e+01
346 2.200000e+01
347 2.200000e+01
348 2.200000e+01
349 2.200000e+01
350 2.200000e+01
351 2.200000e+01
352 2.200000e+01
353 2.100000e+01
354 2.000000e+01
355 1.900000e+01
356 1.900000e+01
357 1.800000e+01
358 1.800000e+01
359 1.800000e+01
360 1.800000e+01
361 1.700000e+01
362 1.700000e+01
363 1.700000e+01
364 1.700000e+01
365 1.700000e+01
366 1.700000e+01
367 1.700000e+01
368 1.700000e+01
369 1.600000e+01
370 1.600000e+01
371 1.600000e+01
372 1.600000e+01
373 1.600000e+01
374 1.600000e+01
375 1.600000e+01
376 1.600000e+01
377 1.600000e+01
378 1.600000e+01
379 1.600000e+01
380 1.600000e+01
381 1.600000e+01
382 1.600000e+01
383 1.600000e+01
384 1.600000e+01
385 1.600000e+01
386 1.600000e+01
387 1.500000e+01
388 1.400000e+01
389 1.400000e+01
390 1.300000e+01
391 1.200000e+01
392 1.200000e+01
393 1.100000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 1.000000e+00
420 1.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace7_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 6.000000e+00
65 6.000000e+00
66 6.000000e+00
67 6.000000e+00
68 6.000000e+00
69 6.000000e+00
70 6.000000e+00
71 6.000000e+00
72 6.000000e+00
73 6.000000e+00
74 6.000000e+00
75 6.000000e+00
76 6.000000e+00
77 6.000000e+00
78 6.000000e+00
79 6.000000e+00
80 7.000000e+00
81 7.000000e+00
82 7.000000e+00
83 7.000000e+00
84 7.000000e+00
85 7.000000e+00
86 7.000000e+00
87 7.000000e+00
88 8.000000e+00
89 8.000000e+00
90 8.000000e+00
91 8.000000e+00
92 9.000000e+00
93 9.000000e+00
94 1.000000e+01
95 1.100000e+01
96 1.200000e+01
97 1.200000e+01
98 1.200000e+01
99 1.200000e+01
100 1.200000e+01
101 1.200000e+01
102 1.200000e+01
103 1.200000e+01
104 1.300000e+01
105 1.300000e+01
106 1.300000e+01
107 1.300000e+01
108 1.400000e+01
109 1.400000e+01
110 1.400000e+01
111 1.500000e+01
112 1.500000e+01
113 1.500000e+01
114 1.500000e+01
115 1.500000e+01
116 1.600000e+01
117 1.600000e+01
118 1.700000e+01
119 1.700000e+01
120 1.700000e+01
121 1.600000e+01
122 1.600000e+01
123 1.600000e+01
124 1.600000e+01
125 1.600000e+01
126 1.600000e+01
127 1.600000e+01
128 1.600000e+01
129 1.600000e+01
130 1.600000e+01
131 1.600000e+01
132 1.600000e+01
133 1.600000e+01
134 1.600000e+01
135 1.600000e+01
136 1.600000e+01
137 1.600000e+01
138 1.600000e+01
139 1.600000e+01
140 1.600000e+01
141 1.600000e+01
142 1.600000e+01
143 1.600000e+01
144 1.700000e+01
145 1.700000e+01
146 1.700000e+01
147 1.700000e+01
148 1.700000e+01
149 1.700000e+01
150 1.700000e+01
151 1.700000e+01
152 1.800000e+01
153 1.800000e+01
154 1.800000e+01
155 1.800000e+01
156 1.900000e+01
157 1.900000e+01
158 2.000000e+01
159 2.100000e+01
160 2.200000e+01
161 2.200000e+01
162 2.200000e+01
163 2.200000e+01
164 2.200000e+01
165 2.200000e+01
166 2.200000e+01
167 2.200000e+01
168 2.300000e+01
169 2.300000e+01
170 2.300000e+01
171 2.300000e+01
172 2.300000e+01
173 2.300000e+01
174 2.400000e+01
175 2.500000e+01
176 2.500000e+01
177 2.500000e+01
178 2.500000e+01
179 2.500000e+01
180 2.600000e+01
181 2.500000e+01
182 2.500000e+01
183 2.500000e+01
184 2.500000e+01
185 2.500000e+01
186 2.500000e+01
187 2.500000e+01
188 2.500000e+01
189 2.500000e+01
190 2.500000e+01
191 2.500000e+01
192 2.500000e+01
193 2.500000e+01
194 2.500000e+01
195 2.500000e+01
196 2.500000e+01
197 2.500000e+01
198 2.500000e+01
199 2.500000e+01
200 2.600000e+01
201 2.600000e+01
202 2.600000e+01
203 2.600000e+01
204 2.600000e+01
205 2.600000e+01
206 2.700000e+01
207 2.700000e+01
208 2.700000e+01
209 2.700000e+01
210 2.700000e+01
211 2.600000e+01
212 2.600000e+01
213 2.600000e+01
214 2.600000e+01
215 2.600000e+01
216 2.600000e+01
217 2.500000e+01
218 2.500000e+01
219 2.500000e+01
220 2.500000e+01
221 2.500000e+01
222 2.500000e+01
223 2.500000e+01
224 2.500000e+01
225 2.500000e+01
226 2.400000e+01
227 2.400000e+01
228 2.400000e+01
229 2.300000e+01
230 2.300000e+01
231 2.300000e+01
232 2.300000e+01
233 2.200000e+01
234 2.200000e+01
235 2.200000e+01
236 2.200000e+01
237 2.200000e+01
238 2.200000e+01
239 2.200000e+01
240 2.200000e+01
241 2.100000e+01
242 2.100000e+01
243 2.100000e+01
244 2.100000e+01
245 2.100000e+01
246 2.100000e+01
247 2.100000e+01
248 2.100000e+01
249 2.100000e+01
250 2.100000e+01
251 2.100000e+01
252 2.100000e+01
253 2.100000e+01
254 2.100000e+01
255 2.100000e+01
256 2.100000e+01
257 2.100000e+01
258 2.100000e+01
259 2.100000e+01
260 2.100000e+01
261 2.100000e+01
262 2.100000e+01
263 2.100000e+01
264 2.100000e+01
265 2.100000e+01
266 2.100000e+01
267 2.100000e+01
268 2.100000e+01
269 2.100000e+01
270 2.100000e+01
271 2.100000e+01
272 2.200000e+01
273 2.200000e+01
274 2.200000e+01
275 2.200000e+01
276 2.200000e+01
277 2.200000e+01
278 2.200000e+01
279 2.200000e+01
280 2.300000e+01
281 2.300000e+01
282 2.300000e+01
283 2.300000e+01
284 2.400000e+01
285 2.400000e+01
286 2.500000e+01
287 2.500000e+01
288 2.500000e+01
289 2.500000e+01
290 2.500000e+01
291 2.500000e+01
292 2.500000e+01
293 2.500000e+01
294 2.500000e+01
295 2.500000e+01
296 2.500000e+01
297 2.500000e+01
298 2.400000e+01
299 2.400000e+01
300 2.400000e+01
301 2.300000e+01
302 2.300000e+01
303 2.300000e+01
304 2.300000e+01
305 2.300000e+01
306 2.200000e+01
307 2.100000e+01
308 2.100000e+01
309 2.000000e+01
310 2.000000e+01
311 2.000000e+01
312 2.000000e+01
313 1.900000e+01
314 1.900000e+01
315 1.900000e+01
316 1.900000e+01
317 1.900000e+01
318 1.900000e+01
319 1.900000e+01
320 1.900000e+01
321 1.900000e+01
322 1.900000e+01
323 1.900000e+01
324 1.900000e+01
325 1.900000e+01
326 1.900000e+01
327 1.800000e+01
328 1.800000e+01
329 1.800000e+01
330 1.800000e+01
331 1.800000e+01
332 1.800000e+01
333 1.700000e+01
334 1.700000e+01
335 1.700000e+01
336 1.700000e+01
337 1.700000e+01
338 1.600000e+01
339 1.500000e+01
340 1.500000e+01
341 1.400000e+01
342 1.400000e+01
343 1.400000e+01
344 1.400000e+01
345 1.300000e+01
346 1.300000e+01
347 1.300000e+01
348 1.300000e+01
349 1.300000e+01
350 1.300000e+01
351 1.300000e+01
352 1.300000e+01
353 1.300000e+01
354 1.200000e+01
355 1.100000e+01
356 1.100000e+01
357 1.000000e+01
358 1.000000e+01
359 1.000000e+01
360 1.000000e+01
361 9.000000e+00
362 9.000000e+00
363 9.000000e+00
364 9.000000e+00
365 9.000000e+00
366 9.000000e+00
367 9.000000e+00
368 9.000000e+00
369 8.000000e+00
370 8.000000e+00
371 8.000000e+00
372 8.000000e+00
373 8.000000e+00
374 8.000000e+00
375 8.000000e+00
376 8.000000e+00
377 8.000000e+00
378 8.000000e+00
379 8.000000e+00
380 8.000000e+00
381 8.000000e+00
382 8.000000e+00
383 8.000000e+00
384 8.000000e+00
385 8.000000e+00
386 8.000000e+00
387 8.000000e+00
388 8.000000e+00
389 8.000000e+00
390 8.000000e+00
391 7.000000e+00
392 7.000000e+00
393 7.000000e+00
394 7.000000e+00
395 7.000000e+00
396 7.000000e+00
397 6.000000e+00
398 6.000000e+00
399 6.000000e+00
400 6.000000e+00
401 6.000000e+00
402 5.000000e+00
403 4.000000e+00
404 4.000000e+00
405 3.000000e+00
406 3.000000e+00
407 3.000000e+00
408 3.000000e+00
409 2.000000e+00
410 2.000000e+00
411 2.000000e+00
412 2.000000e+00
413 2.000000e+00
414 2.000000e+00
415 2.000000e+00
416 2.000000e+00
417 2.000000e+00
418 1.000000e+00
419 0.000000e+00
420 0.000000e+00
421 0.000000e+00
422 0.000000e+00
423 0.000000e+00
424 0.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace8_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 8.000000e+00
89 8.000000e+00
90 8.000000e+00
91 8.000000e+00
92 9.000000e+00
93 9.000000e+00
94 1.000000e+01
95 1.000000e+01
96 1.000000e+01
97 1.000000e+01
98 1.000000e+01
99 1.000000e+01
100 1.000000e+01
101 1.000000e+01
102 1.000000e+01
103 1.000000e+01
104 1.100000e+01
105 1.100000e+01
106 1.100000e+01
107 1.100000e+01
108 1.200000e+01
109 1.200000e+01
110 1.300000e+01
111 1.400000e+01
112 1.400000e+01
113 1.400000e+01
114 1.400000e+01
115 1.400000e+01
116 1.500000e+01
117 1.500000e+01
118 1.600000e+01
119 1.600000e+01
120 1.600000e+01
121 1.600000e+01
122 1.700000e+01
123 1.800000e+01
124 1.800000e+01
125 1.800000e+01
126 1.800000e+01
127 1.800000e+01
128 1.800000e+01
129 1.800000e+01
130 1.800000e+01
131 1.800000e+01
132 1.800000e+01
133 1.800000e+01
134 1.800000e+01
135 1.800000e+01
136 1.800000e+01
137 1.800000e+01
138 1.800000e+01
139 1.800000e+01
140 1.800000e+01
141 1.800000e+01
142 1.800000e+01
143 1.800000e+01
144 1.900000e+01
145 1.900000e+01
146 1.900000e+01
147 1.900000e+01
148 1.900000e+01
149 1.900000e+01
150 1.900000e+01
151 1.900000e+01
152 2.000000e+01
153 2.000000e+01
154 2.000000e+01
155 2.000000e+01
156 2.100000e+01
157 2.100000e+01
158 2.200000e+01
159 2.300000e+01
160 2.300000e+01
161 2.300000e+01
162 2.300000e+01
163 2.300000e+01
164 2.300000e+01
165 2.300000e+01
166 2.300000e+01
167 2.300000e+01
168 2.400000e+01
169 2.400000e+01
170 2.400000e+01
171 2.400000e+01
172 2.500000e+01
173 2.500000e+01
174 2.500000e+01
175 2.600000e+01
176 2.600000e+01
177 2.600000e+01
178 2.600000e+01
179 2.600000e+01
180 2.700000e+01
181 2.700000e+01
182 2.800000e+01
183 2.800000e+01
184 2.800000e+01
185 2.800000e+01
186 2.900000e+01
187 3.000000e+01
188 3.000000e+01
189 3.000000e+01
190 3.000000e+01
191 3.000000e+01
192 3.000000e+01
193 3.000000e+01
194 3.000000e+01
195 3.000000e+01
196 3.000000e+01
197 3.000000e+01
198 3.000000e+01
199 3.000000e+01
200 3.000000e+01
201 3.000000e+01
202 3.000000e+01
203 3.000000e+01
204 3.000000e+01
205 2.900000e+01
206 2.900000e+01
207 2.900000e+01
208 2.900000e+01
209 2.900000e+01
210 2.800000e+01
211 2.700000e+01
212 2.700000e+01
213 2.700000e+01
214 2.700000e+01
215 2.700000e+01
216 2.700000e+01
217 2.600000e+01
218 2.600000e+01
219 2.600000e+01
220 2.600000e+01
221 2.600000e+01
222 2.600000e+01
223 2.600000e+01
224 2.600000e+01
225 2.600000e+01
226 2.600000e+01
227 2.600000e+01
228 2.600000e+01
229 2.500000e+01
230 2.500000e+01
231 2.500000e+01
232 2.500000e+01
233 2.400000e+01
234 2.400000e+01
235 2.400000e+01
236 2.400000e+01
237 2.400000e+01
238 2.400000e+01
239 2.400000e+01
240 2.400000e+01
241 2.300000e+01
242 2.300000e+01
243 2.300000e+01
244 2.300000e+01
245 2.300000e+01
246 2.300000e+01
247 2.300000e+01
248 2.300000e+01
249 2.300000e+01
250 2.300000e+01
251 2.300000e+01
252 2.300000e+01
253 2.300000e+01
254 2.300000e+01
255 2.300000e+01
256 2.300000e+01
257 2.300000e+01
258 2.300000e+01
259 2.300000e+01
260 2.300000e+01
261 2.300000e+01
262 2.300000e+01
263 2.300000e+01
264 2.300000e+01
265 2.300000e+01
266 2.300000e+01
267 2.300000e+01
268 2.300000e+01
269 2.300000e+01
270 2.300000e+01
271 2.300000e+01
272 2.400000e+01
273 2.400000e+01
274 2.400000e+01
275 2.400000e+01
276 2.400000e+01
277 2.400000e+01
278 2.400000e+01
279 2.400000e+01
280 2.400000e+01
281 2.400000e+01
282 2.400000e+01
283 2.400000e+01
284 2.400000e+01
285 2.400000e+01
286 2.400000e+01
287 2.500000e+01
288 2.500000e+01
289 2.500000e+01
290 2.500000e+01
291 2.500000e+01
292 2.500000e+01
293 2.500000e+01
294 2.500000e+01
295 2.500000e+01
296 2.500000e+01
297 2.500000e+01
298 2.500000e+01
299 2.500000e+01
300 2.500000e+01
301 2.500000e+01
302 2.500000e+01
303 2.600000e+01
304 2.600000e+01
305 2.600000e+01
306 2.600000e+01
307 2.600000e+01
308 2.600000e+01
309 2.600000e+01
310 2.600000e+01
311 2.600000e+01
312 2.600000e+01
313 2.600000e+01
314 2.600000e+01
315 2.600000e+01
316 2.600000e+01
317 2.600000e+01
318 2.600000e+01
319 2.600000e+01
320 2.600000e+01
321 2.600000e+01
322 2.600000e+01
323 2.600000e+01
324 2.600000e+01
325 2.600000e+01
326 2.500000e+01
327 2.400000e+01
328 2.400000e+01
329 2.400000e+01
330 2.300000e+01
331 2.300000e+01
332 2.300000e+01
333 2.200000e+01
334 2.200000e+01
335 2.200000e+01
336 2.200000e+01
337 2.100000e+01
338 2.000000e+01
339 1.900000e+01
340 1.900000e+01
341 1.800000e+01
342 1.800000e+01
343 1.800000e+01
344 1.800000e+01
345 1.700000e+01
346 1.700000e+01
347 1.700000e+01
348 1.700000e+01
349 1.700000e+01
350 1.700000e+01
351 1.700000e+01
352 1.700000e+01
353 1.700000e+01
354 1.600000e+01
355 1.500000e+01
356 1.500000e+01
357 1.400000e+01
358 1.400000e+01
359 1.400000e+01
360 1.400000e+01
361 1.300000e+01
362 1.300000e+01
363 1.300000e+01
364 1.300000e+01
365 1.300000e+01
366 1.300000e+01
367 1.300000e+01
368 1.300000e+01
369 1.200000e+01
370 1.200000e+01
371 1.200000e+01
372 1.200000e+01
373 1.200000e+01
374 1.200000e+01
375 1.200000e+01
376 1.200000e+01
377 1.200000e+01
378 1.200000e+01
379 1.200000e+01
380 1.200000e+01
381 1.200000e+01
382 1.200000e+01
383 1.200000e+01
384 1.200000e+01
385 1.200000e+01
386 1.200000e+01
387 1.200000e+01
388 1.200000e+01
389 1.200000e+01
390 1.200000e+01
391 1.100000e+01
392 1.100000e+01
393 1.100000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 1.000000e+00
419 1.000000e+00
420 1.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 1.000000e+00
426 1.000000e+00
427 1.000000e+00
428 1.000000e+00
429 1.000000e+00
430 1.000000e+00
431 1.000000e+00
432 1.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/results_trace9_RM_n=512.txt <==
index entropy
1 0.000000e+00
2 0.000000e+00
3 0.000000e+00
4 0.000000e+00
5 0.000000e+00
6 0.000000e+00
7 0.000000e+00
8 0.000000e+00
9 0.000000e+00
10 0.000000e+00
11 0.000000e+00
12 0.000000e+00
13 0.000000e+00
14 0.000000e+00
15 0.000000e+00
16 0.000000e+00
17 0.000000e+00
18 0.000000e+00
19 0.000000e+00
20 0.000000e+00
21 0.000000e+00
22 0.000000e+00
23 0.000000e+00
24 0.000000e+00
25 0.000000e+00
26 0.000000e+00
27 0.000000e+00
28 0.000000e+00
29 0.000000e+00
30 0.000000e+00
31 0.000000e+00
32 1.000000e+00
33 1.000000e+00
34 1.000000e+00
35 1.000000e+00
36 1.000000e+00
37 1.000000e+00
38 1.000000e+00
39 1.000000e+00
40 1.000000e+00
41 1.000000e+00
42 1.000000e+00
43 1.000000e+00
44 1.000000e+00
45 1.000000e+00
46 1.000000e+00
47 1.000000e+00
48 2.000000e+00
49 2.000000e+00
50 2.000000e+00
51 2.000000e+00
52 2.000000e+00
53 2.000000e+00
54 2.000000e+00
55 2.000000e+00
56 3.000000e+00
57 3.000000e+00
58 3.000000e+00
59 3.000000e+00
60 4.000000e+00
61 4.000000e+00
62 5.000000e+00
63 6.000000e+00
64 7.000000e+00
65 7.000000e+00
66 7.000000e+00
67 7.000000e+00
68 7.000000e+00
69 7.000000e+00
70 7.000000e+00
71 7.000000e+00
72 7.000000e+00
73 7.000000e+00
74 7.000000e+00
75 7.000000e+00
76 7.000000e+00
77 7.000000e+00
78 7.000000e+00
79 7.000000e+00
80 8.000000e+00
81 8.000000e+00
82 8.000000e+00
83 8.000000e+00
84 8.000000e+00
85 8.000000e+00
86 8.000000e+00
87 8.000000e+00
88 9.000000e+00
89 9.000000e+00
90 9.000000e+00
91 9.000000e+00
92 1.000000e+01
93 1.000000e+01
94 1.100000e+01
95 1.200000e+01
96 1.300000e+01
97 1.300000e+01
98 1.300000e+01
99 1.300000e+01
100 1.300000e+01
101 1.300000e+01
102 1.300000e+01
103 1.300000e+01
104 1.400000e+01
105 1.400000e+01
106 1.400000e+01
107 1.400000e+01
108 1.500000e+01
109 1.500000e+01
110 1.600000e+01
111 1.700000e+01
112 1.700000e+01
113 1.700000e+01
114 1.700000e+01
115 1.700000e+01
116 1.800000e+01
117 1.800000e+01
118 1.900000e+01
119 2.000000e+01
120 2.000000e+01
121 2.000000e+01
122 2.000000e+01
123 2.000000e+01
124 2.000000e+01
125 2.000000e+01
126 2.000000e+01
127 2.000000e+01
128 2.000000e+01
129 2.000000e+01
130 2.000000e+01
131 2.000000e+01
132 2.000000e+01
133 2.000000e+01
134 2.000000e+01
135 2.000000e+01
136 2.000000e+01
137 2.000000e+01
138 2.000000e+01
139 2.000000e+01
140 2.000000e+01
141 2.000000e+01
142 2.000000e+01
143 2.000000e+01
144 2.100000e+01
145 2.100000e+01
146 2.100000e+01
147 2.100000e+01
148 2.100000e+01
149 2.100000e+01
150 2.100000e+01
151 2.100000e+01
152 2.200000e+01
153 2.200000e+01
154 2.200000e+01
155 2.200000e+01
156 2.200000e+01
157 2.200000e+01
158 2.300000e+01
159 2.400000e+01
160 2.400000e+01
161 2.400000e+01
162 2.400000e+01
163 2.400000e+01
164 2.400000e+01
165 2.400000e+01
166 2.400000e+01
167 2.400000e+01
168 2.400000e+01
169 2.400000e+01
170 2.400000e+01
171 2.400000e+01
172 2.500000e+01
173 2.500000e+01
174 2.600000e+01
175 2.600000e+01
176 2.600000e+01
177 2.600000e+01
178 2.600000e+01
179 2.600000e+01
180 2.600000e+01
181 2.500000e+01
182 2.500000e+01
183 2.500000e+01
184 2.500000e+01
185 2.500000e+01
186 2.600000e+01
187 2.600000e+01
188 2.600000e+01
189 2.600000e+01
190 2.600000e+01
191 2.600000e+01
192 2.600000e+01
193 2.600000e+01
194 2.600000e+01
195 2.600000e+01
196 2.600000e+01
197 2.600000e+01
198 2.600000e+01
199 2.600000e+01
200 2.600000e+01
201 2.600000e+01
202 2.600000e+01
203 2.600000e+01
204 2.600000e+01
205 2.500000e+01
206 2.500000e+01
207 2.500000e+01
208 2.500000e+01
209 2.500000e+01
210 2.500000e+01
211 2.500000e+01
212 2.500000e+01
213 2.500000e+01
214 2.600000e+01
215 2.600000e+01
216 2.600000e+01
217 2.600000e+01
218 2.600000e+01
219 2.600000e+01
220 2.600000e+01
221 2.600000e+01
222 2.600000e+01
223 2.600000e+01
224 2.600000e+01
225 2.600000e+01
226 2.600000e+01
227 2.600000e+01
228 2.600000e+01
229 2.600000e+01
230 2.600000e+01
231 2.600000e+01
232 2.600000e+01
233 2.500000e+01
234 2.500000e+01
235 2.500000e+01
236 2.500000e+01
237 2.500000e+01
238 2.500000e+01
239 2.500000e+01
240 2.500000e+01
241 2.400000e+01
242 2.400000e+01
243 2.400000e+01
244 2.400000e+01
245 2.400000e+01
246 2.400000e+01
247 2.400000e+01
248 2.400000e+01
249 2.400000e+01
250 2.400000e+01
251 2.400000e+01
252 2.400000e+01
253 2.400000e+01
254 2.400000e+01
255 2.400000e+01
256 2.400000e+01
257 2.400000e+01
258 2.400000e+01
259 2.400000e+01
260 2.400000e+01
261 2.400000e+01
262 2.400000e+01
263 2.400000e+01
264 2.400000e+01
265 2.400000e+01
266 2.400000e+01
267 2.400000e+01
268 2.400000e+01
269 2.400000e+01
270 2.400000e+01
271 2.400000e+01
272 2.500000e+01
273 2.500000e+01
274 2.500000e+01
275 2.500000e+01
276 2.500000e+01
277 2.500000e+01
278 2.500000e+01
279 2.500000e+01
280 2.500000e+01
281 2.500000e+01
282 2.500000e+01
283 2.500000e+01
284 2.500000e+01
285 2.500000e+01
286 2.600000e+01
287 2.700000e+01
288 2.700000e+01
289 2.700000e+01
290 2.700000e+01
291 2.700000e+01
292 2.700000e+01
293 2.700000e+01
294 2.700000e+01
295 2.700000e+01
296 2.700000e+01
297 2.700000e+01
298 2.700000e+01
299 2.700000e+01
300 2.700000e+01
301 2.600000e+01
302 2.600000e+01
303 2.600000e+01
304 2.600000e+01
305 2.600000e+01
306 2.600000e+01
307 2.600000e+01
308 2.600000e+01
309 2.500000e+01
310 2.500000e+01
311 2.500000e+01
312 2.500000e+01
313 2.500000e+01
314 2.500000e+01
315 2.500000e+01
316 2.500000e+01
317 2.500000e+01
318 2.500000e+01
319 2.500000e+01
320 2.500000e+01
321 2.500000e+01
322 2.500000e+01
323 2.500000e+01
324 2.500000e+01
325 2.500000e+01
326 2.500000e+01
327 2.500000e+01
328 2.600000e+01
329 2.600000e+01
330 2.500000e+01
331 2.400000e+01
332 2.400000e+01
333 2.300000e+01
334 2.300000e+01
335 2.300000e+01
336 2.300000e+01
337 2.300000e+01
338 2.200000e+01
339 2.100000e+01
340 2.100000e+01
341 2.000000e+01
342 2.000000e+01
343 2.000000e+01
344 2.000000e+01
345 1.900000e+01
346 1.900000e+01
347 1.900000e+01
348 1.900000e+01
349 1.900000e+01
350 1.900000e+01
351 1.900000e+01
352 1.900000e+01
353 1.900000e+01
354 1.800000e+01
355 1.700000e+01
356 1.700000e+01
357 1.600000e+01
358 1.600000e+01
359 1.600000e+01
360 1.600000e+01
361 1.500000e+01
362 1.500000e+01
363 1.500000e+01
364 1.500000e+01
365 1.500000e+01
366 1.500000e+01
367 1.500000e+01
368 1.500000e+01
369 1.400000e+01
370 1.400000e+01
371 1.400000e+01
372 1.400000e+01
373 1.400000e+01
374 1.400000e+01
375 1.400000e+01
376 1.400000e+01
377 1.400000e+01
378 1.400000e+01
379 1.400000e+01
380 1.400000e+01
381 1.400000e+01
382 1.400000e+01
383 1.400000e+01
384 1.400000e+01
385 1.400000e+01
386 1.400000e+01
387 1.400000e+01
388 1.300000e+01
389 1.300000e+01
390 1.300000e+01
391 1.200000e+01
392 1.200000e+01
393 1.100000e+01
394 1.000000e+01
395 9.000000e+00
396 9.000000e+00
397 8.000000e+00
398 8.000000e+00
399 8.000000e+00
400 8.000000e+00
401 7.000000e+00
402 6.000000e+00
403 5.000000e+00
404 5.000000e+00
405 4.000000e+00
406 4.000000e+00
407 4.000000e+00
408 4.000000e+00
409 3.000000e+00
410 3.000000e+00
411 3.000000e+00
412 3.000000e+00
413 3.000000e+00
414 3.000000e+00
415 3.000000e+00
416 3.000000e+00
417 2.000000e+00
418 2.000000e+00
419 2.000000e+00
420 2.000000e+00
421 1.000000e+00
422 1.000000e+00
423 1.000000e+00
424 1.000000e+00
425 0.000000e+00
426 0.000000e+00
427 0.000000e+00
428 0.000000e+00
429 0.000000e+00
430 0.000000e+00
431 0.000000e+00
432 0.000000e+00
433 0.000000e+00
434 0.000000e+00
435 0.000000e+00
436 0.000000e+00
437 0.000000e+00
438 0.000000e+00
439 0.000000e+00
440 0.000000e+00
441 0.000000e+00
442 0.000000e+00
443 0.000000e+00
444 0.000000e+00
445 0.000000e+00
446 0.000000e+00
447 0.000000e+00
448 0.000000e+00
449 0.000000e+00
450 0.000000e+00
451 0.000000e+00
452 0.000000e+00
453 0.000000e+00
454 0.000000e+00
455 0.000000e+00
456 0.000000e+00
457 0.000000e+00
458 0.000000e+00
459 0.000000e+00
460 0.000000e+00
461 0.000000e+00
462 0.000000e+00
463 0.000000e+00
464 0.000000e+00
465 0.000000e+00
466 0.000000e+00
467 0.000000e+00
468 0.000000e+00
469 0.000000e+00
470 0.000000e+00
471 0.000000e+00
472 0.000000e+00
473 0.000000e+00
474 0.000000e+00
475 0.000000e+00
476 0.000000e+00
477 0.000000e+00
478 0.000000e+00
479 0.000000e+00
480 0.000000e+00
481 0.000000e+00
482 0.000000e+00
483 0.000000e+00
484 0.000000e+00
485 0.000000e+00
486 0.000000e+00
487 0.000000e+00
488 0.000000e+00
489 0.000000e+00
490 0.000000e+00
491 0.000000e+00
492 0.000000e+00
493 0.000000e+00
494 0.000000e+00
495 0.000000e+00
496 0.000000e+00
497 0.000000e+00
498 0.000000e+00
499 0.000000e+00
500 0.000000e+00
501 0.000000e+00
502 0.000000e+00
503 0.000000e+00
504 0.000000e+00
505 0.000000e+00
506 0.000000e+00
507 0.000000e+00
508 0.000000e+00
509 0.000000e+00
510 0.000000e+00
511 0.000000e+00
512 0.000000e+00


==> figures/sim_results_qsm_RM_n=2048_SNR=0.48.txt <==
 index entropy
3.906250e-03 0.000000e+00
7.812500e-03 0.000000e+00
1.171875e-02 0.000000e+00
1.562500e-02 0.000000e+00
1.953125e-02 0.000000e+00
2.343750e-02 0.000000e+00
2.734375e-02 0.000000e+00
3.125000e-02 4.882810e-04
3.515625e-02 4.882810e-04
3.906250e-02 4.882810e-04
4.296875e-02 4.882810e-04
4.687500e-02 9.765630e-04
5.078125e-02 9.765630e-04
5.468750e-02 1.464840e-03
5.859375e-02 1.953130e-03
6.250000e-02 3.904600e-03
6.640625e-02 3.904600e-03
7.031250e-02 3.904600e-03
7.421875e-02 3.904600e-03
7.812500e-02 4.392880e-03
8.203125e-02 4.392880e-03
8.593750e-02 4.881160e-03
8.984375e-02 5.369450e-03
9.375000e-02 7.318300e-03
9.765625e-02 7.318300e-03
1.015625e-01 7.806580e-03
1.054688e-01 8.294860e-03
1.093750e-01 1.024300e-02
1.132812e-01 1.073120e-02
1.171875e-01 1.267050e-02
1.210938e-01 1.459780e-02
1.250000e-01 1.740050e-02
1.289062e-01 1.740050e-02
1.328125e-01 1.740050e-02
1.367188e-01 1.740050e-02
1.406250e-01 1.788870e-02
1.445312e-01 1.788870e-02
1.484375e-01 1.837700e-02
1.523438e-01 1.886520e-02
1.562500e-01 2.080630e-02
1.601562e-01 2.080630e-02
1.640625e-01 2.129460e-02
1.679688e-01 2.178280e-02
1.718750e-01 2.371280e-02
1.757812e-01 2.420090e-02
1.796875e-01 2.611000e-02
1.835938e-01 2.798410e-02
1.875000e-01 3.034440e-02
1.914062e-01 3.034440e-02
1.953125e-01 3.083270e-02
1.992188e-01 3.132060e-02
2.031250e-01 3.320670e-02
2.070312e-01 3.369400e-02
2.109375e-01 3.551780e-02
2.148438e-01 3.723550e-02
2.187500e-01 3.897170e-02
2.226562e-01 3.945300e-02
2.265625e-01 4.108780e-02
2.304688e-01 4.251250e-02
2.343750e-01 4.356730e-02
2.382812e-01 4.458070e-02
2.421875e-01 4.508840e-02
2.460938e-01 4.524630e-02
2.500000e-01 4.527490e-02
2.539062e-01 4.527490e-02
2.578125e-01 4.527490e-02
2.617188e-01 4.527490e-02
2.656250e-01 4.576310e-02
2.695312e-01 4.576310e-02
2.734375e-01 4.625130e-02
2.773438e-01 4.673930e-02
2.812500e-01 4.862270e-02
2.851562e-01 4.862270e-02
2.890625e-01 4.911060e-02
2.929688e-01 4.959780e-02
2.968750e-01 5.141940e-02
3.007812e-01 5.190430e-02
3.046875e-01 5.362150e-02
3.085938e-01 5.518150e-02
3.125000e-01 5.647760e-02
3.164062e-01 5.647760e-02
3.203125e-01 5.696180e-02
3.242188e-01 5.744230e-02
3.281250e-01 5.904780e-02
3.320312e-01 5.951320e-02
3.359375e-01 6.087960e-02
3.398438e-01 6.193210e-02
3.437500e-01 6.249210e-02
3.476562e-01 6.289130e-02
3.515625e-01 6.373400e-02
3.554688e-01 6.411810e-02
3.593750e-01 6.414510e-02
3.632812e-01 6.395250e-02
3.671875e-01 6.372340e-02
3.710938e-01 6.337630e-02
3.750000e-01 6.337760e-02
3.789062e-01 6.337760e-02
3.828125e-01 6.383000e-02
3.867188e-01 6.425130e-02
3.906250e-01 6.523000e-02
3.945312e-01 6.555350e-02
3.984375e-01 6.602460e-02
4.023438e-01 6.601010e-02
4.062500e-01 6.584600e-02
4.101562e-01 6.589560e-02
4.140625e-01 6.564480e-02
4.179688e-01 6.491360e-02
4.218750e-01 6.453840e-02
4.257812e-01 6.338180e-02
4.296875e-01 6.293630e-02
4.335938e-01 6.247020e-02
4.375000e-01 6.247020e-02
4.414062e-01 6.193670e-02
4.453125e-01 6.090200e-02
4.492188e-01 5.954380e-02
4.531250e-01 5.907950e-02
4.570312e-01 5.747630e-02
4.609375e-01 5.699470e-02
4.648438e-01 5.651080e-02
4.687500e-01 5.651080e-02
4.726562e-01 5.474980e-02
4.765625e-01 5.426400e-02
4.804688e-01 5.377720e-02
4.843750e-01 5.377720e-02
4.882812e-01 5.328940e-02
4.921875e-01 5.328940e-02
4.960938e-01 5.328940e-02
5.000000e-01 5.328940e-02
5.039062e-01 5.328940e-02
5.078125e-01 5.328940e-02
5.117188e-01 5.328940e-02
5.156250e-01 5.377450e-02
5.195312e-01 5.377440e-02
5.234375e-01 5.425660e-02
5.273438e-01 5.473220e-02
5.312500e-01 5.624540e-02
5.351562e-01 5.624540e-02
5.390625e-01 5.671220e-02
5.429688e-01 5.716200e-02
5.468750e-01 5.836160e-02
5.507812e-01 5.874630e-02
5.546875e-01 5.951070e-02
5.585938e-01 5.981340e-02
5.625000e-01 5.979730e-02
5.664062e-01 5.979660e-02
5.703125e-01 6.019650e-02
5.742188e-01 6.051510e-02
5.781250e-01 6.098650e-02
5.820312e-01 6.110810e-02
5.859375e-01 6.100620e-02
5.898438e-01 6.043210e-02
5.937500e-01 6.008040e-02
5.976562e-01 5.975940e-02
6.015625e-01 5.894440e-02
6.054688e-01 5.775560e-02
6.093750e-01 5.730650e-02
6.132812e-01 5.581200e-02
6.171875e-01 5.533760e-02
6.210938e-01 5.485670e-02
6.250000e-01 5.485670e-02
6.289062e-01 5.484670e-02
6.328125e-01 5.493360e-02
6.367188e-01 5.476980e-02
6.406250e-01 5.416580e-02
6.445312e-01 5.354860e-02
6.484375e-01 5.242660e-02
6.523438e-01 5.101290e-02
6.562500e-01 5.054380e-02
6.601562e-01 4.924080e-02
6.640625e-01 4.768510e-02
6.679688e-01 4.596640e-02
6.718750e-01 4.548070e-02
6.757812e-01 4.365840e-02
6.796875e-01 4.317110e-02
6.835938e-01 4.268340e-02
6.875000e-01 4.268340e-02
6.914062e-01 4.068110e-02
6.953125e-01 3.887960e-02
6.992188e-01 3.701140e-02
7.031250e-01 3.652340e-02
7.070312e-01 3.461550e-02
7.109375e-01 3.412730e-02
7.148438e-01 3.363900e-02
7.187500e-01 3.363900e-02
7.226562e-01 3.170850e-02
7.265625e-01 3.122020e-02
7.304688e-01 3.073190e-02
7.343750e-01 3.073190e-02
7.382812e-01 3.024370e-02
7.421875e-01 3.024370e-02
7.460938e-01 3.024370e-02
7.500000e-01 3.024370e-02
7.539062e-01 3.012780e-02
7.578125e-01 2.937300e-02
7.617188e-01 2.814430e-02
7.656250e-01 2.663050e-02
7.695312e-01 2.481640e-02
7.734375e-01 2.307200e-02
7.773438e-01 2.123600e-02
7.812500e-01 2.074870e-02
7.851562e-01 1.837740e-02
7.890625e-01 1.650120e-02
7.929688e-01 1.459010e-02
7.968750e-01 1.410190e-02
8.007812e-01 1.217090e-02
8.046875e-01 1.168270e-02
8.085938e-01 1.119450e-02
8.125000e-01 1.119450e-02
8.164062e-01 8.391110e-03
8.203125e-01 6.462890e-03
8.242188e-01 4.523440e-03
8.281250e-01 4.036440e-03
8.320312e-01 2.119080e-03
8.359375e-01 1.658870e-03
8.398438e-01 1.228270e-03
8.437500e-01 1.228270e-03
8.476562e-01 1.575320e-04
8.515625e-01 8.129880e-05
8.554688e-01 4.150390e-05
8.593750e-01 4.150390e-05
8.632812e-01 2.087400e-05
8.671875e-01 2.087400e-05
8.710938e-01 2.087400e-05
8.750000e-01 2.087400e-05
8.789062e-01 5.493160e-07
8.828125e-01 0.000000e+00
8.867188e-01 0.000000e+00
8.906250e-01 0.000000e+00
8.945312e-01 0.000000e+00
8.984375e-01 0.000000e+00
9.023438e-01 0.000000e+00
9.062500e-01 0.000000e+00
9.101562e-01 0.000000e+00
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257812e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414062e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570312e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726562e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882812e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/sim_results_qsm_RM_n=512_SNR=0.48.txt <==
 index entropy
3.906250e-03 0.000000e+00
7.812500e-03 0.000000e+00
1.171875e-02 0.000000e+00
1.562500e-02 0.000000e+00
1.953125e-02 0.000000e+00
2.343750e-02 0.000000e+00
2.734375e-02 0.000000e+00
3.125000e-02 0.000000e+00
3.515625e-02 0.000000e+00
3.906250e-02 0.000000e+00
4.296875e-02 0.000000e+00
4.687500e-02 0.000000e+00
5.078125e-02 0.000000e+00
5.468750e-02 0.000000e+00
5.859375e-02 0.000000e+00
6.250000e-02 1.950930e-03
6.640625e-02 1.950930e-03
7.031250e-02 1.950930e-03
7.421875e-02 1.950930e-03
7.812500e-02 1.950930e-03
8.203125e-02 1.950930e-03
8.593750e-02 1.950930e-03
8.984375e-02 1.950930e-03
9.375000e-02 3.901860e-03
9.765625e-02 3.901860e-03
1.015625e-01 3.901860e-03
1.054688e-01 3.901860e-03
1.093750e-01 5.849610e-03
1.132812e-01 5.849610e-03
1.171875e-01 7.790280e-03
1.210938e-01 9.723880e-03
1.250000e-01 1.302320e-02
1.289062e-01 1.302320e-02
1.328125e-01 1.302320e-02
1.367188e-01 1.302320e-02
1.406250e-01 1.302320e-02
1.445312e-01 1.302320e-02
1.484375e-01 1.302320e-02
1.523438e-01 1.302320e-02
1.562500e-01 1.496800e-02
1.601562e-01 1.496800e-02
1.640625e-01 1.496800e-02
1.679688e-01 1.496800e-02
1.718750e-01 1.689920e-02
1.757812e-01 1.689920e-02
1.796875e-01 1.881810e-02
1.835938e-01 2.070140e-02
1.875000e-01 2.358450e-02
1.914062e-01 2.358450e-02
1.953125e-01 2.358420e-02
1.992188e-01 2.358370e-02
2.031250e-01 2.547440e-02
2.070312e-01 2.547340e-02
2.109375e-01 2.730350e-02
2.148438e-01 2.904370e-02
2.187500e-01 3.125810e-02
2.226562e-01 3.125420e-02
2.265625e-01 3.291280e-02
2.304688e-01 3.437060e-02
2.343750e-01 3.589750e-02
2.382812e-01 3.694090e-02
2.421875e-01 3.792970e-02
2.460938e-01 3.857100e-02
2.500000e-01 3.859330e-02
2.539062e-01 3.859330e-02
2.578125e-01 3.859330e-02
2.617188e-01 3.859330e-02
2.656250e-01 3.859330e-02
2.695312e-01 3.859330e-02
2.734375e-01 3.859330e-02
2.773438e-01 3.859280e-02
2.812500e-01 4.048070e-02
2.851562e-01 4.048070e-02
2.890625e-01 4.048020e-02
2.929688e-01 4.047970e-02
2.968750e-01 4.232280e-02
3.007812e-01 4.232030e-02
3.046875e-01 4.404540e-02
3.085938e-01 4.562790e-02
3.125000e-01 4.743430e-02
3.164062e-01 4.743430e-02
3.203125e-01 4.743190e-02
3.242188e-01 4.742650e-02
3.281250e-01 4.905180e-02
3.320312e-01 4.903590e-02
3.359375e-01 5.043290e-02
3.398438e-01 5.152560e-02
3.437500e-01 5.254030e-02
3.476562e-01 5.247020e-02
3.515625e-01 5.336840e-02
3.554688e-01 5.377880e-02
3.593750e-01 5.425950e-02
3.632812e-01 5.407590e-02
3.671875e-01 5.429570e-02
3.710938e-01 5.441890e-02
3.750000e-01 5.441970e-02
3.789062e-01 5.441970e-02
3.828125e-01 5.438990e-02
3.867188e-01 5.432890e-02
3.906250e-01 5.534940e-02
3.945312e-01 5.520970e-02
3.984375e-01 5.572630e-02
4.023438e-01 5.574190e-02
4.062500e-01 5.605960e-02
4.101562e-01 5.565140e-02
4.140625e-01 5.538920e-02
4.179688e-01 5.463570e-02
4.218750e-01 5.472750e-02
4.257812e-01 5.354610e-02
4.296875e-01 5.357980e-02
4.335938e-01 5.359620e-02
4.375000e-01 5.359620e-02
4.414062e-01 5.260770e-02
4.453125e-01 5.154170e-02
4.492188e-01 5.015650e-02
4.531250e-01 5.017680e-02
4.570312e-01 4.854220e-02
4.609375e-01 4.854570e-02
4.648438e-01 4.854810e-02
4.687500e-01 4.854810e-02
4.726562e-01 4.678100e-02
4.765625e-01 4.678300e-02
4.804688e-01 4.678370e-02
4.843750e-01 4.678370e-02
4.882812e-01 4.678390e-02
4.921875e-01 4.678390e-02
4.960938e-01 4.678390e-02
5.000000e-01 4.678390e-02
5.039062e-01 4.678390e-02
5.078125e-01 4.678390e-02
5.117188e-01 4.678390e-02
5.156250e-01 4.678220e-02
5.195312e-01 4.678220e-02
5.234375e-01 4.677760e-02
5.273438e-01 4.676950e-02
5.312500e-01 4.831520e-02
5.351562e-01 4.831520e-02
5.390625e-01 4.830180e-02
5.429688e-01 4.827420e-02
5.468750e-01 4.951340e-02
5.507812e-01 4.943040e-02
5.546875e-01 5.023460e-02
5.585938e-01 5.059160e-02
5.625000e-01 5.104470e-02
5.664062e-01 5.104440e-02
5.703125e-01 5.096340e-02
5.742188e-01 5.081760e-02
5.781250e-01 5.131810e-02
5.820312e-01 5.098460e-02
5.859375e-01 5.087870e-02
5.898438e-01 5.028760e-02
5.937500e-01 5.041110e-02
5.976562e-01 4.965140e-02
6.015625e-01 4.881910e-02
6.054688e-01 4.760300e-02
6.093750e-01 4.763500e-02
6.132812e-01 4.613160e-02
6.171875e-01 4.614140e-02
6.210938e-01 4.614790e-02
6.250000e-01 4.614790e-02
6.289062e-01 4.614090e-02
6.328125e-01 4.577030e-02
6.367188e-01 4.515870e-02
6.406250e-01 4.452830e-02
6.445312e-01 4.343600e-02
6.484375e-01 4.229710e-02
6.523438e-01 4.084370e-02
6.562500e-01 4.085470e-02
6.601562e-01 3.906590e-02
6.640625e-01 3.747730e-02
6.679688e-01 3.573170e-02
6.718750e-01 3.573340e-02
6.757812e-01 3.390360e-02
6.796875e-01 3.390380e-02
6.835938e-01 3.390410e-02
6.875000e-01 3.390410e-02
6.914062e-01 3.138600e-02
6.953125e-01 2.957890e-02
6.992188e-01 2.770000e-02
7.031250e-01 2.770020e-02
7.070312e-01 2.578640e-02
7.109375e-01 2.578640e-02
7.148438e-01 2.578640e-02
7.187500e-01 2.578640e-02
7.226562e-01 2.385420e-02
7.265625e-01 2.385420e-02
7.304688e-01 2.385420e-02
7.343750e-01 2.385420e-02
7.382812e-01 2.385420e-02
7.421875e-01 2.385420e-02
7.460938e-01 2.385420e-02
7.500000e-01 2.385420e-02
7.539062e-01 2.375780e-02
7.578125e-01 2.254860e-02
7.617188e-01 2.089580e-02
7.656250e-01 1.935890e-02
7.695312e-01 1.708760e-02
7.734375e-01 1.533720e-02
7.773438e-01 1.350320e-02
7.812500e-01 1.350370e-02
7.851562e-01 1.067290e-02
7.890625e-01 8.843750e-03
7.929688e-01 7.026860e-03
7.968750e-01 7.026860e-03
8.007812e-01 5.286380e-03
8.046875e-01 5.286380e-03
8.085938e-01 5.286620e-03
8.125000e-01 5.286620e-03
8.164062e-01 2.649900e-03
8.203125e-01 1.505860e-03
8.242188e-01 8.095700e-04
8.281250e-01 8.095700e-04
8.320312e-01 4.108890e-04
8.359375e-01 4.108890e-04
8.398438e-01 4.108890e-04
8.437500e-01 4.108890e-04
8.476562e-01 2.075200e-04
8.515625e-01 2.075200e-04
8.554688e-01 2.075200e-04
8.593750e-01 2.075200e-04
8.632812e-01 2.075200e-04
8.671875e-01 2.075200e-04
8.710938e-01 2.075200e-04
8.750000e-01 2.075200e-04
8.789062e-01 5.566410e-05
8.828125e-01 2.783200e-05
8.867188e-01 1.464840e-05
8.906250e-01 1.464840e-05
8.945312e-01 7.568360e-06
8.984375e-01 7.568360e-06
9.023438e-01 7.568360e-06
9.062500e-01 7.568360e-06
9.101562e-01 3.417970e-06
9.140625e-01 3.417970e-06
9.179688e-01 3.417970e-06
9.218750e-01 3.417970e-06
9.257812e-01 3.417970e-06
9.296875e-01 3.417970e-06
9.335938e-01 3.417970e-06
9.375000e-01 3.417970e-06
9.414062e-01 1.464840e-06
9.453125e-01 1.464840e-06
9.492188e-01 1.464840e-06
9.531250e-01 1.464840e-06
9.570312e-01 1.464840e-06
9.609375e-01 1.464840e-06
9.648438e-01 1.464840e-06
9.687500e-01 1.464840e-06
9.726562e-01 1.464840e-06
9.765625e-01 1.464840e-06
9.804688e-01 1.464840e-06
9.843750e-01 1.464840e-06
9.882812e-01 1.464840e-06
9.921875e-01 1.464840e-06
9.960938e-01 1.464840e-06
1.000000e+00 1.464840e-06


==> figures/sim_results_qsm_RM_n=8192_SNR=0.48.txt <==
 index entropy
3.906250e-03 0.000000e+00
7.812500e-03 0.000000e+00
1.171875e-02 0.000000e+00
1.562500e-02 1.220700e-04
1.953125e-02 1.220700e-04
2.343750e-02 2.441410e-04
2.734375e-02 3.662110e-04
3.125000e-02 1.098630e-03
3.515625e-02 1.098630e-03
3.906250e-02 1.220700e-03
4.296875e-02 1.342770e-03
4.687500e-02 2.075200e-03
5.078125e-02 2.197270e-03
5.468750e-02 2.929690e-03
5.859375e-02 3.662110e-03
6.250000e-02 5.613400e-03
6.640625e-02 5.613400e-03
7.031250e-02 5.735470e-03
7.421875e-02 5.857540e-03
7.812500e-02 6.589970e-03
8.203125e-02 6.712040e-03
8.593750e-02 7.444460e-03
8.984375e-02 8.176880e-03
9.375000e-02 1.012650e-02
9.765625e-02 1.024850e-02
1.015625e-01 1.098100e-02
1.054688e-01 1.171340e-02
1.093750e-01 1.365980e-02
1.132812e-01 1.439220e-02
1.171875e-01 1.633200e-02
1.210938e-01 1.826280e-02
1.250000e-01 2.082070e-02
1.289062e-01 2.082070e-02
1.328125e-01 2.094270e-02
1.367188e-01 2.106480e-02
1.406250e-01 2.179720e-02
1.445312e-01 2.191930e-02
1.484375e-01 2.265170e-02
1.523438e-01 2.338420e-02
1.562500e-01 2.532310e-02
1.601562e-01 2.544520e-02
1.640625e-01 2.617760e-02
1.679688e-01 2.691000e-02
1.718750e-01 2.883950e-02
1.757812e-01 2.957190e-02
1.796875e-01 3.147610e-02
1.835938e-01 3.334780e-02
1.875000e-01 3.545030e-02
1.914062e-01 3.557240e-02
1.953125e-01 3.630440e-02
1.992188e-01 3.703660e-02
2.031250e-01 3.891990e-02
2.070312e-01 3.965110e-02
2.109375e-01 4.147110e-02
2.148438e-01 4.319240e-02
2.187500e-01 4.466940e-02
2.226562e-01 4.539470e-02
2.265625e-01 4.702050e-02
2.304688e-01 4.842720e-02
2.343750e-01 4.922240e-02
2.382812e-01 5.022270e-02
2.421875e-01 5.049260e-02
2.460938e-01 5.040910e-02
2.500000e-01 5.031480e-02
2.539062e-01 5.031480e-02
2.578125e-01 5.043690e-02
2.617188e-01 5.055900e-02
2.656250e-01 5.129130e-02
2.695312e-01 5.141330e-02
2.734375e-01 5.214560e-02
2.773438e-01 5.287810e-02
2.812500e-01 5.475840e-02
2.851562e-01 5.488050e-02
2.890625e-01 5.561220e-02
2.929688e-01 5.634300e-02
2.968750e-01 5.814970e-02
3.007812e-01 5.887740e-02
3.046875e-01 6.059720e-02
3.085938e-01 6.214390e-02
3.125000e-01 6.318800e-02
3.164062e-01 6.331010e-02
3.203125e-01 6.403810e-02
3.242188e-01 6.476330e-02
3.281250e-01 6.635890e-02
3.320312e-01 6.706570e-02
3.359375e-01 6.842320e-02
3.398438e-01 6.946280e-02
3.437500e-01 6.976870e-02
3.476562e-01 7.040700e-02
3.515625e-01 7.124170e-02
3.554688e-01 7.162300e-02
3.593750e-01 7.140980e-02
3.632812e-01 7.120700e-02
3.671875e-01 7.072300e-02
3.710938e-01 7.013010e-02
3.750000e-01 7.000930e-02
3.789062e-01 7.013130e-02
3.828125e-01 7.082710e-02
3.867188e-01 7.149240e-02
3.906250e-01 7.247940e-02
3.945312e-01 7.304390e-02
3.984375e-01 7.353910e-02
4.023438e-01 7.354490e-02
4.062500e-01 7.314000e-02
4.101562e-01 7.341930e-02
4.140625e-01 7.317440e-02
4.179688e-01 7.245290e-02
4.218750e-01 7.184250e-02
4.257812e-01 7.068760e-02
4.296875e-01 6.999830e-02
4.335938e-01 6.929240e-02
4.375000e-01 6.917050e-02
4.414062e-01 6.888610e-02
4.453125e-01 6.786020e-02
4.492188e-01 6.651340e-02
4.531250e-01 6.580650e-02
4.570312e-01 6.419850e-02
4.609375e-01 6.347310e-02
4.648438e-01 6.274490e-02
4.687500e-01 6.262280e-02
4.726562e-01 6.086650e-02
4.765625e-01 6.013770e-02
4.804688e-01 5.940640e-02
4.843750e-01 5.928430e-02
4.882812e-01 5.855240e-02
4.921875e-01 5.843030e-02
4.960938e-01 5.830820e-02
5.000000e-01 5.830820e-02
5.039062e-01 5.830820e-02
5.078125e-01 5.843030e-02
5.117188e-01 5.855240e-02
5.156250e-01 5.928060e-02
5.195312e-01 5.940270e-02
5.234375e-01 6.012740e-02
5.273438e-01 6.084560e-02
5.312500e-01 6.235620e-02
5.351562e-01 6.247830e-02
5.390625e-01 6.319010e-02
5.429688e-01 6.388560e-02
5.468750e-01 6.507190e-02
5.507812e-01 6.569810e-02
5.546875e-01 6.645850e-02
5.585938e-01 6.676340e-02
5.625000e-01 6.650820e-02
5.664062e-01 6.662960e-02
5.703125e-01 6.726570e-02
5.742188e-01 6.782520e-02
5.781250e-01 6.831030e-02
5.820312e-01 6.866920e-02
5.859375e-01 6.857630e-02
5.898438e-01 6.801480e-02
5.937500e-01 6.743240e-02
5.976562e-01 6.735390e-02
6.015625e-01 6.654350e-02
6.054688e-01 6.536520e-02
6.093750e-01 6.467480e-02
6.132812e-01 6.319460e-02
6.171875e-01 6.247790e-02
6.210938e-01 6.175330e-02
6.250000e-01 6.163130e-02
6.289062e-01 6.174450e-02
6.328125e-01 6.206840e-02
6.367188e-01 6.214840e-02
6.406250e-01 6.155870e-02
6.445312e-01 6.116610e-02
6.484375e-01 6.004020e-02
6.523438e-01 5.863060e-02
6.562500e-01 5.791870e-02
6.601562e-01 5.687840e-02
6.640625e-01 5.532930e-02
6.679688e-01 5.360850e-02
6.718750e-01 5.287920e-02
6.757812e-01 5.105140e-02
6.796875e-01 5.031990e-02
6.835938e-01 4.958830e-02
6.875000e-01 4.946620e-02
6.914062e-01 4.770740e-02
6.953125e-01 4.590310e-02
6.992188e-01 4.403550e-02
7.031250e-01 4.330350e-02
7.070312e-01 4.139660e-02
7.109375e-01 4.066420e-02
7.148438e-01 3.993180e-02
7.187500e-01 3.980970e-02
7.226562e-01 3.787830e-02
7.265625e-01 3.714600e-02
7.304688e-01 3.641360e-02
7.343750e-01 3.629150e-02
7.382812e-01 3.555910e-02
7.421875e-01 3.543700e-02
7.460938e-01 3.531490e-02
7.500000e-01 3.531490e-02
7.539062e-01 3.531800e-02
7.578125e-01 3.481400e-02
7.617188e-01 3.384140e-02
7.656250e-01 3.233130e-02
7.695312e-01 3.077820e-02
7.734375e-01 2.903430e-02
7.773438e-01 2.720180e-02
7.812500e-01 2.647000e-02
7.851562e-01 2.435000e-02
7.890625e-01 2.247880e-02
7.929688e-01 2.056970e-02
7.968750e-01 1.983730e-02
8.007812e-01 1.790930e-02
8.046875e-01 1.717700e-02
8.085938e-01 1.644470e-02
8.125000e-01 1.632260e-02
8.164062e-01 1.375850e-02
8.203125e-01 1.183290e-02
8.242188e-01 9.893800e-03
8.281250e-01 9.161380e-03
8.320312e-01 7.214720e-03
8.359375e-01 6.482300e-03
8.398438e-01 5.749880e-03
8.437500e-01 5.627810e-03
8.476562e-01 3.678830e-03
8.515625e-01 2.946410e-03
8.554688e-01 2.213990e-03
8.593750e-01 2.091920e-03
8.632812e-01 1.359620e-03
8.671875e-01 1.237550e-03
8.710938e-01 1.115600e-03
8.750000e-01 1.115600e-03
8.789062e-01 0.000000e+00
8.828125e-01 0.000000e+00
8.867188e-01 0.000000e+00
8.906250e-01 0.000000e+00
8.945312e-01 0.000000e+00
8.984375e-01 0.000000e+00
9.023438e-01 0.000000e+00
9.062500e-01 0.000000e+00
9.101562e-01 0.000000e+00
9.140625e-01 0.000000e+00
9.179688e-01 0.000000e+00
9.218750e-01 0.000000e+00
9.257812e-01 0.000000e+00
9.296875e-01 0.000000e+00
9.335938e-01 0.000000e+00
9.375000e-01 0.000000e+00
9.414062e-01 0.000000e+00
9.453125e-01 0.000000e+00
9.492188e-01 0.000000e+00
9.531250e-01 0.000000e+00
9.570312e-01 0.000000e+00
9.609375e-01 0.000000e+00
9.648438e-01 0.000000e+00
9.687500e-01 0.000000e+00
9.726562e-01 0.000000e+00
9.765625e-01 0.000000e+00
9.804688e-01 0.000000e+00
9.843750e-01 0.000000e+00
9.882812e-01 0.000000e+00
9.921875e-01 0.000000e+00
9.960938e-01 0.000000e+00
1.000000e+00 0.000000e+00


==> figures/subsdimAtMI_n=128Erasure=0.48.txt <==
index prob
0.000000	0.035667	
0.007813	0.053000	
0.015625	0.076500	
0.023438	0.107000	
0.031250	0.126167	
0.039063	0.163167	
0.046875	0.154833	
0.054688	0.130833	
0.062500	0.088500	
0.070313	0.041833	
0.078125	0.018667	
0.085938	0.003833	
0.093750	0.000000	
0.101563	0.000000	
0.109375	0.000000	
0.117188	0.000000	
0.125000	0.000000	
0.132813	0.000000	
0.140625	0.000000	
0.148438	0.000000	
0.156250	0.000000	
0.164063	0.000000	
0.171875	0.000000	
0.179688	0.000000	
0.187500	0.000000	
0.195313	0.000000	
0.203125	0.000000	
0.210938	0.000000	
0.218750	0.000000	
0.226563	0.000000	
0.234375	0.000000	
0.242188	0.000000	
0.250000	0.000000	
0.257813	0.000000	
0.265625	0.000000	
0.273438	0.000000	
0.281250	0.000000	
0.289063	0.000000	
0.296875	0.000000	
0.304688	0.000000	
0.312500	0.000000	
0.320313	0.000000	
0.328125	0.000000	
0.335938	0.000000	
0.343750	0.000000	
0.351563	0.000000	
0.359375	0.000000	
0.367188	0.000000	
0.375000	0.000000	
0.382813	0.000000	
0.390625	0.000000	
0.398438	0.000000	
0.406250	0.000000	
0.414063	0.000000	
0.421875	0.000000	
0.429688	0.000000	
0.437500	0.000000	
0.445313	0.000000	
0.453125	0.000000	
0.460938	0.000000	
0.468750	0.000000	
0.476563	0.000000	
0.484375	0.000000	
0.492188	0.000000	
0.500000	0.000000	


==> figures/subsdimAtMI_n=2048Erasure=0.48.txt <==
index prob
0.000000	0.000000	
0.000488	0.000000	
0.000977	0.000000	
0.001465	0.000000	
0.001953	0.000000	
0.002441	0.000000	
0.002930	0.000000	
0.003418	0.000000	
0.003906	0.000000	
0.004395	0.000000	
0.004883	0.000000	
0.005371	0.000000	
0.005859	0.000000	
0.006348	0.000000	
0.006836	0.000000	
0.007324	0.000000	
0.007813	0.000000	
0.008301	0.000000	
0.008789	0.000000	
0.009277	0.000000	
0.009766	0.000000	
0.010254	0.000000	
0.010742	0.000000	
0.011230	0.000000	
0.011719	0.000000	
0.012207	0.000000	
0.012695	0.000000	
0.013184	0.000000	
0.013672	0.000000	
0.014160	0.000000	
0.014648	0.000000	
0.015137	0.000000	
0.015625	0.000000	
0.016113	0.000000	
0.016602	0.000000	
0.017090	0.000000	
0.017578	0.000000	
0.018066	0.000000	
0.018555	0.000000	
0.019043	0.000000	
0.019531	0.000000	
0.020020	0.000000	
0.020508	0.000000	
0.020996	0.000000	
0.021484	0.000000	
0.021973	0.000000	
0.022461	0.000000	
0.022949	0.000000	
0.023438	0.000000	
0.023926	0.000000	
0.024414	0.000000	
0.024902	0.000000	
0.025391	0.000000	
0.025879	0.000000	
0.026367	0.000000	
0.026855	0.000000	
0.027344	0.000000	
0.027832	0.000000	
0.028320	0.000000	
0.028809	0.000000	
0.029297	0.000000	
0.029785	0.000000	
0.030273	0.000000	
0.030762	0.000000	
0.031250	0.000000	
0.031738	0.000000	
0.032227	0.000000	
0.032715	0.000000	
0.033203	0.000000	
0.033691	0.000000	
0.034180	0.000000	
0.034668	0.000000	
0.035156	0.000000	
0.035645	0.000000	
0.036133	0.000000	
0.036621	0.000000	
0.037109	0.000000	
0.037598	0.000000	
0.038086	0.000000	
0.038574	0.000000	
0.039063	0.000000	
0.039551	0.000000	
0.040039	0.000000	
0.040527	0.000000	
0.041016	0.000000	
0.041504	0.000000	
0.041992	0.000167	
0.042480	0.000000	
0.042969	0.000000	
0.043457	0.000000	
0.043945	0.000167	
0.044434	0.000000	
0.044922	0.000000	
0.045410	0.000000	
0.045898	0.000000	
0.046387	0.000000	
0.046875	0.000000	
0.047363	0.000000	
0.047852	0.000667	
0.048340	0.000333	
0.048828	0.000333	
0.049316	0.000167	
0.049805	0.000167	
0.050293	0.000833	
0.050781	0.001000	
0.051270	0.001000	
0.051758	0.001167	
0.052246	0.002167	
0.052734	0.001833	
0.053223	0.003000	
0.053711	0.003833	
0.054199	0.004000	
0.054688	0.004333	
0.055176	0.005667	
0.055664	0.009333	
0.056152	0.006167	
0.056641	0.006333	
0.057129	0.011667	
0.057617	0.010500	
0.058105	0.013833	
0.058594	0.016167	
0.059082	0.015000	
0.059570	0.020167	
0.060059	0.020833	
0.060547	0.022000	
0.061035	0.024833	
0.061523	0.025500	
0.062012	0.028833	
0.062500	0.027667	
0.062988	0.028667	
0.063477	0.033833	
0.063965	0.033000	
0.064453	0.034333	
0.064941	0.037333	
0.065430	0.035167	
0.065918	0.032000	
0.066406	0.039833	
0.066895	0.035167	
0.067383	0.038333	
0.067871	0.034000	
0.068359	0.031667	
0.068848	0.031833	
0.069336	0.031167	
0.069824	0.026667	
0.070313	0.024000	
0.070801	0.025000	
0.071289	0.020833	
0.071777	0.018333	
0.072266	0.014667	
0.072754	0.015000	
0.073242	0.016500	
0.073730	0.013167	
0.074219	0.010667	
0.074707	0.009333	
0.075195	0.006333	
0.075684	0.006667	
0.076172	0.005333	
0.076660	0.004667	
0.077148	0.004667	
0.077637	0.002167	
0.078125	0.003000	
0.078613	0.001167	
0.079102	0.001833	
0.079590	0.001167	
0.080078	0.001167	
0.080566	0.000333	
0.081055	0.000667	
0.081543	0.000167	
0.082031	0.000167	
0.082520	0.000000	
0.083008	0.000167	
0.083496	0.000000	
0.083984	0.000167	
0.084473	0.000000	
0.084961	0.000000	
0.085449	0.000000	
0.085938	0.000000	
0.086426	0.000000	
0.086914	0.000000	
0.087402	0.000000	
0.087891	0.000000	
0.088379	0.000000	
0.088867	0.000000	
0.089355	0.000000	
0.089844	0.000000	
0.090332	0.000000	
0.090820	0.000000	
0.091309	0.000000	
0.091797	0.000000	
0.092285	0.000000	
0.092773	0.000000	
0.093262	0.000000	
0.093750	0.000000	
0.094238	0.000000	
0.094727	0.000000	
0.095215	0.000000	
0.095703	0.000000	
0.096191	0.000000	
0.096680	0.000000	
0.097168	0.000000	
0.097656	0.000000	
0.098145	0.000000	
0.098633	0.000000	
0.099121	0.000000	
0.099609	0.000000	
0.100098	0.000000	
0.100586	0.000000	
0.101074	0.000000	
0.101563	0.000000	
0.102051	0.000000	
0.102539	0.000000	
0.103027	0.000000	
0.103516	0.000000	
0.104004	0.000000	
0.104492	0.000000	
0.104980	0.000000	
0.105469	0.000000	
0.105957	0.000000	
0.106445	0.000000	
0.106934	0.000000	
0.107422	0.000000	
0.107910	0.000000	
0.108398	0.000000	
0.108887	0.000000	
0.109375	0.000000	
0.109863	0.000000	
0.110352	0.000000	
0.110840	0.000000	
0.111328	0.000000	
0.111816	0.000000	
0.112305	0.000000	
0.112793	0.000000	
0.113281	0.000000	
0.113770	0.000000	
0.114258	0.000000	
0.114746	0.000000	
0.115234	0.000000	
0.115723	0.000000	
0.116211	0.000000	
0.116699	0.000000	
0.117188	0.000000	
0.117676	0.000000	
0.118164	0.000000	
0.118652	0.000000	
0.119141	0.000000	
0.119629	0.000000	
0.120117	0.000000	
0.120605	0.000000	
0.121094	0.000000	
0.121582	0.000000	
0.122070	0.000000	
0.122559	0.000000	
0.123047	0.000000	
0.123535	0.000000	
0.124023	0.000000	
0.124512	0.000000	
0.125000	0.000000	
0.125488	0.000000	
0.125977	0.000000	
0.126465	0.000000	
0.126953	0.000000	
0.127441	0.000000	
0.127930	0.000000	
0.128418	0.000000	
0.128906	0.000000	
0.129395	0.000000	
0.129883	0.000000	
0.130371	0.000000	
0.130859	0.000000	
0.131348	0.000000	
0.131836	0.000000	
0.132324	0.000000	
0.132813	0.000000	
0.133301	0.000000	
0.133789	0.000000	
0.134277	0.000000	
0.134766	0.000000	
0.135254	0.000000	
0.135742	0.000000	
0.136230	0.000000	
0.136719	0.000000	
0.137207	0.000000	
0.137695	0.000000	
0.138184	0.000000	
0.138672	0.000000	
0.139160	0.000000	
0.139648	0.000000	
0.140137	0.000000	
0.140625	0.000000	
0.141113	0.000000	
0.141602	0.000000	
0.142090	0.000000	
0.142578	0.000000	
0.143066	0.000000	
0.143555	0.000000	
0.144043	0.000000	
0.144531	0.000000	
0.145020	0.000000	
0.145508	0.000000	
0.145996	0.000000	
0.146484	0.000000	
0.146973	0.000000	
0.147461	0.000000	
0.147949	0.000000	
0.148438	0.000000	
0.148926	0.000000	
0.149414	0.000000	
0.149902	0.000000	
0.150391	0.000000	
0.150879	0.000000	
0.151367	0.000000	
0.151855	0.000000	
0.152344	0.000000	
0.152832	0.000000	
0.153320	0.000000	
0.153809	0.000000	
0.154297	0.000000	
0.154785	0.000000	
0.155273	0.000000	
0.155762	0.000000	
0.156250	0.000000	
0.156738	0.000000	
0.157227	0.000000	
0.157715	0.000000	
0.158203	0.000000	
0.158691	0.000000	
0.159180	0.000000	
0.159668	0.000000	
0.160156	0.000000	
0.160645	0.000000	
0.161133	0.000000	
0.161621	0.000000	
0.162109	0.000000	
0.162598	0.000000	
0.163086	0.000000	
0.163574	0.000000	
0.164063	0.000000	
0.164551	0.000000	
0.165039	0.000000	
0.165527	0.000000	
0.166016	0.000000	
0.166504	0.000000	
0.166992	0.000000	
0.167480	0.000000	
0.167969	0.000000	
0.168457	0.000000	
0.168945	0.000000	
0.169434	0.000000	
0.169922	0.000000	
0.170410	0.000000	
0.170898	0.000000	
0.171387	0.000000	
0.171875	0.000000	
0.172363	0.000000	
0.172852	0.000000	
0.173340	0.000000	
0.173828	0.000000	
0.174316	0.000000	
0.174805	0.000000	
0.175293	0.000000	
0.175781	0.000000	
0.176270	0.000000	
0.176758	0.000000	
0.177246	0.000000	
0.177734	0.000000	
0.178223	0.000000	
0.178711	0.000000	
0.179199	0.000000	
0.179688	0.000000	
0.180176	0.000000	
0.180664	0.000000	
0.181152	0.000000	
0.181641	0.000000	
0.182129	0.000000	
0.182617	0.000000	
0.183105	0.000000	
0.183594	0.000000	
0.184082	0.000000	
0.184570	0.000000	
0.185059	0.000000	
0.185547	0.000000	
0.186035	0.000000	
0.186523	0.000000	
0.187012	0.000000	
0.187500	0.000000	
0.187988	0.000000	
0.188477	0.000000	
0.188965	0.000000	
0.189453	0.000000	
0.189941	0.000000	
0.190430	0.000000	
0.190918	0.000000	
0.191406	0.000000	
0.191895	0.000000	
0.192383	0.000000	
0.192871	0.000000	
0.193359	0.000000	
0.193848	0.000000	
0.194336	0.000000	
0.194824	0.000000	
0.195313	0.000000	
0.195801	0.000000	
0.196289	0.000000	
0.196777	0.000000	
0.197266	0.000000	
0.197754	0.000000	
0.198242	0.000000	
0.198730	0.000000	
0.199219	0.000000	
0.199707	0.000000	
0.200195	0.000000	
0.200684	0.000000	
0.201172	0.000000	
0.201660	0.000000	
0.202148	0.000000	
0.202637	0.000000	
0.203125	0.000000	
0.203613	0.000000	
0.204102	0.000000	
0.204590	0.000000	
0.205078	0.000000	
0.205566	0.000000	
0.206055	0.000000	
0.206543	0.000000	
0.207031	0.000000	
0.207520	0.000000	
0.208008	0.000000	
0.208496	0.000000	
0.208984	0.000000	
0.209473	0.000000	
0.209961	0.000000	
0.210449	0.000000	
0.210938	0.000000	
0.211426	0.000000	
0.211914	0.000000	
0.212402	0.000000	
0.212891	0.000000	
0.213379	0.000000	
0.213867	0.000000	
0.214355	0.000000	
0.214844	0.000000	
0.215332	0.000000	
0.215820	0.000000	
0.216309	0.000000	
0.216797	0.000000	
0.217285	0.000000	
0.217773	0.000000	
0.218262	0.000000	
0.218750	0.000000	
0.219238	0.000000	
0.219727	0.000000	
0.220215	0.000000	
0.220703	0.000000	
0.221191	0.000000	
0.221680	0.000000	
0.222168	0.000000	
0.222656	0.000000	
0.223145	0.000000	
0.223633	0.000000	
0.224121	0.000000	
0.224609	0.000000	
0.225098	0.000000	
0.225586	0.000000	
0.226074	0.000000	
0.226563	0.000000	
0.227051	0.000000	
0.227539	0.000000	
0.228027	0.000000	
0.228516	0.000000	
0.229004	0.000000	
0.229492	0.000000	
0.229980	0.000000	
0.230469	0.000000	
0.230957	0.000000	
0.231445	0.000000	
0.231934	0.000000	
0.232422	0.000000	
0.232910	0.000000	
0.233398	0.000000	
0.233887	0.000000	
0.234375	0.000000	
0.234863	0.000000	
0.235352	0.000000	
0.235840	0.000000	
0.236328	0.000000	
0.236816	0.000000	
0.237305	0.000000	
0.237793	0.000000	
0.238281	0.000000	
0.238770	0.000000	
0.239258	0.000000	
0.239746	0.000000	
0.240234	0.000000	
0.240723	0.000000	
0.241211	0.000000	
0.241699	0.000000	
0.242188	0.000000	
0.242676	0.000000	
0.243164	0.000000	
0.243652	0.000000	
0.244141	0.000000	
0.244629	0.000000	
0.245117	0.000000	
0.245605	0.000000	
0.246094	0.000000	
0.246582	0.000000	
0.247070	0.000000	
0.247559	0.000000	
0.248047	0.000000	
0.248535	0.000000	
0.249023	0.000000	
0.249512	0.000000	
0.250000	0.000000	
0.250488	0.000000	
0.250977	0.000000	
0.251465	0.000000	
0.251953	0.000000	
0.252441	0.000000	
0.252930	0.000000	
0.253418	0.000000	
0.253906	0.000000	
0.254395	0.000000	
0.254883	0.000000	
0.255371	0.000000	
0.255859	0.000000	
0.256348	0.000000	
0.256836	0.000000	
0.257324	0.000000	
0.257813	0.000000	
0.258301	0.000000	
0.258789	0.000000	
0.259277	0.000000	
0.259766	0.000000	
0.260254	0.000000	
0.260742	0.000000	
0.261230	0.000000	
0.261719	0.000000	
0.262207	0.000000	
0.262695	0.000000	
0.263184	0.000000	
0.263672	0.000000	
0.264160	0.000000	
0.264648	0.000000	
0.265137	0.000000	
0.265625	0.000000	
0.266113	0.000000	
0.266602	0.000000	
0.267090	0.000000	
0.267578	0.000000	
0.268066	0.000000	
0.268555	0.000000	
0.269043	0.000000	
0.269531	0.000000	
0.270020	0.000000	
0.270508	0.000000	
0.270996	0.000000	
0.271484	0.000000	
0.271973	0.000000	
0.272461	0.000000	
0.272949	0.000000	
0.273438	0.000000	
0.273926	0.000000	
0.274414	0.000000	
0.274902	0.000000	
0.275391	0.000000	
0.275879	0.000000	
0.276367	0.000000	
0.276855	0.000000	
0.277344	0.000000	
0.277832	0.000000	
0.278320	0.000000	
0.278809	0.000000	
0.279297	0.000000	
0.279785	0.000000	
0.280273	0.000000	
0.280762	0.000000	
0.281250	0.000000	
0.281738	0.000000	
0.282227	0.000000	
0.282715	0.000000	
0.283203	0.000000	
0.283691	0.000000	
0.284180	0.000000	
0.284668	0.000000	
0.285156	0.000000	
0.285645	0.000000	
0.286133	0.000000	
0.286621	0.000000	
0.287109	0.000000	
0.287598	0.000000	
0.288086	0.000000	
0.288574	0.000000	
0.289063	0.000000	
0.289551	0.000000	
0.290039	0.000000	
0.290527	0.000000	
0.291016	0.000000	
0.291504	0.000000	
0.291992	0.000000	
0.292480	0.000000	
0.292969	0.000000	
0.293457	0.000000	
0.293945	0.000000	
0.294434	0.000000	
0.294922	0.000000	
0.295410	0.000000	
0.295898	0.000000	
0.296387	0.000000	
0.296875	0.000000	
0.297363	0.000000	
0.297852	0.000000	
0.298340	0.000000	
0.298828	0.000000	
0.299316	0.000000	
0.299805	0.000000	
0.300293	0.000000	
0.300781	0.000000	
0.301270	0.000000	
0.301758	0.000000	
0.302246	0.000000	
0.302734	0.000000	
0.303223	0.000000	
0.303711	0.000000	
0.304199	0.000000	
0.304688	0.000000	
0.305176	0.000000	
0.305664	0.000000	
0.306152	0.000000	
0.306641	0.000000	
0.307129	0.000000	
0.307617	0.000000	
0.308105	0.000000	
0.308594	0.000000	
0.309082	0.000000	
0.309570	0.000000	
0.310059	0.000000	
0.310547	0.000000	
0.311035	0.000000	
0.311523	0.000000	
0.312012	0.000000	
0.312500	0.000000	
0.312988	0.000000	
0.313477	0.000000	
0.313965	0.000000	
0.314453	0.000000	
0.314941	0.000000	
0.315430	0.000000	
0.315918	0.000000	
0.316406	0.000000	
0.316895	0.000000	
0.317383	0.000000	
0.317871	0.000000	
0.318359	0.000000	
0.318848	0.000000	
0.319336	0.000000	
0.319824	0.000000	
0.320313	0.000000	
0.320801	0.000000	
0.321289	0.000000	
0.321777	0.000000	
0.322266	0.000000	
0.322754	0.000000	
0.323242	0.000000	
0.323730	0.000000	
0.324219	0.000000	
0.324707	0.000000	
0.325195	0.000000	
0.325684	0.000000	
0.326172	0.000000	
0.326660	0.000000	
0.327148	0.000000	
0.327637	0.000000	
0.328125	0.000000	
0.328613	0.000000	
0.329102	0.000000	
0.329590	0.000000	
0.330078	0.000000	
0.330566	0.000000	
0.331055	0.000000	
0.331543	0.000000	
0.332031	0.000000	
0.332520	0.000000	
0.333008	0.000000	
0.333496	0.000000	
0.333984	0.000000	
0.334473	0.000000	
0.334961	0.000000	
0.335449	0.000000	
0.335938	0.000000	
0.336426	0.000000	
0.336914	0.000000	
0.337402	0.000000	
0.337891	0.000000	
0.338379	0.000000	
0.338867	0.000000	
0.339355	0.000000	
0.339844	0.000000	
0.340332	0.000000	
0.340820	0.000000	
0.341309	0.000000	
0.341797	0.000000	
0.342285	0.000000	
0.342773	0.000000	
0.343262	0.000000	
0.343750	0.000000	
0.344238	0.000000	
0.344727	0.000000	
0.345215	0.000000	
0.345703	0.000000	
0.346191	0.000000	
0.346680	0.000000	
0.347168	0.000000	
0.347656	0.000000	
0.348145	0.000000	
0.348633	0.000000	
0.349121	0.000000	
0.349609	0.000000	
0.350098	0.000000	
0.350586	0.000000	
0.351074	0.000000	
0.351563	0.000000	
0.352051	0.000000	
0.352539	0.000000	
0.353027	0.000000	
0.353516	0.000000	
0.354004	0.000000	
0.354492	0.000000	
0.354980	0.000000	
0.355469	0.000000	
0.355957	0.000000	
0.356445	0.000000	
0.356934	0.000000	
0.357422	0.000000	
0.357910	0.000000	
0.358398	0.000000	
0.358887	0.000000	
0.359375	0.000000	
0.359863	0.000000	
0.360352	0.000000	
0.360840	0.000000	
0.361328	0.000000	
0.361816	0.000000	
0.362305	0.000000	
0.362793	0.000000	
0.363281	0.000000	
0.363770	0.000000	
0.364258	0.000000	
0.364746	0.000000	
0.365234	0.000000	
0.365723	0.000000	
0.366211	0.000000	
0.366699	0.000000	
0.367188	0.000000	
0.367676	0.000000	
0.368164	0.000000	
0.368652	0.000000	
0.369141	0.000000	
0.369629	0.000000	
0.370117	0.000000	
0.370605	0.000000	
0.371094	0.000000	
0.371582	0.000000	
0.372070	0.000000	
0.372559	0.000000	
0.373047	0.000000	
0.373535	0.000000	
0.374023	0.000000	
0.374512	0.000000	
0.375000	0.000000	
0.375488	0.000000	
0.375977	0.000000	
0.376465	0.000000	
0.376953	0.000000	
0.377441	0.000000	
0.377930	0.000000	
0.378418	0.000000	
0.378906	0.000000	
0.379395	0.000000	
0.379883	0.000000	
0.380371	0.000000	
0.380859	0.000000	
0.381348	0.000000	
0.381836	0.000000	
0.382324	0.000000	
0.382813	0.000000	
0.383301	0.000000	
0.383789	0.000000	
0.384277	0.000000	
0.384766	0.000000	
0.385254	0.000000	
0.385742	0.000000	
0.386230	0.000000	
0.386719	0.000000	
0.387207	0.000000	
0.387695	0.000000	
0.388184	0.000000	
0.388672	0.000000	
0.389160	0.000000	
0.389648	0.000000	
0.390137	0.000000	
0.390625	0.000000	
0.391113	0.000000	
0.391602	0.000000	
0.392090	0.000000	
0.392578	0.000000	
0.393066	0.000000	
0.393555	0.000000	
0.394043	0.000000	
0.394531	0.000000	
0.395020	0.000000	
0.395508	0.000000	
0.395996	0.000000	
0.396484	0.000000	
0.396973	0.000000	
0.397461	0.000000	
0.397949	0.000000	
0.398438	0.000000	
0.398926	0.000000	
0.399414	0.000000	
0.399902	0.000000	
0.400391	0.000000	
0.400879	0.000000	
0.401367	0.000000	
0.401855	0.000000	
0.402344	0.000000	
0.402832	0.000000	
0.403320	0.000000	
0.403809	0.000000	
0.404297	0.000000	
0.404785	0.000000	
0.405273	0.000000	
0.405762	0.000000	
0.406250	0.000000	
0.406738	0.000000	
0.407227	0.000000	
0.407715	0.000000	
0.408203	0.000000	
0.408691	0.000000	
0.409180	0.000000	
0.409668	0.000000	
0.410156	0.000000	
0.410645	0.000000	
0.411133	0.000000	
0.411621	0.000000	
0.412109	0.000000	
0.412598	0.000000	
0.413086	0.000000	
0.413574	0.000000	
0.414063	0.000000	
0.414551	0.000000	
0.415039	0.000000	
0.415527	0.000000	
0.416016	0.000000	
0.416504	0.000000	
0.416992	0.000000	
0.417480	0.000000	
0.417969	0.000000	
0.418457	0.000000	
0.418945	0.000000	
0.419434	0.000000	
0.419922	0.000000	
0.420410	0.000000	
0.420898	0.000000	
0.421387	0.000000	
0.421875	0.000000	
0.422363	0.000000	
0.422852	0.000000	
0.423340	0.000000	
0.423828	0.000000	
0.424316	0.000000	
0.424805	0.000000	
0.425293	0.000000	
0.425781	0.000000	
0.426270	0.000000	
0.426758	0.000000	
0.427246	0.000000	
0.427734	0.000000	
0.428223	0.000000	
0.428711	0.000000	
0.429199	0.000000	
0.429688	0.000000	
0.430176	0.000000	
0.430664	0.000000	
0.431152	0.000000	
0.431641	0.000000	
0.432129	0.000000	
0.432617	0.000000	
0.433105	0.000000	
0.433594	0.000000	
0.434082	0.000000	
0.434570	0.000000	
0.435059	0.000000	
0.435547	0.000000	
0.436035	0.000000	
0.436523	0.000000	
0.437012	0.000000	
0.437500	0.000000	
0.437988	0.000000	
0.438477	0.000000	
0.438965	0.000000	
0.439453	0.000000	
0.439941	0.000000	
0.440430	0.000000	
0.440918	0.000000	
0.441406	0.000000	
0.441895	0.000000	
0.442383	0.000000	
0.442871	0.000000	
0.443359	0.000000	
0.443848	0.000000	
0.444336	0.000000	
0.444824	0.000000	
0.445313	0.000000	
0.445801	0.000000	
0.446289	0.000000	
0.446777	0.000000	
0.447266	0.000000	
0.447754	0.000000	
0.448242	0.000000	
0.448730	0.000000	
0.449219	0.000000	
0.449707	0.000000	
0.450195	0.000000	
0.450684	0.000000	
0.451172	0.000000	
0.451660	0.000000	
0.452148	0.000000	
0.452637	0.000000	
0.453125	0.000000	
0.453613	0.000000	
0.454102	0.000000	
0.454590	0.000000	
0.455078	0.000000	
0.455566	0.000000	
0.456055	0.000000	
0.456543	0.000000	
0.457031	0.000000	
0.457520	0.000000	
0.458008	0.000000	
0.458496	0.000000	
0.458984	0.000000	
0.459473	0.000000	
0.459961	0.000000	
0.460449	0.000000	
0.460938	0.000000	
0.461426	0.000000	
0.461914	0.000000	
0.462402	0.000000	
0.462891	0.000000	
0.463379	0.000000	
0.463867	0.000000	
0.464355	0.000000	
0.464844	0.000000	
0.465332	0.000000	
0.465820	0.000000	
0.466309	0.000000	
0.466797	0.000000	
0.467285	0.000000	
0.467773	0.000000	
0.468262	0.000000	
0.468750	0.000000	
0.469238	0.000000	
0.469727	0.000000	
0.470215	0.000000	
0.470703	0.000000	
0.471191	0.000000	
0.471680	0.000000	
0.472168	0.000000	
0.472656	0.000000	
0.473145	0.000000	
0.473633	0.000000	
0.474121	0.000000	
0.474609	0.000000	
0.475098	0.000000	
0.475586	0.000000	
0.476074	0.000000	
0.476563	0.000000	
0.477051	0.000000	
0.477539	0.000000	
0.478027	0.000000	
0.478516	0.000000	
0.479004	0.000000	
0.479492	0.000000	
0.479980	0.000000	
0.480469	0.000000	
0.480957	0.000000	
0.481445	0.000000	
0.481934	0.000000	
0.482422	0.000000	
0.482910	0.000000	
0.483398	0.000000	
0.483887	0.000000	
0.484375	0.000000	
0.484863	0.000000	
0.485352	0.000000	
0.485840	0.000000	
0.486328	0.000000	
0.486816	0.000000	
0.487305	0.000000	
0.487793	0.000000	
0.488281	0.000000	
0.488770	0.000000	
0.489258	0.000000	
0.489746	0.000000	
0.490234	0.000000	
0.490723	0.000000	
0.491211	0.000000	
0.491699	0.000000	
0.492188	0.000000	
0.492676	0.000000	
0.493164	0.000000	
0.493652	0.000000	
0.494141	0.000000	
0.494629	0.000000	
0.495117	0.000000	
0.495605	0.000000	
0.496094	0.000000	
0.496582	0.000000	
0.497070	0.000000	
0.497559	0.000000	
0.498047	0.000000	
0.498535	0.000000	
0.499023	0.000000	
0.499512	0.000000	
0.500000	0.000000	


==> figures/subsdimAtMI_n=512Erasure=0.48.txt <==
index prob
0.000000	0.000000	
0.001953	0.000000	
0.003906	0.000000	
0.005859	0.000000	
0.007813	0.000000	
0.009766	0.000000	
0.011719	0.000000	
0.013672	0.000000	
0.015625	0.000000	
0.017578	0.001000	
0.019531	0.001000	
0.021484	0.000500	
0.023438	0.001000	
0.025391	0.004000	
0.027344	0.003000	
0.029297	0.006000	
0.031250	0.008000	
0.033203	0.005500	
0.035156	0.013500	
0.037109	0.022500	
0.039063	0.024500	
0.041016	0.029000	
0.042969	0.039000	
0.044922	0.048500	
0.046875	0.050500	
0.048828	0.060000	
0.050781	0.070000	
0.052734	0.071500	
0.054688	0.071500	
0.056641	0.070500	
0.058594	0.075500	
0.060547	0.058500	
0.062500	0.058000	
0.064453	0.039000	
0.066406	0.041500	
0.068359	0.031000	
0.070313	0.030000	
0.072266	0.024000	
0.074219	0.019500	
0.076172	0.009000	
0.078125	0.008500	
0.080078	0.002500	
0.082031	0.001500	
0.083984	0.000000	
0.085938	0.000000	
0.087891	0.000500	
0.089844	0.000000	
0.091797	0.000000	
0.093750	0.000000	
0.095703	0.000000	
0.097656	0.000000	
0.099609	0.000000	
0.101563	0.000000	
0.103516	0.000000	
0.105469	0.000000	
0.107422	0.000000	
0.109375	0.000000	
0.111328	0.000000	
0.113281	0.000000	
0.115234	0.000000	
0.117188	0.000000	
0.119141	0.000000	
0.121094	0.000000	
0.123047	0.000000	
0.125000	0.000000	
0.126953	0.000000	
0.128906	0.000000	
0.130859	0.000000	
0.132813	0.000000	
0.134766	0.000000	
0.136719	0.000000	
0.138672	0.000000	
0.140625	0.000000	
0.142578	0.000000	
0.144531	0.000000	
0.146484	0.000000	
0.148438	0.000000	
0.150391	0.000000	
0.152344	0.000000	
0.154297	0.000000	
0.156250	0.000000	
0.158203	0.000000	
0.160156	0.000000	
0.162109	0.000000	
0.164063	0.000000	
0.166016	0.000000	
0.167969	0.000000	
0.169922	0.000000	
0.171875	0.000000	
0.173828	0.000000	
0.175781	0.000000	
0.177734	0.000000	
0.179688	0.000000	
0.181641	0.000000	
0.183594	0.000000	
0.185547	0.000000	
0.187500	0.000000	
0.189453	0.000000	
0.191406	0.000000	
0.193359	0.000000	
0.195313	0.000000	
0.197266	0.000000	
0.199219	0.000000	
0.201172	0.000000	
0.203125	0.000000	
0.205078	0.000000	
0.207031	0.000000	
0.208984	0.000000	
0.210938	0.000000	
0.212891	0.000000	
0.214844	0.000000	
0.216797	0.000000	
0.218750	0.000000	
0.220703	0.000000	
0.222656	0.000000	
0.224609	0.000000	
0.226563	0.000000	
0.228516	0.000000	
0.230469	0.000000	
0.232422	0.000000	
0.234375	0.000000	
0.236328	0.000000	
0.238281	0.000000	
0.240234	0.000000	
0.242188	0.000000	
0.244141	0.000000	
0.246094	0.000000	
0.248047	0.000000	
0.250000	0.000000	
0.251953	0.000000	
0.253906	0.000000	
0.255859	0.000000	
0.257813	0.000000	
0.259766	0.000000	
0.261719	0.000000	
0.263672	0.000000	
0.265625	0.000000	
0.267578	0.000000	
0.269531	0.000000	
0.271484	0.000000	
0.273438	0.000000	
0.275391	0.000000	
0.277344	0.000000	
0.279297	0.000000	
0.281250	0.000000	
0.283203	0.000000	
0.285156	0.000000	
0.287109	0.000000	
0.289063	0.000000	
0.291016	0.000000	
0.292969	0.000000	
0.294922	0.000000	
0.296875	0.000000	
0.298828	0.000000	
0.300781	0.000000	
0.302734	0.000000	
0.304688	0.000000	
0.306641	0.000000	
0.308594	0.000000	
0.310547	0.000000	
0.312500	0.000000	
0.314453	0.000000	
0.316406	0.000000	
0.318359	0.000000	
0.320313	0.000000	
0.322266	0.000000	
0.324219	0.000000	
0.326172	0.000000	
0.328125	0.000000	
0.330078	0.000000	
0.332031	0.000000	
0.333984	0.000000	
0.335938	0.000000	
0.337891	0.000000	
0.339844	0.000000	
0.341797	0.000000	
0.343750	0.000000	
0.345703	0.000000	
0.347656	0.000000	
0.349609	0.000000	
0.351563	0.000000	
0.353516	0.000000	
0.355469	0.000000	
0.357422	0.000000	
0.359375	0.000000	
0.361328	0.000000	
0.363281	0.000000	
0.365234	0.000000	
0.367188	0.000000	
0.369141	0.000000	
0.371094	0.000000	
0.373047	0.000000	
0.375000	0.000000	
0.376953	0.000000	
0.378906	0.000000	
0.380859	0.000000	
0.382813	0.000000	
0.384766	0.000000	
0.386719	0.000000	
0.388672	0.000000	
0.390625	0.000000	
0.392578	0.000000	
0.394531	0.000000	
0.396484	0.000000	
0.398438	0.000000	
0.400391	0.000000	
0.402344	0.000000	
0.404297	0.000000	
0.406250	0.000000	
0.408203	0.000000	
0.410156	0.000000	
0.412109	0.000000	
0.414063	0.000000	
0.416016	0.000000	
0.417969	0.000000	
0.419922	0.000000	
0.421875	0.000000	
0.423828	0.000000	
0.425781	0.000000	
0.427734	0.000000	
0.429688	0.000000	
0.431641	0.000000	
0.433594	0.000000	
0.435547	0.000000	
0.437500	0.000000	
0.439453	0.000000	
0.441406	0.000000	
0.443359	0.000000	
0.445313	0.000000	
0.447266	0.000000	
0.449219	0.000000	
0.451172	0.000000	
0.453125	0.000000	
0.455078	0.000000	
0.457031	0.000000	
0.458984	0.000000	
0.460938	0.000000	
0.462891	0.000000	
0.464844	0.000000	
0.466797	0.000000	
0.468750	0.000000	
0.470703	0.000000	
0.472656	0.000000	
0.474609	0.000000	
0.476563	0.000000	
0.478516	0.000000	
0.480469	0.000000	
0.482422	0.000000	
0.484375	0.000000	
0.486328	0.000000	
0.488281	0.000000	
0.490234	0.000000	
0.492188	0.000000	
0.494141	0.000000	
0.496094	0.000000	
0.498047	0.000000	
0.500000	0.000000	

==> figures/subsdimAtMI_n=8192Erasure=0.48.txt <==
index prob
0.000000	0.000000	
0.000122	0.000000	
0.000244	0.000000	
0.000366	0.000000	
0.000488	0.000000	
0.000610	0.000000	
0.000732	0.000000	
0.000854	0.000000	
0.000977	0.000000	
0.001099	0.000000	
0.001221	0.000000	
0.001343	0.000000	
0.001465	0.000000	
0.001587	0.000000	
0.001709	0.000000	
0.001831	0.000000	
0.001953	0.000000	
0.002075	0.000000	
0.002197	0.000000	
0.002319	0.000000	
0.002441	0.000000	
0.002563	0.000000	
0.002686	0.000000	
0.002808	0.000000	
0.002930	0.000000	
0.003052	0.000000	
0.003174	0.000000	
0.003296	0.000000	
0.003418	0.000000	
0.003540	0.000000	
0.003662	0.000000	
0.003784	0.000000	
0.003906	0.000000	
0.004028	0.000000	
0.004150	0.000000	
0.004272	0.000000	
0.004395	0.000000	
0.004517	0.000000	
0.004639	0.000000	
0.004761	0.000000	
0.004883	0.000000	
0.005005	0.000000	
0.005127	0.000000	
0.005249	0.000000	
0.005371	0.000000	
0.005493	0.000000	
0.005615	0.000000	
0.005737	0.000000	
0.005859	0.000000	
0.005981	0.000000	
0.006104	0.000000	
0.006226	0.000000	
0.006348	0.000000	
0.006470	0.000000	
0.006592	0.000000	
0.006714	0.000000	
0.006836	0.000000	
0.006958	0.000000	
0.007080	0.000000	
0.007202	0.000000	
0.007324	0.000000	
0.007446	0.000000	
0.007568	0.000000	
0.007690	0.000000	
0.007813	0.000000	
0.007935	0.000000	
0.008057	0.000000	
0.008179	0.000000	
0.008301	0.000000	
0.008423	0.000000	
0.008545	0.000000	
0.008667	0.000000	
0.008789	0.000000	
0.008911	0.000000	
0.009033	0.000000	
0.009155	0.000000	
0.009277	0.000000	
0.009399	0.000000	
0.009521	0.000000	
0.009644	0.000000	
0.009766	0.000000	
0.009888	0.000000	
0.010010	0.000000	
0.010132	0.000000	
0.010254	0.000000	
0.010376	0.000000	
0.010498	0.000000	
0.010620	0.000000	
0.010742	0.000000	
0.010864	0.000000	
0.010986	0.000000	
0.011108	0.000000	
0.011230	0.000000	
0.011353	0.000000	
0.011475	0.000000	
0.011597	0.000000	
0.011719	0.000000	
0.011841	0.000000	
0.011963	0.000000	
0.012085	0.000000	
0.012207	0.000000	
0.012329	0.000000	
0.012451	0.000000	
0.012573	0.000000	
0.012695	0.000000	
0.012817	0.000000	
0.012939	0.000000	
0.013062	0.000000	
0.013184	0.000000	
0.013306	0.000000	
0.013428	0.000000	
0.013550	0.000000	
0.013672	0.000000	
0.013794	0.000000	
0.013916	0.000000	
0.014038	0.000000	
0.014160	0.000000	
0.014282	0.000000	
0.014404	0.000000	
0.014526	0.000000	
0.014648	0.000000	
0.014771	0.000000	
0.014893	0.000000	
0.015015	0.000000	
0.015137	0.000000	
0.015259	0.000000	
0.015381	0.000000	
0.015503	0.000000	
0.015625	0.000000	
0.015747	0.000000	
0.015869	0.000000	
0.015991	0.000000	
0.016113	0.000000	
0.016235	0.000000	
0.016357	0.000000	
0.016479	0.000000	
0.016602	0.000000	
0.016724	0.000000	
0.016846	0.000000	
0.016968	0.000000	
0.017090	0.000000	
0.017212	0.000000	
0.017334	0.000000	
0.017456	0.000000	
0.017578	0.000000	
0.017700	0.000000	
0.017822	0.000000	
0.017944	0.000000	
0.018066	0.000000	
0.018188	0.000000	
0.018311	0.000000	
0.018433	0.000000	
0.018555	0.000000	
0.018677	0.000000	
0.018799	0.000000	
0.018921	0.000000	
0.019043	0.000000	
0.019165	0.000000	
0.019287	0.000000	
0.019409	0.000000	
0.019531	0.000000	
0.019653	0.000000	
0.019775	0.000000	
0.019897	0.000000	
0.020020	0.000000	
0.020142	0.000000	
0.020264	0.000000	
0.020386	0.000000	
0.020508	0.000000	
0.020630	0.000000	
0.020752	0.000000	
0.020874	0.000000	
0.020996	0.000000	
0.021118	0.000000	
0.021240	0.000000	
0.021362	0.000000	
0.021484	0.000000	
0.021606	0.000000	
0.021729	0.000000	
0.021851	0.000000	
0.021973	0.000000	
0.022095	0.000000	
0.022217	0.000000	
0.022339	0.000000	
0.022461	0.000000	
0.022583	0.000000	
0.022705	0.000000	
0.022827	0.000000	
0.022949	0.000000	
0.023071	0.000000	
0.023193	0.000000	
0.023315	0.000000	
0.023438	0.000000	
0.023560	0.000000	
0.023682	0.000000	
0.023804	0.000000	
0.023926	0.000000	
0.024048	0.000000	
0.024170	0.000000	
0.024292	0.000000	
0.024414	0.000000	
0.024536	0.000000	
0.024658	0.000000	
0.024780	0.000000	
0.024902	0.000000	
0.025024	0.000000	
0.025146	0.000000	
0.025269	0.000000	
0.025391	0.000000	
0.025513	0.000000	
0.025635	0.000000	
0.025757	0.000000	
0.025879	0.000000	
0.026001	0.000000	
0.026123	0.000000	
0.026245	0.000000	
0.026367	0.000000	
0.026489	0.000000	
0.026611	0.000000	
0.026733	0.000000	
0.026855	0.000000	
0.026978	0.000000	
0.027100	0.000000	
0.027222	0.000000	
0.027344	0.000000	
0.027466	0.000000	
0.027588	0.000000	
0.027710	0.000000	
0.027832	0.000000	
0.027954	0.000000	
0.028076	0.000000	
0.028198	0.000000	
0.028320	0.000000	
0.028442	0.000000	
0.028564	0.000000	
0.028687	0.000000	
0.028809	0.000000	
0.028931	0.000000	
0.029053	0.000000	
0.029175	0.000000	
0.029297	0.000000	
0.029419	0.000000	
0.029541	0.000000	
0.029663	0.000000	
0.029785	0.000000	
0.029907	0.000000	
0.030029	0.000000	
0.030151	0.000000	
0.030273	0.000000	
0.030396	0.000000	
0.030518	0.000000	
0.030640	0.000000	
0.030762	0.000000	
0.030884	0.000000	
0.031006	0.000000	
0.031128	0.000000	
0.031250	0.000000	
0.031372	0.000000	
0.031494	0.000000	
0.031616	0.000000	
0.031738	0.000000	
0.031860	0.000000	
0.031982	0.000000	
0.032104	0.000000	
0.032227	0.000000	
0.032349	0.000000	
0.032471	0.000000	
0.032593	0.000000	
0.032715	0.000000	
0.032837	0.000000	
0.032959	0.000000	
0.033081	0.000000	
0.033203	0.000000	
0.033325	0.000000	
0.033447	0.000000	
0.033569	0.000000	
0.033691	0.000000	
0.033813	0.000000	
0.033936	0.000000	
0.034058	0.000000	
0.034180	0.000000	
0.034302	0.000000	
0.034424	0.000000	
0.034546	0.000000	
0.034668	0.000000	
0.034790	0.000000	
0.034912	0.000000	
0.035034	0.000000	
0.035156	0.000000	
0.035278	0.000000	
0.035400	0.000000	
0.035522	0.000000	
0.035645	0.000000	
0.035767	0.000000	
0.035889	0.000000	
0.036011	0.000000	
0.036133	0.000000	
0.036255	0.000000	
0.036377	0.000000	
0.036499	0.000000	
0.036621	0.000000	
0.036743	0.000000	
0.036865	0.000000	
0.036987	0.000000	
0.037109	0.000000	
0.037231	0.000000	
0.037354	0.000000	
0.037476	0.000000	
0.037598	0.000000	
0.037720	0.000000	
0.037842	0.000000	
0.037964	0.000000	
0.038086	0.000000	
0.038208	0.000000	
0.038330	0.000000	
0.038452	0.000000	
0.038574	0.000000	
0.038696	0.000000	
0.038818	0.000000	
0.038940	0.000000	
0.039063	0.000000	
0.039185	0.000000	
0.039307	0.000000	
0.039429	0.000000	
0.039551	0.000000	
0.039673	0.000000	
0.039795	0.000000	
0.039917	0.000000	
0.040039	0.000000	
0.040161	0.000000	
0.040283	0.000000	
0.040405	0.000000	
0.040527	0.000000	
0.040649	0.000000	
0.040771	0.000000	
0.040894	0.000000	
0.041016	0.000000	
0.041138	0.000000	
0.041260	0.000000	
0.041382	0.000000	
0.041504	0.000000	
0.041626	0.000000	
0.041748	0.000000	
0.041870	0.000000	
0.041992	0.000000	
0.042114	0.000000	
0.042236	0.000000	
0.042358	0.000000	
0.042480	0.000000	
0.042603	0.000000	
0.042725	0.000000	
0.042847	0.000000	
0.042969	0.000000	
0.043091	0.000000	
0.043213	0.000000	
0.043335	0.000000	
0.043457	0.000000	
0.043579	0.000000	
0.043701	0.000000	
0.043823	0.000000	
0.043945	0.000000	
0.044067	0.000000	
0.044189	0.000000	
0.044312	0.000000	
0.044434	0.000000	
0.044556	0.000000	
0.044678	0.000000	
0.044800	0.000000	
0.044922	0.000000	
0.045044	0.000000	
0.045166	0.000000	
0.045288	0.000000	
0.045410	0.000000	
0.045532	0.000000	
0.045654	0.000000	
0.045776	0.000000	
0.045898	0.000000	
0.046021	0.000000	
0.046143	0.000000	
0.046265	0.000000	
0.046387	0.000000	
0.046509	0.000000	
0.046631	0.000000	
0.046753	0.000000	
0.046875	0.000000	
0.046997	0.000000	
0.047119	0.000000	
0.047241	0.000000	
0.047363	0.000000	
0.047485	0.000000	
0.047607	0.000000	
0.047729	0.000000	
0.047852	0.000000	
0.047974	0.000000	
0.048096	0.000000	
0.048218	0.000000	
0.048340	0.000000	
0.048462	0.000000	
0.048584	0.000000	
0.048706	0.000000	
0.048828	0.000000	
0.048950	0.000000	
0.049072	0.000000	
0.049194	0.000000	
0.049316	0.000000	
0.049438	0.000000	
0.049561	0.000000	
0.049683	0.000000	
0.049805	0.000000	
0.049927	0.000000	
0.050049	0.000000	
0.050171	0.000000	
0.050293	0.000000	
0.050415	0.000000	
0.050537	0.000000	
0.050659	0.000000	
0.050781	0.000000	
0.050903	0.000000	
0.051025	0.000000	
0.051147	0.000000	
0.051270	0.000000	
0.051392	0.000000	
0.051514	0.000000	
0.051636	0.000000	
0.051758	0.000000	
0.051880	0.000000	
0.052002	0.000000	
0.052124	0.000000	
0.052246	0.000000	
0.052368	0.000000	
0.052490	0.000000	
0.052612	0.000000	
0.052734	0.000000	
0.052856	0.000000	
0.052979	0.000000	
0.053101	0.000000	
0.053223	0.000000	
0.053345	0.000000	
0.053467	0.000000	
0.053589	0.000000	
0.053711	0.000000	
0.053833	0.000000	
0.053955	0.000000	
0.054077	0.000000	
0.054199	0.000000	
0.054321	0.000000	
0.054443	0.000000	
0.054565	0.000000	
0.054688	0.000000	
0.054810	0.000000	
0.054932	0.000000	
0.055054	0.000000	
0.055176	0.000000	
0.055298	0.000000	
0.055420	0.000000	
0.055542	0.000000	
0.055664	0.000000	
0.055786	0.000000	
0.055908	0.000000	
0.056030	0.000000	
0.056152	0.000000	
0.056274	0.000000	
0.056396	0.000000	
0.056519	0.000000	
0.056641	0.000000	
0.056763	0.000000	
0.056885	0.000000	
0.057007	0.000000	
0.057129	0.000000	
0.057251	0.000000	
0.057373	0.000000	
0.057495	0.000000	
0.057617	0.000000	
0.057739	0.000000	
0.057861	0.000000	
0.057983	0.000000	
0.058105	0.000000	
0.058228	0.000000	
0.058350	0.000000	
0.058472	0.000000	
0.058594	0.000000	
0.058716	0.000000	
0.058838	0.000000	
0.058960	0.000000	
0.059082	0.000000	
0.059204	0.000000	
0.059326	0.000000	
0.059448	0.000000	
0.059570	0.000000	
0.059692	0.000000	
0.059814	0.000000	
0.059937	0.000000	
0.060059	0.000000	
0.060181	0.000000	
0.060303	0.000000	
0.060425	0.000000	
0.060547	0.000000	
0.060669	0.000000	
0.060791	0.000000	
0.060913	0.000000	
0.061035	0.000000	
0.061157	0.000000	
0.061279	0.000000	
0.061401	0.000000	
0.061523	0.000000	
0.061646	0.000000	
0.061768	0.000000	
0.061890	0.000000	
0.062012	0.000000	
0.062134	0.000000	
0.062256	0.000000	
0.062378	0.000000	
0.062500	0.000000	
0.062622	0.000000	
0.062744	0.000000	
0.062866	0.000000	
0.062988	0.000000	
0.063110	0.000000	
0.063232	0.000000	
0.063354	0.000000	
0.063477	0.000000	
0.063599	0.000000	
0.063721	0.000000	
0.063843	0.000100	
0.063965	0.000100	
0.064087	0.000050	
0.064209	0.000000	
0.064331	0.000000	
0.064453	0.000000	
0.064575	0.000050	
0.064697	0.000050	
0.064819	0.000100	
0.064941	0.000050	
0.065063	0.000100	
0.065186	0.000150	
0.065308	0.000100	
0.065430	0.000150	
0.065552	0.000100	
0.065674	0.000150	
0.065796	0.000100	
0.065918	0.000350	
0.066040	0.000450	
0.066162	0.000350	
0.066284	0.000250	
0.066406	0.000500	
0.066528	0.000650	
0.066650	0.000450	
0.066772	0.000750	
0.066895	0.000900	
0.067017	0.001150	
0.067139	0.001450	
0.067261	0.001100	
0.067383	0.000950	
0.067505	0.000900	
0.067627	0.001550	
0.067749	0.001750	
0.067871	0.001550	
0.067993	0.002000	
0.068115	0.002650	
0.068237	0.002450	
0.068359	0.002650	
0.068481	0.002950	
0.068604	0.003150	
0.068726	0.002850	
0.068848	0.002850	
0.068970	0.003850	
0.069092	0.003500	
0.069214	0.004800	
0.069336	0.004700	
0.069458	0.005650	
0.069580	0.005200	
0.069702	0.005400	
0.069824	0.006200	
0.069946	0.006300	
0.070068	0.008000	
0.070190	0.007000	
0.070313	0.007900	
0.070435	0.008350	
0.070557	0.008800	
0.070679	0.009400	
0.070801	0.009500	
0.070923	0.010250	
0.071045	0.011100	
0.071167	0.011950	
0.071289	0.010800	
0.071411	0.012150	
0.071533	0.013100	
0.071655	0.013100	
0.071777	0.014650	
0.071899	0.014200	
0.072021	0.014300	
0.072144	0.014550	
0.072266	0.015800	
0.072388	0.016950	
0.072510	0.017100	
0.072632	0.016550	
0.072754	0.018100	
0.072876	0.018650	
0.072998	0.017500	
0.073120	0.016800	
0.073242	0.018150	
0.073364	0.017600	
0.073486	0.020050	
0.073608	0.019100	
0.073730	0.018250	
0.073853	0.017100	
0.073975	0.019800	
0.074097	0.018000	
0.074219	0.018500	
0.074341	0.016850	
0.074463	0.016250	
0.074585	0.017600	
0.074707	0.016000	
0.074829	0.015750	
0.074951	0.016350	
0.075073	0.018350	
0.075195	0.017150	
0.075317	0.015250	
0.075439	0.015350	
0.075562	0.015800	
0.075684	0.013450	
0.075806	0.015650	
0.075928	0.012950	
0.076050	0.011950	
0.076172	0.012500	
0.076294	0.012100	
0.076416	0.011800	
0.076538	0.009650	
0.076660	0.011100	
0.076782	0.009200	
0.076904	0.008200	
0.077026	0.009100	
0.077148	0.006900	
0.077271	0.005450	
0.077393	0.006700	
0.077515	0.005450	
0.077637	0.006200	
0.077759	0.006450	
0.077881	0.004450	
0.078003	0.004600	
0.078125	0.004600	
0.078247	0.004600	
0.078369	0.004250	
0.078491	0.003400	
0.078613	0.003400	
0.078735	0.003100	
0.078857	0.002650	
0.078979	0.002500	
0.079102	0.002250	
0.079224	0.002150	
0.079346	0.001650	
0.079468	0.001500	
0.079590	0.001900	
0.079712	0.001050	
0.079834	0.000850	
0.079956	0.001100	
0.080078	0.001050	
0.080200	0.000750	
0.080322	0.000800	
0.080444	0.001000	
0.080566	0.000450	
0.080688	0.000400	
0.080811	0.000650	
0.080933	0.000350	
0.081055	0.000200	
0.081177	0.000400	
0.081299	0.000350	
0.081421	0.000300	
0.081543	0.000250	
0.081665	0.000250	
0.081787	0.000100	
0.081909	0.000050	
0.082031	0.000100	
0.082153	0.000050	
0.082275	0.000000	
0.082397	0.000000	
0.082520	0.000050	
0.082642	0.000200	
0.082764	0.000050	
0.082886	0.000000	
0.083008	0.000000	
0.083130	0.000050	
0.083252	0.000000	
0.083374	0.000000	
0.083496	0.000000	
0.083618	0.000000	
0.083740	0.000000	
0.083862	0.000000	
0.083984	0.000000	
0.084106	0.000000	
0.084229	0.000000	
0.084351	0.000000	
0.084473	0.000000	
0.084595	0.000000	
0.084717	0.000000	
0.084839	0.000000	
0.084961	0.000000	
0.085083	0.000000	
0.085205	0.000000	
0.085327	0.000000	
0.085449	0.000000	
0.085571	0.000000	
0.085693	0.000000	
0.085815	0.000000	
0.085938	0.000000	
0.086060	0.000000	
0.086182	0.000000	
0.086304	0.000000	
0.086426	0.000000	
0.086548	0.000000	
0.086670	0.000000	
0.086792	0.000000	
0.086914	0.000000	
0.087036	0.000000	
0.087158	0.000000	
0.087280	0.000000	
0.087402	0.000000	
0.087524	0.000000	
0.087646	0.000000	
0.087769	0.000000	
0.087891	0.000000	
0.088013	0.000000	
0.088135	0.000000	
0.088257	0.000000	
0.088379	0.000000	
0.088501	0.000000	
0.088623	0.000000	
0.088745	0.000000	
0.088867	0.000000	
0.088989	0.000000	
0.089111	0.000000	
0.089233	0.000000	
0.089355	0.000000	
0.089478	0.000000	
0.089600	0.000000	
0.089722	0.000000	
0.089844	0.000000	
0.089966	0.000000	
0.090088	0.000000	
0.090210	0.000000	
0.090332	0.000000	
0.090454	0.000000	
0.090576	0.000000	
0.090698	0.000000	
0.090820	0.000000	
0.090942	0.000000	
0.091064	0.000000	
0.091187	0.000000	
0.091309	0.000000	
0.091431	0.000000	
0.091553	0.000000	
0.091675	0.000000	
0.091797	0.000000	
0.091919	0.000000	
0.092041	0.000000	
0.092163	0.000000	
0.092285	0.000000	
0.092407	0.000000	
0.092529	0.000000	
0.092651	0.000000	
0.092773	0.000000	
0.092896	0.000000	
0.093018	0.000000	
0.093140	0.000000	
0.093262	0.000000	
0.093384	0.000000	
0.093506	0.000000	
0.093628	0.000000	
0.093750	0.000000	
0.093872	0.000000	
0.093994	0.000000	
0.094116	0.000000	
0.094238	0.000000	
0.094360	0.000000	
0.094482	0.000000	
0.094604	0.000000	
0.094727	0.000000	
0.094849	0.000000	
0.094971	0.000000	
0.095093	0.000000	
0.095215	0.000000	
0.095337	0.000000	
0.095459	0.000000	
0.095581	0.000000	
0.095703	0.000000	
0.095825	0.000000	
0.095947	0.000000	
0.096069	0.000000	
0.096191	0.000000	
0.096313	0.000000	
0.096436	0.000000	
0.096558	0.000000	
0.096680	0.000000	
0.096802	0.000000	
0.096924	0.000000	
0.097046	0.000000	
0.097168	0.000000	
0.097290	0.000000	
0.097412	0.000000	
0.097534	0.000000	
0.097656	0.000000	
0.097778	0.000000	
0.097900	0.000000	
0.098022	0.000000	
0.098145	0.000000	
0.098267	0.000000	
0.098389	0.000000	
0.098511	0.000000	
0.098633	0.000000	
0.098755	0.000000	
0.098877	0.000000	
0.098999	0.000000	
0.099121	0.000000	
0.099243	0.000000	
0.099365	0.000000	
0.099487	0.000000	
0.099609	0.000000	
0.099731	0.000000	
0.099854	0.000000	
0.099976	0.000000	
0.100098	0.000000	
0.100220	0.000000	
0.100342	0.000000	
0.100464	0.000000	
0.100586	0.000000	
0.100708	0.000000	
0.100830	0.000000	
0.100952	0.000000	
0.101074	0.000000	
0.101196	0.000000	
0.101318	0.000000	
0.101440	0.000000	
0.101563	0.000000	
0.101685	0.000000	
0.101807	0.000000	
0.101929	0.000000	
0.102051	0.000000	
0.102173	0.000000	
0.102295	0.000000	
0.102417	0.000000	
0.102539	0.000000	
0.102661	0.000000	
0.102783	0.000000	
0.102905	0.000000	
0.103027	0.000000	
0.103149	0.000000	
0.103271	0.000000	
0.103394	0.000000	
0.103516	0.000000	
0.103638	0.000000	
0.103760	0.000000	
0.103882	0.000000	
0.104004	0.000000	
0.104126	0.000000	
0.104248	0.000000	
0.104370	0.000000	
0.104492	0.000000	
0.104614	0.000000	
0.104736	0.000000	
0.104858	0.000000	
0.104980	0.000000	
0.105103	0.000000	
0.105225	0.000000	
0.105347	0.000000	
0.105469	0.000000	
0.105591	0.000000	
0.105713	0.000000	
0.105835	0.000000	
0.105957	0.000000	
0.106079	0.000000	
0.106201	0.000000	
0.106323	0.000000	
0.106445	0.000000	
0.106567	0.000000	
0.106689	0.000000	
0.106812	0.000000	
0.106934	0.000000	
0.107056	0.000000	
0.107178	0.000000	
0.107300	0.000000	
0.107422	0.000000	
0.107544	0.000000	
0.107666	0.000000	
0.107788	0.000000	
0.107910	0.000000	
0.108032	0.000000	
0.108154	0.000000	
0.108276	0.000000	
0.108398	0.000000	
0.108521	0.000000	
0.108643	0.000000	
0.108765	0.000000	
0.108887	0.000000	
0.109009	0.000000	
0.109131	0.000000	
0.109253	0.000000	
0.109375	0.000000	
0.109497	0.000000	
0.109619	0.000000	
0.109741	0.000000	
0.109863	0.000000	
0.109985	0.000000	
0.110107	0.000000	
0.110229	0.000000	
0.110352	0.000000	
0.110474	0.000000	
0.110596	0.000000	
0.110718	0.000000	
0.110840	0.000000	
0.110962	0.000000	
0.111084	0.000000	
0.111206	0.000000	
0.111328	0.000000	
0.111450	0.000000	
0.111572	0.000000	
0.111694	0.000000	
0.111816	0.000000	
0.111938	0.000000	
0.112061	0.000000	
0.112183	0.000000	
0.112305	0.000000	
0.112427	0.000000	
0.112549	0.000000	
0.112671	0.000000	
0.112793	0.000000	
0.112915	0.000000	
0.113037	0.000000	
0.113159	0.000000	
0.113281	0.000000	
0.113403	0.000000	
0.113525	0.000000	
0.113647	0.000000	
0.113770	0.000000	
0.113892	0.000000	
0.114014	0.000000	
0.114136	0.000000	
0.114258	0.000000	
0.114380	0.000000	
0.114502	0.000000	
0.114624	0.000000	
0.114746	0.000000	
0.114868	0.000000	
0.114990	0.000000	
0.115112	0.000000	
0.115234	0.000000	
0.115356	0.000000	
0.115479	0.000000	
0.115601	0.000000	
0.115723	0.000000	
0.115845	0.000000	
0.115967	0.000000	
0.116089	0.000000	
0.116211	0.000000	
0.116333	0.000000	
0.116455	0.000000	
0.116577	0.000000	
0.116699	0.000000	
0.116821	0.000000	
0.116943	0.000000	
0.117065	0.000000	
0.117188	0.000000	
0.117310	0.000000	
0.117432	0.000000	
0.117554	0.000000	
0.117676	0.000000	
0.117798	0.000000	
0.117920	0.000000	
0.118042	0.000000	
0.118164	0.000000	
0.118286	0.000000	
0.118408	0.000000	
0.118530	0.000000	
0.118652	0.000000	
0.118774	0.000000	
0.118896	0.000000	
0.119019	0.000000	
0.119141	0.000000	
0.119263	0.000000	
0.119385	0.000000	
0.119507	0.000000	
0.119629	0.000000	
0.119751	0.000000	
0.119873	0.000000	
0.119995	0.000000	
0.120117	0.000000	
0.120239	0.000000	
0.120361	0.000000	
0.120483	0.000000	
0.120605	0.000000	
0.120728	0.000000	
0.120850	0.000000	
0.120972	0.000000	
0.121094	0.000000	
0.121216	0.000000	
0.121338	0.000000	
0.121460	0.000000	
0.121582	0.000000	
0.121704	0.000000	
0.121826	0.000000	
0.121948	0.000000	
0.122070	0.000000	
0.122192	0.000000	
0.122314	0.000000	
0.122437	0.000000	
0.122559	0.000000	
0.122681	0.000000	
0.122803	0.000000	
0.122925	0.000000	
0.123047	0.000000	
0.123169	0.000000	
0.123291	0.000000	
0.123413	0.000000	
0.123535	0.000000	
0.123657	0.000000	
0.123779	0.000000	
0.123901	0.000000	
0.124023	0.000000	
0.124146	0.000000	
0.124268	0.000000	
0.124390	0.000000	
0.124512	0.000000	
0.124634	0.000000	
0.124756	0.000000	
0.124878	0.000000	
0.125000	0.000000	
0.125122	0.000000	
0.125244	0.000000	
0.125366	0.000000	
0.125488	0.000000	
0.125610	0.000000	
0.125732	0.000000	
0.125854	0.000000	
0.125977	0.000000	
0.126099	0.000000	
0.126221	0.000000	
0.126343	0.000000	
0.126465	0.000000	
0.126587	0.000000	
0.126709	0.000000	
0.126831	0.000000	
0.126953	0.000000	
0.127075	0.000000	
0.127197	0.000000	
0.127319	0.000000	
0.127441	0.000000	
0.127563	0.000000	
0.127686	0.000000	
0.127808	0.000000	
0.127930	0.000000	
0.128052	0.000000	
0.128174	0.000000	
0.128296	0.000000	
0.128418	0.000000	
0.128540	0.000000	
0.128662	0.000000	
0.128784	0.000000	
0.128906	0.000000	
0.129028	0.000000	
0.129150	0.000000	
0.129272	0.000000	
0.129395	0.000000	
0.129517	0.000000	
0.129639	0.000000	
0.129761	0.000000	
0.129883	0.000000	
0.130005	0.000000	
0.130127	0.000000	
0.130249	0.000000	
0.130371	0.000000	
0.130493	0.000000	
0.130615	0.000000	
0.130737	0.000000	
0.130859	0.000000	
0.130981	0.000000	
0.131104	0.000000	
0.131226	0.000000	
0.131348	0.000000	
0.131470	0.000000	
0.131592	0.000000	
0.131714	0.000000	
0.131836	0.000000	
0.131958	0.000000	
0.132080	0.000000	
0.132202	0.000000	
0.132324	0.000000	
0.132446	0.000000	
0.132568	0.000000	
0.132690	0.000000	
0.132813	0.000000	
0.132935	0.000000	
0.133057	0.000000	
0.133179	0.000000	
0.133301	0.000000	
0.133423	0.000000	
0.133545	0.000000	
0.133667	0.000000	
0.133789	0.000000	
0.133911	0.000000	
0.134033	0.000000	
0.134155	0.000000	
0.134277	0.000000	
0.134399	0.000000	
0.134521	0.000000	
0.134644	0.000000	
0.134766	0.000000	
0.134888	0.000000	
0.135010	0.000000	
0.135132	0.000000	
0.135254	0.000000	
0.135376	0.000000	
0.135498	0.000000	
0.135620	0.000000	
0.135742	0.000000	
0.135864	0.000000	
0.135986	0.000000	
0.136108	0.000000	
0.136230	0.000000	
0.136353	0.000000	
0.136475	0.000000	
0.136597	0.000000	
0.136719	0.000000	
0.136841	0.000000	
0.136963	0.000000	
0.137085	0.000000	
0.137207	0.000000	
0.137329	0.000000	
0.137451	0.000000	
0.137573	0.000000	
0.137695	0.000000	
0.137817	0.000000	
0.137939	0.000000	
0.138062	0.000000	
0.138184	0.000000	
0.138306	0.000000	
0.138428	0.000000	
0.138550	0.000000	
0.138672	0.000000	
0.138794	0.000000	
0.138916	0.000000	
0.139038	0.000000	
0.139160	0.000000	
0.139282	0.000000	
0.139404	0.000000	
0.139526	0.000000	
0.139648	0.000000	
0.139771	0.000000	
0.139893	0.000000	
0.140015	0.000000	
0.140137	0.000000	
0.140259	0.000000	
0.140381	0.000000	
0.140503	0.000000	
0.140625	0.000000	
0.140747	0.000000	
0.140869	0.000000	
0.140991	0.000000	
0.141113	0.000000	
0.141235	0.000000	
0.141357	0.000000	
0.141479	0.000000	
0.141602	0.000000	
0.141724	0.000000	
0.141846	0.000000	
0.141968	0.000000	
0.142090	0.000000	
0.142212	0.000000	
0.142334	0.000000	
0.142456	0.000000	
0.142578	0.000000	
0.142700	0.000000	
0.142822	0.000000	
0.142944	0.000000	
0.143066	0.000000	
0.143188	0.000000	
0.143311	0.000000	
0.143433	0.000000	
0.143555	0.000000	
0.143677	0.000000	
0.143799	0.000000	
0.143921	0.000000	
0.144043	0.000000	
0.144165	0.000000	
0.144287	0.000000	
0.144409	0.000000	
0.144531	0.000000	
0.144653	0.000000	
0.144775	0.000000	
0.144897	0.000000	
0.145020	0.000000	
0.145142	0.000000	
0.145264	0.000000	
0.145386	0.000000	
0.145508	0.000000	
0.145630	0.000000	
0.145752	0.000000	
0.145874	0.000000	
0.145996	0.000000	
0.146118	0.000000	
0.146240	0.000000	
0.146362	0.000000	
0.146484	0.000000	
0.146606	0.000000	
0.146729	0.000000	
0.146851	0.000000	
0.146973	0.000000	
0.147095	0.000000	
0.147217	0.000000	
0.147339	0.000000	
0.147461	0.000000	
0.147583	0.000000	
0.147705	0.000000	
0.147827	0.000000	
0.147949	0.000000	
0.148071	0.000000	
0.148193	0.000000	
0.148315	0.000000	
0.148438	0.000000	
0.148560	0.000000	
0.148682	0.000000	
0.148804	0.000000	
0.148926	0.000000	
0.149048	0.000000	
0.149170	0.000000	
0.149292	0.000000	
0.149414	0.000000	
0.149536	0.000000	
0.149658	0.000000	
0.149780	0.000000	
0.149902	0.000000	
0.150024	0.000000	
0.150146	0.000000	
0.150269	0.000000	
0.150391	0.000000	
0.150513	0.000000	
0.150635	0.000000	
0.150757	0.000000	
0.150879	0.000000	
0.151001	0.000000	
0.151123	0.000000	
0.151245	0.000000	
0.151367	0.000000	
0.151489	0.000000	
0.151611	0.000000	
0.151733	0.000000	
0.151855	0.000000	
0.151978	0.000000	
0.152100	0.000000	
0.152222	0.000000	
0.152344	0.000000	
0.152466	0.000000	
0.152588	0.000000	
0.152710	0.000000	
0.152832	0.000000	
0.152954	0.000000	
0.153076	0.000000	
0.153198	0.000000	
0.153320	0.000000	
0.153442	0.000000	
0.153564	0.000000	
0.153687	0.000000	
0.153809	0.000000	
0.153931	0.000000	
0.154053	0.000000	
0.154175	0.000000	
0.154297	0.000000	
0.154419	0.000000	
0.154541	0.000000	
0.154663	0.000000	
0.154785	0.000000	
0.154907	0.000000	
0.155029	0.000000	
0.155151	0.000000	
0.155273	0.000000	
0.155396	0.000000	
0.155518	0.000000	
0.155640	0.000000	
0.155762	0.000000	
0.155884	0.000000	
0.156006	0.000000	
0.156128	0.000000	
0.156250	0.000000	
0.156372	0.000000	
0.156494	0.000000	
0.156616	0.000000	
0.156738	0.000000	
0.156860	0.000000	
0.156982	0.000000	
0.157104	0.000000	
0.157227	0.000000	
0.157349	0.000000	
0.157471	0.000000	
0.157593	0.000000	
0.157715	0.000000	
0.157837	0.000000	
0.157959	0.000000	
0.158081	0.000000	
0.158203	0.000000	
0.158325	0.000000	
0.158447	0.000000	
0.158569	0.000000	
0.158691	0.000000	
0.158813	0.000000	
0.158936	0.000000	
0.159058	0.000000	
0.159180	0.000000	
0.159302	0.000000	
0.159424	0.000000	
0.159546	0.000000	
0.159668	0.000000	
0.159790	0.000000	
0.159912	0.000000	
0.160034	0.000000	
0.160156	0.000000	
0.160278	0.000000	
0.160400	0.000000	
0.160522	0.000000	
0.160645	0.000000	
0.160767	0.000000	
0.160889	0.000000	
0.161011	0.000000	
0.161133	0.000000	
0.161255	0.000000	
0.161377	0.000000	
0.161499	0.000000	
0.161621	0.000000	
0.161743	0.000000	
0.161865	0.000000	
0.161987	0.000000	
0.162109	0.000000	
0.162231	0.000000	
0.162354	0.000000	
0.162476	0.000000	
0.162598	0.000000	
0.162720	0.000000	
0.162842	0.000000	
0.162964	0.000000	
0.163086	0.000000	
0.163208	0.000000	
0.163330	0.000000	
0.163452	0.000000	
0.163574	0.000000	
0.163696	0.000000	
0.163818	0.000000	
0.163940	0.000000	
0.164063	0.000000	
0.164185	0.000000	
0.164307	0.000000	
0.164429	0.000000	
0.164551	0.000000	
0.164673	0.000000	
0.164795	0.000000	
0.164917	0.000000	
0.165039	0.000000	
0.165161	0.000000	
0.165283	0.000000	
0.165405	0.000000	
0.165527	0.000000	
0.165649	0.000000	
0.165771	0.000000	
0.165894	0.000000	
0.166016	0.000000	
0.166138	0.000000	
0.166260	0.000000	
0.166382	0.000000	
0.166504	0.000000	
0.166626	0.000000	
0.166748	0.000000	
0.166870	0.000000	
0.166992	0.000000	
0.167114	0.000000	
0.167236	0.000000	
0.167358	0.000000	
0.167480	0.000000	
0.167603	0.000000	
0.167725	0.000000	
0.167847	0.000000	
0.167969	0.000000	
0.168091	0.000000	
0.168213	0.000000	
0.168335	0.000000	
0.168457	0.000000	
0.168579	0.000000	
0.168701	0.000000	
0.168823	0.000000	
0.168945	0.000000	
0.169067	0.000000	
0.169189	0.000000	
0.169312	0.000000	
0.169434	0.000000	
0.169556	0.000000	
0.169678	0.000000	
0.169800	0.000000	
0.169922	0.000000	
0.170044	0.000000	
0.170166	0.000000	
0.170288	0.000000	
0.170410	0.000000	
0.170532	0.000000	
0.170654	0.000000	
0.170776	0.000000	
0.170898	0.000000	
0.171021	0.000000	
0.171143	0.000000	
0.171265	0.000000	
0.171387	0.000000	
0.171509	0.000000	
0.171631	0.000000	
0.171753	0.000000	
0.171875	0.000000	
0.171997	0.000000	
0.172119	0.000000	
0.172241	0.000000	
0.172363	0.000000	
0.172485	0.000000	
0.172607	0.000000	
0.172729	0.000000	
0.172852	0.000000	
0.172974	0.000000	
0.173096	0.000000	
0.173218	0.000000	
0.173340	0.000000	
0.173462	0.000000	
0.173584	0.000000	
0.173706	0.000000	
0.173828	0.000000	
0.173950	0.000000	
0.174072	0.000000	
0.174194	0.000000	
0.174316	0.000000	
0.174438	0.000000	
0.174561	0.000000	
0.174683	0.000000	
0.174805	0.000000	
0.174927	0.000000	
0.175049	0.000000	
0.175171	0.000000	
0.175293	0.000000	
0.175415	0.000000	
0.175537	0.000000	
0.175659	0.000000	
0.175781	0.000000	
0.175903	0.000000	
0.176025	0.000000	
0.176147	0.000000	
0.176270	0.000000	
0.176392	0.000000	
0.176514	0.000000	
0.176636	0.000000	
0.176758	0.000000	
0.176880	0.000000	
0.177002	0.000000	
0.177124	0.000000	
0.177246	0.000000	
0.177368	0.000000	
0.177490	0.000000	
0.177612	0.000000	
0.177734	0.000000	
0.177856	0.000000	
0.177979	0.000000	
0.178101	0.000000	
0.178223	0.000000	
0.178345	0.000000	
0.178467	0.000000	
0.178589	0.000000	
0.178711	0.000000	
0.178833	0.000000	
0.178955	0.000000	
0.179077	0.000000	
0.179199	0.000000	
0.179321	0.000000	
0.179443	0.000000	
0.179565	0.000000	
0.179688	0.000000	
0.179810	0.000000	
0.179932	0.000000	
0.180054	0.000000	
0.180176	0.000000	
0.180298	0.000000	
0.180420	0.000000	
0.180542	0.000000	
0.180664	0.000000	
0.180786	0.000000	
0.180908	0.000000	
0.181030	0.000000	
0.181152	0.000000	
0.181274	0.000000	
0.181396	0.000000	
0.181519	0.000000	
0.181641	0.000000	
0.181763	0.000000	
0.181885	0.000000	
0.182007	0.000000	
0.182129	0.000000	
0.182251	0.000000	
0.182373	0.000000	
0.182495	0.000000	
0.182617	0.000000	
0.182739	0.000000	
0.182861	0.000000	
0.182983	0.000000	
0.183105	0.000000	
0.183228	0.000000	
0.183350	0.000000	
0.183472	0.000000	
0.183594	0.000000	
0.183716	0.000000	
0.183838	0.000000	
0.183960	0.000000	
0.184082	0.000000	
0.184204	0.000000	
0.184326	0.000000	
0.184448	0.000000	
0.184570	0.000000	
0.184692	0.000000	
0.184814	0.000000	
0.184937	0.000000	
0.185059	0.000000	
0.185181	0.000000	
0.185303	0.000000	
0.185425	0.000000	
0.185547	0.000000	
0.185669	0.000000	
0.185791	0.000000	
0.185913	0.000000	
0.186035	0.000000	
0.186157	0.000000	
0.186279	0.000000	
0.186401	0.000000	
0.186523	0.000000	
0.186646	0.000000	
0.186768	0.000000	
0.186890	0.000000	
0.187012	0.000000	
0.187134	0.000000	
0.187256	0.000000	
0.187378	0.000000	
0.187500	0.000000	
0.187622	0.000000	
0.187744	0.000000	
0.187866	0.000000	
0.187988	0.000000	
0.188110	0.000000	
0.188232	0.000000	
0.188354	0.000000	
0.188477	0.000000	
0.188599	0.000000	
0.188721	0.000000	
0.188843	0.000000	
0.188965	0.000000	
0.189087	0.000000	
0.189209	0.000000	
0.189331	0.000000	
0.189453	0.000000	
0.189575	0.000000	
0.189697	0.000000	
0.189819	0.000000	
0.189941	0.000000	
0.190063	0.000000	
0.190186	0.000000	
0.190308	0.000000	
0.190430	0.000000	
0.190552	0.000000	
0.190674	0.000000	
0.190796	0.000000	
0.190918	0.000000	
0.191040	0.000000	
0.191162	0.000000	
0.191284	0.000000	
0.191406	0.000000	
0.191528	0.000000	
0.191650	0.000000	
0.191772	0.000000	
0.191895	0.000000	
0.192017	0.000000	
0.192139	0.000000	
0.192261	0.000000	
0.192383	0.000000	
0.192505	0.000000	
0.192627	0.000000	
0.192749	0.000000	
0.192871	0.000000	
0.192993	0.000000	
0.193115	0.000000	
0.193237	0.000000	
0.193359	0.000000	
0.193481	0.000000	
0.193604	0.000000	
0.193726	0.000000	
0.193848	0.000000	
0.193970	0.000000	
0.194092	0.000000	
0.194214	0.000000	
0.194336	0.000000	
0.194458	0.000000	
0.194580	0.000000	
0.194702	0.000000	
0.194824	0.000000	
0.194946	0.000000	
0.195068	0.000000	
0.195190	0.000000	
0.195313	0.000000	
0.195435	0.000000	
0.195557	0.000000	
0.195679	0.000000	
0.195801	0.000000	
0.195923	0.000000	
0.196045	0.000000	
0.196167	0.000000	
0.196289	0.000000	
0.196411	0.000000	
0.196533	0.000000	
0.196655	0.000000	
0.196777	0.000000	
0.196899	0.000000	
0.197021	0.000000	
0.197144	0.000000	
0.197266	0.000000	
0.197388	0.000000	
0.197510	0.000000	
0.197632	0.000000	
0.197754	0.000000	
0.197876	0.000000	
0.197998	0.000000	
0.198120	0.000000	
0.198242	0.000000	
0.198364	0.000000	
0.198486	0.000000	
0.198608	0.000000	
0.198730	0.000000	
0.198853	0.000000	
0.198975	0.000000	
0.199097	0.000000	
0.199219	0.000000	
0.199341	0.000000	
0.199463	0.000000	
0.199585	0.000000	
0.199707	0.000000	
0.199829	0.000000	
0.199951	0.000000	
0.200073	0.000000	
0.200195	0.000000	
0.200317	0.000000	
0.200439	0.000000	
0.200562	0.000000	
0.200684	0.000000	
0.200806	0.000000	
0.200928	0.000000	
0.201050	0.000000	
0.201172	0.000000	
0.201294	0.000000	
0.201416	0.000000	
0.201538	0.000000	
0.201660	0.000000	
0.201782	0.000000	
0.201904	0.000000	
0.202026	0.000000	
0.202148	0.000000	
0.202271	0.000000	
0.202393	0.000000	
0.202515	0.000000	
0.202637	0.000000	
0.202759	0.000000	
0.202881	0.000000	
0.203003	0.000000	
0.203125	0.000000	
0.203247	0.000000	
0.203369	0.000000	
0.203491	0.000000	
0.203613	0.000000	
0.203735	0.000000	
0.203857	0.000000	
0.203979	0.000000	
0.204102	0.000000	
0.204224	0.000000	
0.204346	0.000000	
0.204468	0.000000	
0.204590	0.000000	
0.204712	0.000000	
0.204834	0.000000	
0.204956	0.000000	
0.205078	0.000000	
0.205200	0.000000	
0.205322	0.000000	
0.205444	0.000000	
0.205566	0.000000	
0.205688	0.000000	
0.205811	0.000000	
0.205933	0.000000	
0.206055	0.000000	
0.206177	0.000000	
0.206299	0.000000	
0.206421	0.000000	
0.206543	0.000000	
0.206665	0.000000	
0.206787	0.000000	
0.206909	0.000000	
0.207031	0.000000	
0.207153	0.000000	
0.207275	0.000000	
0.207397	0.000000	
0.207520	0.000000	
0.207642	0.000000	
0.207764	0.000000	
0.207886	0.000000	
0.208008	0.000000	
0.208130	0.000000	
0.208252	0.000000	
0.208374	0.000000	
0.208496	0.000000	
0.208618	0.000000	
0.208740	0.000000	
0.208862	0.000000	
0.208984	0.000000	
0.209106	0.000000	
0.209229	0.000000	
0.209351	0.000000	
0.209473	0.000000	
0.209595	0.000000	
0.209717	0.000000	
0.209839	0.000000	
0.209961	0.000000	
0.210083	0.000000	
0.210205	0.000000	
0.210327	0.000000	
0.210449	0.000000	
0.210571	0.000000	
0.210693	0.000000	
0.210815	0.000000	
0.210938	0.000000	
0.211060	0.000000	
0.211182	0.000000	
0.211304	0.000000	
0.211426	0.000000	
0.211548	0.000000	
0.211670	0.000000	
0.211792	0.000000	
0.211914	0.000000	
0.212036	0.000000	
0.212158	0.000000	
0.212280	0.000000	
0.212402	0.000000	
0.212524	0.000000	
0.212646	0.000000	
0.212769	0.000000	
0.212891	0.000000	
0.213013	0.000000	
0.213135	0.000000	
0.213257	0.000000	
0.213379	0.000000	
0.213501	0.000000	
0.213623	0.000000	
0.213745	0.000000	
0.213867	0.000000	
0.213989	0.000000	
0.214111	0.000000	
0.214233	0.000000	
0.214355	0.000000	
0.214478	0.000000	
0.214600	0.000000	
0.214722	0.000000	
0.214844	0.000000	
0.214966	0.000000	
0.215088	0.000000	
0.215210	0.000000	
0.215332	0.000000	
0.215454	0.000000	
0.215576	0.000000	
0.215698	0.000000	
0.215820	0.000000	
0.215942	0.000000	
0.216064	0.000000	
0.216187	0.000000	
0.216309	0.000000	
0.216431	0.000000	
0.216553	0.000000	
0.216675	0.000000	
0.216797	0.000000	
0.216919	0.000000	
0.217041	0.000000	
0.217163	0.000000	
0.217285	0.000000	
0.217407	0.000000	
0.217529	0.000000	
0.217651	0.000000	
0.217773	0.000000	
0.217896	0.000000	
0.218018	0.000000	
0.218140	0.000000	
0.218262	0.000000	
0.218384	0.000000	
0.218506	0.000000	
0.218628	0.000000	
0.218750	0.000000	
0.218872	0.000000	
0.218994	0.000000	
0.219116	0.000000	
0.219238	0.000000	
0.219360	0.000000	
0.219482	0.000000	
0.219604	0.000000	
0.219727	0.000000	
0.219849	0.000000	
0.219971	0.000000	
0.220093	0.000000	
0.220215	0.000000	
0.220337	0.000000	
0.220459	0.000000	
0.220581	0.000000	
0.220703	0.000000	
0.220825	0.000000	
0.220947	0.000000	
0.221069	0.000000	
0.221191	0.000000	
0.221313	0.000000	
0.221436	0.000000	
0.221558	0.000000	
0.221680	0.000000	
0.221802	0.000000	
0.221924	0.000000	
0.222046	0.000000	
0.222168	0.000000	
0.222290	0.000000	
0.222412	0.000000	
0.222534	0.000000	
0.222656	0.000000	
0.222778	0.000000	
0.222900	0.000000	
0.223022	0.000000	
0.223145	0.000000	
0.223267	0.000000	
0.223389	0.000000	
0.223511	0.000000	
0.223633	0.000000	
0.223755	0.000000	
0.223877	0.000000	
0.223999	0.000000	
0.224121	0.000000	
0.224243	0.000000	
0.224365	0.000000	
0.224487	0.000000	
0.224609	0.000000	
0.224731	0.000000	
0.224854	0.000000	
0.224976	0.000000	
0.225098	0.000000	
0.225220	0.000000	
0.225342	0.000000	
0.225464	0.000000	
0.225586	0.000000	
0.225708	0.000000	
0.225830	0.000000	
0.225952	0.000000	
0.226074	0.000000	
0.226196	0.000000	
0.226318	0.000000	
0.226440	0.000000	
0.226563	0.000000	
0.226685	0.000000	
0.226807	0.000000	
0.226929	0.000000	
0.227051	0.000000	
0.227173	0.000000	
0.227295	0.000000	
0.227417	0.000000	
0.227539	0.000000	
0.227661	0.000000	
0.227783	0.000000	
0.227905	0.000000	
0.228027	0.000000	
0.228149	0.000000	
0.228271	0.000000	
0.228394	0.000000	
0.228516	0.000000	
0.228638	0.000000	
0.228760	0.000000	
0.228882	0.000000	
0.229004	0.000000	
0.229126	0.000000	
0.229248	0.000000	
0.229370	0.000000	
0.229492	0.000000	
0.229614	0.000000	
0.229736	0.000000	
0.229858	0.000000	
0.229980	0.000000	
0.230103	0.000000	
0.230225	0.000000	
0.230347	0.000000	
0.230469	0.000000	
0.230591	0.000000	
0.230713	0.000000	
0.230835	0.000000	
0.230957	0.000000	
0.231079	0.000000	
0.231201	0.000000	
0.231323	0.000000	
0.231445	0.000000	
0.231567	0.000000	
0.231689	0.000000	
0.231812	0.000000	
0.231934	0.000000	
0.232056	0.000000	
0.232178	0.000000	
0.232300	0.000000	
0.232422	0.000000	
0.232544	0.000000	
0.232666	0.000000	
0.232788	0.000000	
0.232910	0.000000	
0.233032	0.000000	
0.233154	0.000000	
0.233276	0.000000	
0.233398	0.000000	
0.233521	0.000000	
0.233643	0.000000	
0.233765	0.000000	
0.233887	0.000000	
0.234009	0.000000	
0.234131	0.000000	
0.234253	0.000000	
0.234375	0.000000	
0.234497	0.000000	
0.234619	0.000000	
0.234741	0.000000	
0.234863	0.000000	
0.234985	0.000000	
0.235107	0.000000	
0.235229	0.000000	
0.235352	0.000000	
0.235474	0.000000	
0.235596	0.000000	
0.235718	0.000000	
0.235840	0.000000	
0.235962	0.000000	
0.236084	0.000000	
0.236206	0.000000	
0.236328	0.000000	
0.236450	0.000000	
0.236572	0.000000	
0.236694	0.000000	
0.236816	0.000000	
0.236938	0.000000	
0.237061	0.000000	
0.237183	0.000000	
0.237305	0.000000	
0.237427	0.000000	
0.237549	0.000000	
0.237671	0.000000	
0.237793	0.000000	
0.237915	0.000000	
0.238037	0.000000	
0.238159	0.000000	
0.238281	0.000000	
0.238403	0.000000	
0.238525	0.000000	
0.238647	0.000000	
0.238770	0.000000	
0.238892	0.000000	
0.239014	0.000000	
0.239136	0.000000	
0.239258	0.000000	
0.239380	0.000000	
0.239502	0.000000	
0.239624	0.000000	
0.239746	0.000000	
0.239868	0.000000	
0.239990	0.000000	
0.240112	0.000000	
0.240234	0.000000	
0.240356	0.000000	
0.240479	0.000000	
0.240601	0.000000	
0.240723	0.000000	
0.240845	0.000000	
0.240967	0.000000	
0.241089	0.000000	
0.241211	0.000000	
0.241333	0.000000	
0.241455	0.000000	
0.241577	0.000000	
0.241699	0.000000	
0.241821	0.000000	
0.241943	0.000000	
0.242065	0.000000	
0.242188	0.000000	
0.242310	0.000000	
0.242432	0.000000	
0.242554	0.000000	
0.242676	0.000000	
0.242798	0.000000	
0.242920	0.000000	
0.243042	0.000000	
0.243164	0.000000	
0.243286	0.000000	
0.243408	0.000000	
0.243530	0.000000	
0.243652	0.000000	
0.243774	0.000000	
0.243896	0.000000	
0.244019	0.000000	
0.244141	0.000000	
0.244263	0.000000	
0.244385	0.000000	
0.244507	0.000000	
0.244629	0.000000	
0.244751	0.000000	
0.244873	0.000000	
0.244995	0.000000	
0.245117	0.000000	
0.245239	0.000000	
0.245361	0.000000	
0.245483	0.000000	
0.245605	0.000000	
0.245728	0.000000	
0.245850	0.000000	
0.245972	0.000000	
0.246094	0.000000	
0.246216	0.000000	
0.246338	0.000000	
0.246460	0.000000	
0.246582	0.000000	
0.246704	0.000000	
0.246826	0.000000	
0.246948	0.000000	
0.247070	0.000000	
0.247192	0.000000	
0.247314	0.000000	
0.247437	0.000000	
0.247559	0.000000	
0.247681	0.000000	
0.247803	0.000000	
0.247925	0.000000	
0.248047	0.000000	
0.248169	0.000000	
0.248291	0.000000	
0.248413	0.000000	
0.248535	0.000000	
0.248657	0.000000	
0.248779	0.000000	
0.248901	0.000000	
0.249023	0.000000	
0.249146	0.000000	
0.249268	0.000000	
0.249390	0.000000	
0.249512	0.000000	
0.249634	0.000000	
0.249756	0.000000	
0.249878	0.000000	
0.250000	0.000000	
0.250122	0.000000	
0.250244	0.000000	
0.250366	0.000000	
0.250488	0.000000	
0.250610	0.000000	
0.250732	0.000000	
0.250854	0.000000	
0.250977	0.000000	
0.251099	0.000000	
0.251221	0.000000	
0.251343	0.000000	
0.251465	0.000000	
0.251587	0.000000	
0.251709	0.000000	
0.251831	0.000000	
0.251953	0.000000	
0.252075	0.000000	
0.252197	0.000000	
0.252319	0.000000	
0.252441	0.000000	
0.252563	0.000000	
0.252686	0.000000	
0.252808	0.000000	
0.252930	0.000000	
0.253052	0.000000	
0.253174	0.000000	
0.253296	0.000000	
0.253418	0.000000	
0.253540	0.000000	
0.253662	0.000000	
0.253784	0.000000	
0.253906	0.000000	
0.254028	0.000000	
0.254150	0.000000	
0.254272	0.000000	
0.254395	0.000000	
0.254517	0.000000	
0.254639	0.000000	
0.254761	0.000000	
0.254883	0.000000	
0.255005	0.000000	
0.255127	0.000000	
0.255249	0.000000	
0.255371	0.000000	
0.255493	0.000000	
0.255615	0.000000	
0.255737	0.000000	
0.255859	0.000000	
0.255981	0.000000	
0.256104	0.000000	
0.256226	0.000000	
0.256348	0.000000	
0.256470	0.000000	
0.256592	0.000000	
0.256714	0.000000	
0.256836	0.000000	
0.256958	0.000000	
0.257080	0.000000	
0.257202	0.000000	
0.257324	0.000000	
0.257446	0.000000	
0.257568	0.000000	
0.257690	0.000000	
0.257813	0.000000	
0.257935	0.000000	
0.258057	0.000000	
0.258179	0.000000	
0.258301	0.000000	
0.258423	0.000000	
0.258545	0.000000	
0.258667	0.000000	
0.258789	0.000000	
0.258911	0.000000	
0.259033	0.000000	
0.259155	0.000000	
0.259277	0.000000	
0.259399	0.000000	
0.259521	0.000000	
0.259644	0.000000	
0.259766	0.000000	
0.259888	0.000000	
0.260010	0.000000	
0.260132	0.000000	
0.260254	0.000000	
0.260376	0.000000	
0.260498	0.000000	
0.260620	0.000000	
0.260742	0.000000	
0.260864	0.000000	
0.260986	0.000000	
0.261108	0.000000	
0.261230	0.000000	
0.261353	0.000000	
0.261475	0.000000	
0.261597	0.000000	
0.261719	0.000000	
0.261841	0.000000	
0.261963	0.000000	
0.262085	0.000000	
0.262207	0.000000	
0.262329	0.000000	
0.262451	0.000000	
0.262573	0.000000	
0.262695	0.000000	
0.262817	0.000000	
0.262939	0.000000	
0.263062	0.000000	
0.263184	0.000000	
0.263306	0.000000	
0.263428	0.000000	
0.263550	0.000000	
0.263672	0.000000	
0.263794	0.000000	
0.263916	0.000000	
0.264038	0.000000	
0.264160	0.000000	
0.264282	0.000000	
0.264404	0.000000	
0.264526	0.000000	
0.264648	0.000000	
0.264771	0.000000	
0.264893	0.000000	
0.265015	0.000000	
0.265137	0.000000	
0.265259	0.000000	
0.265381	0.000000	
0.265503	0.000000	
0.265625	0.000000	
0.265747	0.000000	
0.265869	0.000000	
0.265991	0.000000	
0.266113	0.000000	
0.266235	0.000000	
0.266357	0.000000	
0.266479	0.000000	
0.266602	0.000000	
0.266724	0.000000	
0.266846	0.000000	
0.266968	0.000000	
0.267090	0.000000	
0.267212	0.000000	
0.267334	0.000000	
0.267456	0.000000	
0.267578	0.000000	
0.267700	0.000000	
0.267822	0.000000	
0.267944	0.000000	
0.268066	0.000000	
0.268188	0.000000	
0.268311	0.000000	
0.268433	0.000000	
0.268555	0.000000	
0.268677	0.000000	
0.268799	0.000000	
0.268921	0.000000	
0.269043	0.000000	
0.269165	0.000000	
0.269287	0.000000	
0.269409	0.000000	
0.269531	0.000000	
0.269653	0.000000	
0.269775	0.000000	
0.269897	0.000000	
0.270020	0.000000	
0.270142	0.000000	
0.270264	0.000000	
0.270386	0.000000	
0.270508	0.000000	
0.270630	0.000000	
0.270752	0.000000	
0.270874	0.000000	
0.270996	0.000000	
0.271118	0.000000	
0.271240	0.000000	
0.271362	0.000000	
0.271484	0.000000	
0.271606	0.000000	
0.271729	0.000000	
0.271851	0.000000	
0.271973	0.000000	
0.272095	0.000000	
0.272217	0.000000	
0.272339	0.000000	
0.272461	0.000000	
0.272583	0.000000	
0.272705	0.000000	
0.272827	0.000000	
0.272949	0.000000	
0.273071	0.000000	
0.273193	0.000000	
0.273315	0.000000	
0.273438	0.000000	
0.273560	0.000000	
0.273682	0.000000	
0.273804	0.000000	
0.273926	0.000000	
0.274048	0.000000	
0.274170	0.000000	
0.274292	0.000000	
0.274414	0.000000	
0.274536	0.000000	
0.274658	0.000000	
0.274780	0.000000	
0.274902	0.000000	
0.275024	0.000000	
0.275146	0.000000	
0.275269	0.000000	
0.275391	0.000000	
0.275513	0.000000	
0.275635	0.000000	
0.275757	0.000000	
0.275879	0.000000	
0.276001	0.000000	
0.276123	0.000000	
0.276245	0.000000	
0.276367	0.000000	
0.276489	0.000000	
0.276611	0.000000	
0.276733	0.000000	
0.276855	0.000000	
0.276978	0.000000	
0.277100	0.000000	
0.277222	0.000000	
0.277344	0.000000	
0.277466	0.000000	
0.277588	0.000000	
0.277710	0.000000	
0.277832	0.000000	
0.277954	0.000000	
0.278076	0.000000	
0.278198	0.000000	
0.278320	0.000000	
0.278442	0.000000	
0.278564	0.000000	
0.278687	0.000000	
0.278809	0.000000	
0.278931	0.000000	
0.279053	0.000000	
0.279175	0.000000	
0.279297	0.000000	
0.279419	0.000000	
0.279541	0.000000	
0.279663	0.000000	
0.279785	0.000000	
0.279907	0.000000	
0.280029	0.000000	
0.280151	0.000000	
0.280273	0.000000	
0.280396	0.000000	
0.280518	0.000000	
0.280640	0.000000	
0.280762	0.000000	
0.280884	0.000000	
0.281006	0.000000	
0.281128	0.000000	
0.281250	0.000000	
0.281372	0.000000	
0.281494	0.000000	
0.281616	0.000000	
0.281738	0.000000	
0.281860	0.000000	
0.281982	0.000000	
0.282104	0.000000	
0.282227	0.000000	
0.282349	0.000000	
0.282471	0.000000	
0.282593	0.000000	
0.282715	0.000000	
0.282837	0.000000	
0.282959	0.000000	
0.283081	0.000000	
0.283203	0.000000	
0.283325	0.000000	
0.283447	0.000000	
0.283569	0.000000	
0.283691	0.000000	
0.283813	0.000000	
0.283936	0.000000	
0.284058	0.000000	
0.284180	0.000000	
0.284302	0.000000	
0.284424	0.000000	
0.284546	0.000000	
0.284668	0.000000	
0.284790	0.000000	
0.284912	0.000000	
0.285034	0.000000	
0.285156	0.000000	
0.285278	0.000000	
0.285400	0.000000	
0.285522	0.000000	
0.285645	0.000000	
0.285767	0.000000	
0.285889	0.000000	
0.286011	0.000000	
0.286133	0.000000	
0.286255	0.000000	
0.286377	0.000000	
0.286499	0.000000	
0.286621	0.000000	
0.286743	0.000000	
0.286865	0.000000	
0.286987	0.000000	
0.287109	0.000000	
0.287231	0.000000	
0.287354	0.000000	
0.287476	0.000000	
0.287598	0.000000	
0.287720	0.000000	
0.287842	0.000000	
0.287964	0.000000	
0.288086	0.000000	
0.288208	0.000000	
0.288330	0.000000	
0.288452	0.000000	
0.288574	0.000000	
0.288696	0.000000	
0.288818	0.000000	
0.288940	0.000000	
0.289063	0.000000	
0.289185	0.000000	
0.289307	0.000000	
0.289429	0.000000	
0.289551	0.000000	
0.289673	0.000000	
0.289795	0.000000	
0.289917	0.000000	
0.290039	0.000000	
0.290161	0.000000	
0.290283	0.000000	
0.290405	0.000000	
0.290527	0.000000	
0.290649	0.000000	
0.290771	0.000000	
0.290894	0.000000	
0.291016	0.000000	
0.291138	0.000000	
0.291260	0.000000	
0.291382	0.000000	
0.291504	0.000000	
0.291626	0.000000	
0.291748	0.000000	
0.291870	0.000000	
0.291992	0.000000	
0.292114	0.000000	
0.292236	0.000000	
0.292358	0.000000	
0.292480	0.000000	
0.292603	0.000000	
0.292725	0.000000	
0.292847	0.000000	
0.292969	0.000000	
0.293091	0.000000	
0.293213	0.000000	
0.293335	0.000000	
0.293457	0.000000	
0.293579	0.000000	
0.293701	0.000000	
0.293823	0.000000	
0.293945	0.000000	
0.294067	0.000000	
0.294189	0.000000	
0.294312	0.000000	
0.294434	0.000000	
0.294556	0.000000	
0.294678	0.000000	
0.294800	0.000000	
0.294922	0.000000	
0.295044	0.000000	
0.295166	0.000000	
0.295288	0.000000	
0.295410	0.000000	
0.295532	0.000000	
0.295654	0.000000	
0.295776	0.000000	
0.295898	0.000000	
0.296021	0.000000	
0.296143	0.000000	
0.296265	0.000000	
0.296387	0.000000	
0.296509	0.000000	
0.296631	0.000000	
0.296753	0.000000	
0.296875	0.000000	
0.296997	0.000000	
0.297119	0.000000	
0.297241	0.000000	
0.297363	0.000000	
0.297485	0.000000	
0.297607	0.000000	
0.297729	0.000000	
0.297852	0.000000	
0.297974	0.000000	
0.298096	0.000000	
0.298218	0.000000	
0.298340	0.000000	
0.298462	0.000000	
0.298584	0.000000	
0.298706	0.000000	
0.298828	0.000000	
0.298950	0.000000	
0.299072	0.000000	
0.299194	0.000000	
0.299316	0.000000	
0.299438	0.000000	
0.299561	0.000000	
0.299683	0.000000	
0.299805	0.000000	
0.299927	0.000000	
0.300049	0.000000	
0.300171	0.000000	
0.300293	0.000000	
0.300415	0.000000	
0.300537	0.000000	
0.300659	0.000000	
0.300781	0.000000	
0.300903	0.000000	
0.301025	0.000000	
0.301147	0.000000	
0.301270	0.000000	
0.301392	0.000000	
0.301514	0.000000	
0.301636	0.000000	
0.301758	0.000000	
0.301880	0.000000	
0.302002	0.000000	
0.302124	0.000000	
0.302246	0.000000	
0.302368	0.000000	
0.302490	0.000000	
0.302612	0.000000	
0.302734	0.000000	
0.302856	0.000000	
0.302979	0.000000	
0.303101	0.000000	
0.303223	0.000000	
0.303345	0.000000	
0.303467	0.000000	
0.303589	0.000000	
0.303711	0.000000	
0.303833	0.000000	
0.303955	0.000000	
0.304077	0.000000	
0.304199	0.000000	
0.304321	0.000000	
0.304443	0.000000	
0.304565	0.000000	
0.304688	0.000000	
0.304810	0.000000	
0.304932	0.000000	
0.305054	0.000000	
0.305176	0.000000	
0.305298	0.000000	
0.305420	0.000000	
0.305542	0.000000	
0.305664	0.000000	
0.305786	0.000000	
0.305908	0.000000	
0.306030	0.000000	
0.306152	0.000000	
0.306274	0.000000	
0.306396	0.000000	
0.306519	0.000000	
0.306641	0.000000	
0.306763	0.000000	
0.306885	0.000000	
0.307007	0.000000	
0.307129	0.000000	
0.307251	0.000000	
0.307373	0.000000	
0.307495	0.000000	
0.307617	0.000000	
0.307739	0.000000	
0.307861	0.000000	
0.307983	0.000000	
0.308105	0.000000	
0.308228	0.000000	
0.308350	0.000000	
0.308472	0.000000	
0.308594	0.000000	
0.308716	0.000000	
0.308838	0.000000	
0.308960	0.000000	
0.309082	0.000000	
0.309204	0.000000	
0.309326	0.000000	
0.309448	0.000000	
0.309570	0.000000	
0.309692	0.000000	
0.309814	0.000000	
0.309937	0.000000	
0.310059	0.000000	
0.310181	0.000000	
0.310303	0.000000	
0.310425	0.000000	
0.310547	0.000000	
0.310669	0.000000	
0.310791	0.000000	
0.310913	0.000000	
0.311035	0.000000	
0.311157	0.000000	
0.311279	0.000000	
0.311401	0.000000	
0.311523	0.000000	
0.311646	0.000000	
0.311768	0.000000	
0.311890	0.000000	
0.312012	0.000000	
0.312134	0.000000	
0.312256	0.000000	
0.312378	0.000000	
0.312500	0.000000	
0.312622	0.000000	
0.312744	0.000000	
0.312866	0.000000	
0.312988	0.000000	
0.313110	0.000000	
0.313232	0.000000	
0.313354	0.000000	
0.313477	0.000000	
0.313599	0.000000	
0.313721	0.000000	
0.313843	0.000000	
0.313965	0.000000	
0.314087	0.000000	
0.314209	0.000000	
0.314331	0.000000	
0.314453	0.000000	
0.314575	0.000000	
0.314697	0.000000	
0.314819	0.000000	
0.314941	0.000000	
0.315063	0.000000	
0.315186	0.000000	
0.315308	0.000000	
0.315430	0.000000	
0.315552	0.000000	
0.315674	0.000000	
0.315796	0.000000	
0.315918	0.000000	
0.316040	0.000000	
0.316162	0.000000	
0.316284	0.000000	
0.316406	0.000000	
0.316528	0.000000	
0.316650	0.000000	
0.316772	0.000000	
0.316895	0.000000	
0.317017	0.000000	
0.317139	0.000000	
0.317261	0.000000	
0.317383	0.000000	
0.317505	0.000000	
0.317627	0.000000	
0.317749	0.000000	
0.317871	0.000000	
0.317993	0.000000	
0.318115	0.000000	
0.318237	0.000000	
0.318359	0.000000	
0.318481	0.000000	
0.318604	0.000000	
0.318726	0.000000	
0.318848	0.000000	
0.318970	0.000000	
0.319092	0.000000	
0.319214	0.000000	
0.319336	0.000000	
0.319458	0.000000	
0.319580	0.000000	
0.319702	0.000000	
0.319824	0.000000	
0.319946	0.000000	
0.320068	0.000000	
0.320190	0.000000	
0.320313	0.000000	
0.320435	0.000000	
0.320557	0.000000	
0.320679	0.000000	
0.320801	0.000000	
0.320923	0.000000	
0.321045	0.000000	
0.321167	0.000000	
0.321289	0.000000	
0.321411	0.000000	
0.321533	0.000000	
0.321655	0.000000	
0.321777	0.000000	
0.321899	0.000000	
0.322021	0.000000	
0.322144	0.000000	
0.322266	0.000000	
0.322388	0.000000	
0.322510	0.000000	
0.322632	0.000000	
0.322754	0.000000	
0.322876	0.000000	
0.322998	0.000000	
0.323120	0.000000	
0.323242	0.000000	
0.323364	0.000000	
0.323486	0.000000	
0.323608	0.000000	
0.323730	0.000000	
0.323853	0.000000	
0.323975	0.000000	
0.324097	0.000000	
0.324219	0.000000	
0.324341	0.000000	
0.324463	0.000000	
0.324585	0.000000	
0.324707	0.000000	
0.324829	0.000000	
0.324951	0.000000	
0.325073	0.000000	
0.325195	0.000000	
0.325317	0.000000	
0.325439	0.000000	
0.325562	0.000000	
0.325684	0.000000	
0.325806	0.000000	
0.325928	0.000000	
0.326050	0.000000	
0.326172	0.000000	
0.326294	0.000000	
0.326416	0.000000	
0.326538	0.000000	
0.326660	0.000000	
0.326782	0.000000	
0.326904	0.000000	
0.327026	0.000000	
0.327148	0.000000	
0.327271	0.000000	
0.327393	0.000000	
0.327515	0.000000	
0.327637	0.000000	
0.327759	0.000000	
0.327881	0.000000	
0.328003	0.000000	
0.328125	0.000000	
0.328247	0.000000	
0.328369	0.000000	
0.328491	0.000000	
0.328613	0.000000	
0.328735	0.000000	
0.328857	0.000000	
0.328979	0.000000	
0.329102	0.000000	
0.329224	0.000000	
0.329346	0.000000	
0.329468	0.000000	
0.329590	0.000000	
0.329712	0.000000	
0.329834	0.000000	
0.329956	0.000000	
0.330078	0.000000	
0.330200	0.000000	
0.330322	0.000000	
0.330444	0.000000	
0.330566	0.000000	
0.330688	0.000000	
0.330811	0.000000	
0.330933	0.000000	
0.331055	0.000000	
0.331177	0.000000	
0.331299	0.000000	
0.331421	0.000000	
0.331543	0.000000	
0.331665	0.000000	
0.331787	0.000000	
0.331909	0.000000	
0.332031	0.000000	
0.332153	0.000000	
0.332275	0.000000	
0.332397	0.000000	
0.332520	0.000000	
0.332642	0.000000	
0.332764	0.000000	
0.332886	0.000000	
0.333008	0.000000	
0.333130	0.000000	
0.333252	0.000000	
0.333374	0.000000	
0.333496	0.000000	
0.333618	0.000000	
0.333740	0.000000	
0.333862	0.000000	
0.333984	0.000000	
0.334106	0.000000	
0.334229	0.000000	
0.334351	0.000000	
0.334473	0.000000	
0.334595	0.000000	
0.334717	0.000000	
0.334839	0.000000	
0.334961	0.000000	
0.335083	0.000000	
0.335205	0.000000	
0.335327	0.000000	
0.335449	0.000000	
0.335571	0.000000	
0.335693	0.000000	
0.335815	0.000000	
0.335938	0.000000	
0.336060	0.000000	
0.336182	0.000000	
0.336304	0.000000	
0.336426	0.000000	
0.336548	0.000000	
0.336670	0.000000	
0.336792	0.000000	
0.336914	0.000000	
0.337036	0.000000	
0.337158	0.000000	
0.337280	0.000000	
0.337402	0.000000	
0.337524	0.000000	
0.337646	0.000000	
0.337769	0.000000	
0.337891	0.000000	
0.338013	0.000000	
0.338135	0.000000	
0.338257	0.000000	
0.338379	0.000000	
0.338501	0.000000	
0.338623	0.000000	
0.338745	0.000000	
0.338867	0.000000	
0.338989	0.000000	
0.339111	0.000000	
0.339233	0.000000	
0.339355	0.000000	
0.339478	0.000000	
0.339600	0.000000	
0.339722	0.000000	
0.339844	0.000000	
0.339966	0.000000	
0.340088	0.000000	
0.340210	0.000000	
0.340332	0.000000	
0.340454	0.000000	
0.340576	0.000000	
0.340698	0.000000	
0.340820	0.000000	
0.340942	0.000000	
0.341064	0.000000	
0.341187	0.000000	
0.341309	0.000000	
0.341431	0.000000	
0.341553	0.000000	
0.341675	0.000000	
0.341797	0.000000	
0.341919	0.000000	
0.342041	0.000000	
0.342163	0.000000	
0.342285	0.000000	
0.342407	0.000000	
0.342529	0.000000	
0.342651	0.000000	
0.342773	0.000000	
0.342896	0.000000	
0.343018	0.000000	
0.343140	0.000000	
0.343262	0.000000	
0.343384	0.000000	
0.343506	0.000000	
0.343628	0.000000	
0.343750	0.000000	
0.343872	0.000000	
0.343994	0.000000	
0.344116	0.000000	
0.344238	0.000000	
0.344360	0.000000	
0.344482	0.000000	
0.344604	0.000000	
0.344727	0.000000	
0.344849	0.000000	
0.344971	0.000000	
0.345093	0.000000	
0.345215	0.000000	
0.345337	0.000000	
0.345459	0.000000	
0.345581	0.000000	
0.345703	0.000000	
0.345825	0.000000	
0.345947	0.000000	
0.346069	0.000000	
0.346191	0.000000	
0.346313	0.000000	
0.346436	0.000000	
0.346558	0.000000	
0.346680	0.000000	
0.346802	0.000000	
0.346924	0.000000	
0.347046	0.000000	
0.347168	0.000000	
0.347290	0.000000	
0.347412	0.000000	
0.347534	0.000000	
0.347656	0.000000	
0.347778	0.000000	
0.347900	0.000000	
0.348022	0.000000	
0.348145	0.000000	
0.348267	0.000000	
0.348389	0.000000	
0.348511	0.000000	
0.348633	0.000000	
0.348755	0.000000	
0.348877	0.000000	
0.348999	0.000000	
0.349121	0.000000	
0.349243	0.000000	
0.349365	0.000000	
0.349487	0.000000	
0.349609	0.000000	
0.349731	0.000000	
0.349854	0.000000	
0.349976	0.000000	
0.350098	0.000000	
0.350220	0.000000	
0.350342	0.000000	
0.350464	0.000000	
0.350586	0.000000	
0.350708	0.000000	
0.350830	0.000000	
0.350952	0.000000	
0.351074	0.000000	
0.351196	0.000000	
0.351318	0.000000	
0.351440	0.000000	
0.351563	0.000000	
0.351685	0.000000	
0.351807	0.000000	
0.351929	0.000000	
0.352051	0.000000	
0.352173	0.000000	
0.352295	0.000000	
0.352417	0.000000	
0.352539	0.000000	
0.352661	0.000000	
0.352783	0.000000	
0.352905	0.000000	
0.353027	0.000000	
0.353149	0.000000	
0.353271	0.000000	
0.353394	0.000000	
0.353516	0.000000	
0.353638	0.000000	
0.353760	0.000000	
0.353882	0.000000	
0.354004	0.000000	
0.354126	0.000000	
0.354248	0.000000	
0.354370	0.000000	
0.354492	0.000000	
0.354614	0.000000	
0.354736	0.000000	
0.354858	0.000000	
0.354980	0.000000	
0.355103	0.000000	
0.355225	0.000000	
0.355347	0.000000	
0.355469	0.000000	
0.355591	0.000000	
0.355713	0.000000	
0.355835	0.000000	
0.355957	0.000000	
0.356079	0.000000	
0.356201	0.000000	
0.356323	0.000000	
0.356445	0.000000	
0.356567	0.000000	
0.356689	0.000000	
0.356812	0.000000	
0.356934	0.000000	
0.357056	0.000000	
0.357178	0.000000	
0.357300	0.000000	
0.357422	0.000000	
0.357544	0.000000	
0.357666	0.000000	
0.357788	0.000000	
0.357910	0.000000	
0.358032	0.000000	
0.358154	0.000000	
0.358276	0.000000	
0.358398	0.000000	
0.358521	0.000000	
0.358643	0.000000	
0.358765	0.000000	
0.358887	0.000000	
0.359009	0.000000	
0.359131	0.000000	
0.359253	0.000000	
0.359375	0.000000	
0.359497	0.000000	
0.359619	0.000000	
0.359741	0.000000	
0.359863	0.000000	
0.359985	0.000000	
0.360107	0.000000	
0.360229	0.000000	
0.360352	0.000000	
0.360474	0.000000	
0.360596	0.000000	
0.360718	0.000000	
0.360840	0.000000	
0.360962	0.000000	
0.361084	0.000000	
0.361206	0.000000	
0.361328	0.000000	
0.361450	0.000000	
0.361572	0.000000	
0.361694	0.000000	
0.361816	0.000000	
0.361938	0.000000	
0.362061	0.000000	
0.362183	0.000000	
0.362305	0.000000	
0.362427	0.000000	
0.362549	0.000000	
0.362671	0.000000	
0.362793	0.000000	
0.362915	0.000000	
0.363037	0.000000	
0.363159	0.000000	
0.363281	0.000000	
0.363403	0.000000	
0.363525	0.000000	
0.363647	0.000000	
0.363770	0.000000	
0.363892	0.000000	
0.364014	0.000000	
0.364136	0.000000	
0.364258	0.000000	
0.364380	0.000000	
0.364502	0.000000	
0.364624	0.000000	
0.364746	0.000000	
0.364868	0.000000	
0.364990	0.000000	
0.365112	0.000000	
0.365234	0.000000	
0.365356	0.000000	
0.365479	0.000000	
0.365601	0.000000	
0.365723	0.000000	
0.365845	0.000000	
0.365967	0.000000	
0.366089	0.000000	
0.366211	0.000000	
0.366333	0.000000	
0.366455	0.000000	
0.366577	0.000000	
0.366699	0.000000	
0.366821	0.000000	
0.366943	0.000000	
0.367065	0.000000	
0.367188	0.000000	
0.367310	0.000000	
0.367432	0.000000	
0.367554	0.000000	
0.367676	0.000000	
0.367798	0.000000	
0.367920	0.000000	
0.368042	0.000000	
0.368164	0.000000	
0.368286	0.000000	
0.368408	0.000000	
0.368530	0.000000	
0.368652	0.000000	
0.368774	0.000000	
0.368896	0.000000	
0.369019	0.000000	
0.369141	0.000000	
0.369263	0.000000	
0.369385	0.000000	
0.369507	0.000000	
0.369629	0.000000	
0.369751	0.000000	
0.369873	0.000000	
0.369995	0.000000	
0.370117	0.000000	
0.370239	0.000000	
0.370361	0.000000	
0.370483	0.000000	
0.370605	0.000000	
0.370728	0.000000	
0.370850	0.000000	
0.370972	0.000000	
0.371094	0.000000	
0.371216	0.000000	
0.371338	0.000000	
0.371460	0.000000	
0.371582	0.000000	
0.371704	0.000000	
0.371826	0.000000	
0.371948	0.000000	
0.372070	0.000000	
0.372192	0.000000	
0.372314	0.000000	
0.372437	0.000000	
0.372559	0.000000	
0.372681	0.000000	
0.372803	0.000000	
0.372925	0.000000	
0.373047	0.000000	
0.373169	0.000000	
0.373291	0.000000	
0.373413	0.000000	
0.373535	0.000000	
0.373657	0.000000	
0.373779	0.000000	
0.373901	0.000000	
0.374023	0.000000	
0.374146	0.000000	
0.374268	0.000000	
0.374390	0.000000	
0.374512	0.000000	
0.374634	0.000000	
0.374756	0.000000	
0.374878	0.000000	
0.375000	0.000000	
0.375122	0.000000	
0.375244	0.000000	
0.375366	0.000000	
0.375488	0.000000	
0.375610	0.000000	
0.375732	0.000000	
0.375854	0.000000	
0.375977	0.000000	
0.376099	0.000000	
0.376221	0.000000	
0.376343	0.000000	
0.376465	0.000000	
0.376587	0.000000	
0.376709	0.000000	
0.376831	0.000000	
0.376953	0.000000	
0.377075	0.000000	
0.377197	0.000000	
0.377319	0.000000	
0.377441	0.000000	
0.377563	0.000000	
0.377686	0.000000	
0.377808	0.000000	
0.377930	0.000000	
0.378052	0.000000	
0.378174	0.000000	
0.378296	0.000000	
0.378418	0.000000	
0.378540	0.000000	
0.378662	0.000000	
0.378784	0.000000	
0.378906	0.000000	
0.379028	0.000000	
0.379150	0.000000	
0.379272	0.000000	
0.379395	0.000000	
0.379517	0.000000	
0.379639	0.000000	
0.379761	0.000000	
0.379883	0.000000	
0.380005	0.000000	
0.380127	0.000000	
0.380249	0.000000	
0.380371	0.000000	
0.380493	0.000000	
0.380615	0.000000	
0.380737	0.000000	
0.380859	0.000000	
0.380981	0.000000	
0.381104	0.000000	
0.381226	0.000000	
0.381348	0.000000	
0.381470	0.000000	
0.381592	0.000000	
0.381714	0.000000	
0.381836	0.000000	
0.381958	0.000000	
0.382080	0.000000	
0.382202	0.000000	
0.382324	0.000000	
0.382446	0.000000	
0.382568	0.000000	
0.382690	0.000000	
0.382813	0.000000	
0.382935	0.000000	
0.383057	0.000000	
0.383179	0.000000	
0.383301	0.000000	
0.383423	0.000000	
0.383545	0.000000	
0.383667	0.000000	
0.383789	0.000000	
0.383911	0.000000	
0.384033	0.000000	
0.384155	0.000000	
0.384277	0.000000	
0.384399	0.000000	
0.384521	0.000000	
0.384644	0.000000	
0.384766	0.000000	
0.384888	0.000000	
0.385010	0.000000	
0.385132	0.000000	
0.385254	0.000000	
0.385376	0.000000	
0.385498	0.000000	
0.385620	0.000000	
0.385742	0.000000	
0.385864	0.000000	
0.385986	0.000000	
0.386108	0.000000	
0.386230	0.000000	
0.386353	0.000000	
0.386475	0.000000	
0.386597	0.000000	
0.386719	0.000000	
0.386841	0.000000	
0.386963	0.000000	
0.387085	0.000000	
0.387207	0.000000	
0.387329	0.000000	
0.387451	0.000000	
0.387573	0.000000	
0.387695	0.000000	
0.387817	0.000000	
0.387939	0.000000	
0.388062	0.000000	
0.388184	0.000000	
0.388306	0.000000	
0.388428	0.000000	
0.388550	0.000000	
0.388672	0.000000	
0.388794	0.000000	
0.388916	0.000000	
0.389038	0.000000	
0.389160	0.000000	
0.389282	0.000000	
0.389404	0.000000	
0.389526	0.000000	
0.389648	0.000000	
0.389771	0.000000	
0.389893	0.000000	
0.390015	0.000000	
0.390137	0.000000	
0.390259	0.000000	
0.390381	0.000000	
0.390503	0.000000	
0.390625	0.000000	
0.390747	0.000000	
0.390869	0.000000	
0.390991	0.000000	
0.391113	0.000000	
0.391235	0.000000	
0.391357	0.000000	
0.391479	0.000000	
0.391602	0.000000	
0.391724	0.000000	
0.391846	0.000000	
0.391968	0.000000	
0.392090	0.000000	
0.392212	0.000000	
0.392334	0.000000	
0.392456	0.000000	
0.392578	0.000000	
0.392700	0.000000	
0.392822	0.000000	
0.392944	0.000000	
0.393066	0.000000	
0.393188	0.000000	
0.393311	0.000000	
0.393433	0.000000	
0.393555	0.000000	
0.393677	0.000000	
0.393799	0.000000	
0.393921	0.000000	
0.394043	0.000000	
0.394165	0.000000	
0.394287	0.000000	
0.394409	0.000000	
0.394531	0.000000	
0.394653	0.000000	
0.394775	0.000000	
0.394897	0.000000	
0.395020	0.000000	
0.395142	0.000000	
0.395264	0.000000	
0.395386	0.000000	
0.395508	0.000000	
0.395630	0.000000	
0.395752	0.000000	
0.395874	0.000000	
0.395996	0.000000	
0.396118	0.000000	
0.396240	0.000000	
0.396362	0.000000	
0.396484	0.000000	
0.396606	0.000000	
0.396729	0.000000	
0.396851	0.000000	
0.396973	0.000000	
0.397095	0.000000	
0.397217	0.000000	
0.397339	0.000000	
0.397461	0.000000	
0.397583	0.000000	
0.397705	0.000000	
0.397827	0.000000	
0.397949	0.000000	
0.398071	0.000000	
0.398193	0.000000	
0.398315	0.000000	
0.398438	0.000000	
0.398560	0.000000	
0.398682	0.000000	
0.398804	0.000000	
0.398926	0.000000	
0.399048	0.000000	
0.399170	0.000000	
0.399292	0.000000	
0.399414	0.000000	
0.399536	0.000000	
0.399658	0.000000	
0.399780	0.000000	
0.399902	0.000000	
0.400024	0.000000	
0.400146	0.000000	
0.400269	0.000000	
0.400391	0.000000	
0.400513	0.000000	
0.400635	0.000000	
0.400757	0.000000	
0.400879	0.000000	
0.401001	0.000000	
0.401123	0.000000	
0.401245	0.000000	
0.401367	0.000000	
0.401489	0.000000	
0.401611	0.000000	
0.401733	0.000000	
0.401855	0.000000	
0.401978	0.000000	
0.402100	0.000000	
0.402222	0.000000	
0.402344	0.000000	
0.402466	0.000000	
0.402588	0.000000	
0.402710	0.000000	
0.402832	0.000000	
0.402954	0.000000	
0.403076	0.000000	
0.403198	0.000000	
0.403320	0.000000	
0.403442	0.000000	
0.403564	0.000000	
0.403687	0.000000	
0.403809	0.000000	
0.403931	0.000000	
0.404053	0.000000	
0.404175	0.000000	
0.404297	0.000000	
0.404419	0.000000	
0.404541	0.000000	
0.404663	0.000000	
0.404785	0.000000	
0.404907	0.000000	
0.405029	0.000000	
0.405151	0.000000	
0.405273	0.000000	
0.405396	0.000000	
0.405518	0.000000	
0.405640	0.000000	
0.405762	0.000000	
0.405884	0.000000	
0.406006	0.000000	
0.406128	0.000000	
0.406250	0.000000	
0.406372	0.000000	
0.406494	0.000000	
0.406616	0.000000	
0.406738	0.000000	
0.406860	0.000000	
0.406982	0.000000	
0.407104	0.000000	
0.407227	0.000000	
0.407349	0.000000	
0.407471	0.000000	
0.407593	0.000000	
0.407715	0.000000	
0.407837	0.000000	
0.407959	0.000000	
0.408081	0.000000	
0.408203	0.000000	
0.408325	0.000000	
0.408447	0.000000	
0.408569	0.000000	
0.408691	0.000000	
0.408813	0.000000	
0.408936	0.000000	
0.409058	0.000000	
0.409180	0.000000	
0.409302	0.000000	
0.409424	0.000000	
0.409546	0.000000	
0.409668	0.000000	
0.409790	0.000000	
0.409912	0.000000	
0.410034	0.000000	
0.410156	0.000000	
0.410278	0.000000	
0.410400	0.000000	
0.410522	0.000000	
0.410645	0.000000	
0.410767	0.000000	
0.410889	0.000000	
0.411011	0.000000	
0.411133	0.000000	
0.411255	0.000000	
0.411377	0.000000	
0.411499	0.000000	
0.411621	0.000000	
0.411743	0.000000	
0.411865	0.000000	
0.411987	0.000000	
0.412109	0.000000	
0.412231	0.000000	
0.412354	0.000000	
0.412476	0.000000	
0.412598	0.000000	
0.412720	0.000000	
0.412842	0.000000	
0.412964	0.000000	
0.413086	0.000000	
0.413208	0.000000	
0.413330	0.000000	
0.413452	0.000000	
0.413574	0.000000	
0.413696	0.000000	
0.413818	0.000000	
0.413940	0.000000	
0.414063	0.000000	
0.414185	0.000000	
0.414307	0.000000	
0.414429	0.000000	
0.414551	0.000000	
0.414673	0.000000	
0.414795	0.000000	
0.414917	0.000000	
0.415039	0.000000	
0.415161	0.000000	
0.415283	0.000000	
0.415405	0.000000	
0.415527	0.000000	
0.415649	0.000000	
0.415771	0.000000	
0.415894	0.000000	
0.416016	0.000000	
0.416138	0.000000	
0.416260	0.000000	
0.416382	0.000000	
0.416504	0.000000	
0.416626	0.000000	
0.416748	0.000000	
0.416870	0.000000	
0.416992	0.000000	
0.417114	0.000000	
0.417236	0.000000	
0.417358	0.000000	
0.417480	0.000000	
0.417603	0.000000	
0.417725	0.000000	
0.417847	0.000000	
0.417969	0.000000	
0.418091	0.000000	
0.418213	0.000000	
0.418335	0.000000	
0.418457	0.000000	
0.418579	0.000000	
0.418701	0.000000	
0.418823	0.000000	
0.418945	0.000000	
0.419067	0.000000	
0.419189	0.000000	
0.419312	0.000000	
0.419434	0.000000	
0.419556	0.000000	
0.419678	0.000000	
0.419800	0.000000	
0.419922	0.000000	
0.420044	0.000000	
0.420166	0.000000	
0.420288	0.000000	
0.420410	0.000000	
0.420532	0.000000	
0.420654	0.000000	
0.420776	0.000000	
0.420898	0.000000	
0.421021	0.000000	
0.421143	0.000000	
0.421265	0.000000	
0.421387	0.000000	
0.421509	0.000000	
0.421631	0.000000	
0.421753	0.000000	
0.421875	0.000000	
0.421997	0.000000	
0.422119	0.000000	
0.422241	0.000000	
0.422363	0.000000	
0.422485	0.000000	
0.422607	0.000000	
0.422729	0.000000	
0.422852	0.000000	
0.422974	0.000000	
0.423096	0.000000	
0.423218	0.000000	
0.423340	0.000000	
0.423462	0.000000	
0.423584	0.000000	
0.423706	0.000000	
0.423828	0.000000	
0.423950	0.000000	
0.424072	0.000000	
0.424194	0.000000	
0.424316	0.000000	
0.424438	0.000000	
0.424561	0.000000	
0.424683	0.000000	
0.424805	0.000000	
0.424927	0.000000	
0.425049	0.000000	
0.425171	0.000000	
0.425293	0.000000	
0.425415	0.000000	
0.425537	0.000000	
0.425659	0.000000	
0.425781	0.000000	
0.425903	0.000000	
0.426025	0.000000	
0.426147	0.000000	
0.426270	0.000000	
0.426392	0.000000	
0.426514	0.000000	
0.426636	0.000000	
0.426758	0.000000	
0.426880	0.000000	
0.427002	0.000000	
0.427124	0.000000	
0.427246	0.000000	
0.427368	0.000000	
0.427490	0.000000	
0.427612	0.000000	
0.427734	0.000000	
0.427856	0.000000	
0.427979	0.000000	
0.428101	0.000000	
0.428223	0.000000	
0.428345	0.000000	
0.428467	0.000000	
0.428589	0.000000	
0.428711	0.000000	
0.428833	0.000000	
0.428955	0.000000	
0.429077	0.000000	
0.429199	0.000000	
0.429321	0.000000	
0.429443	0.000000	
0.429565	0.000000	
0.429688	0.000000	
0.429810	0.000000	
0.429932	0.000000	
0.430054	0.000000	
0.430176	0.000000	
0.430298	0.000000	
0.430420	0.000000	
0.430542	0.000000	
0.430664	0.000000	
0.430786	0.000000	
0.430908	0.000000	
0.431030	0.000000	
0.431152	0.000000	
0.431274	0.000000	
0.431396	0.000000	
0.431519	0.000000	
0.431641	0.000000	
0.431763	0.000000	
0.431885	0.000000	
0.432007	0.000000	
0.432129	0.000000	
0.432251	0.000000	
0.432373	0.000000	
0.432495	0.000000	
0.432617	0.000000	
0.432739	0.000000	
0.432861	0.000000	
0.432983	0.000000	
0.433105	0.000000	
0.433228	0.000000	
0.433350	0.000000	
0.433472	0.000000	
0.433594	0.000000	
0.433716	0.000000	
0.433838	0.000000	
0.433960	0.000000	
0.434082	0.000000	
0.434204	0.000000	
0.434326	0.000000	
0.434448	0.000000	
0.434570	0.000000	
0.434692	0.000000	
0.434814	0.000000	
0.434937	0.000000	
0.435059	0.000000	
0.435181	0.000000	
0.435303	0.000000	
0.435425	0.000000	
0.435547	0.000000	
0.435669	0.000000	
0.435791	0.000000	
0.435913	0.000000	
0.436035	0.000000	
0.436157	0.000000	
0.436279	0.000000	
0.436401	0.000000	
0.436523	0.000000	
0.436646	0.000000	
0.436768	0.000000	
0.436890	0.000000	
0.437012	0.000000	
0.437134	0.000000	
0.437256	0.000000	
0.437378	0.000000	
0.437500	0.000000	
0.437622	0.000000	
0.437744	0.000000	
0.437866	0.000000	
0.437988	0.000000	
0.438110	0.000000	
0.438232	0.000000	
0.438354	0.000000	
0.438477	0.000000	
0.438599	0.000000	
0.438721	0.000000	
0.438843	0.000000	
0.438965	0.000000	
0.439087	0.000000	
0.439209	0.000000	
0.439331	0.000000	
0.439453	0.000000	
0.439575	0.000000	
0.439697	0.000000	
0.439819	0.000000	
0.439941	0.000000	
0.440063	0.000000	
0.440186	0.000000	
0.440308	0.000000	
0.440430	0.000000	
0.440552	0.000000	
0.440674	0.000000	
0.440796	0.000000	
0.440918	0.000000	
0.441040	0.000000	
0.441162	0.000000	
0.441284	0.000000	
0.441406	0.000000	
0.441528	0.000000	
0.441650	0.000000	
0.441772	0.000000	
0.441895	0.000000	
0.442017	0.000000	
0.442139	0.000000	
0.442261	0.000000	
0.442383	0.000000	
0.442505	0.000000	
0.442627	0.000000	
0.442749	0.000000	
0.442871	0.000000	
0.442993	0.000000	
0.443115	0.000000	
0.443237	0.000000	
0.443359	0.000000	
0.443481	0.000000	
0.443604	0.000000	
0.443726	0.000000	
0.443848	0.000000	
0.443970	0.000000	
0.444092	0.000000	
0.444214	0.000000	
0.444336	0.000000	
0.444458	0.000000	
0.444580	0.000000	
0.444702	0.000000	
0.444824	0.000000	
0.444946	0.000000	
0.445068	0.000000	
0.445190	0.000000	
0.445313	0.000000	
0.445435	0.000000	
0.445557	0.000000	
0.445679	0.000000	
0.445801	0.000000	
0.445923	0.000000	
0.446045	0.000000	
0.446167	0.000000	
0.446289	0.000000	
0.446411	0.000000	
0.446533	0.000000	
0.446655	0.000000	
0.446777	0.000000	
0.446899	0.000000	
0.447021	0.000000	
0.447144	0.000000	
0.447266	0.000000	
0.447388	0.000000	
0.447510	0.000000	
0.447632	0.000000	
0.447754	0.000000	
0.447876	0.000000	
0.447998	0.000000	
0.448120	0.000000	
0.448242	0.000000	
0.448364	0.000000	
0.448486	0.000000	
0.448608	0.000000	
0.448730	0.000000	
0.448853	0.000000	
0.448975	0.000000	
0.449097	0.000000	
0.449219	0.000000	
0.449341	0.000000	
0.449463	0.000000	
0.449585	0.000000	
0.449707	0.000000	
0.449829	0.000000	
0.449951	0.000000	
0.450073	0.000000	
0.450195	0.000000	
0.450317	0.000000	
0.450439	0.000000	
0.450562	0.000000	
0.450684	0.000000	
0.450806	0.000000	
0.450928	0.000000	
0.451050	0.000000	
0.451172	0.000000	
0.451294	0.000000	
0.451416	0.000000	
0.451538	0.000000	
0.451660	0.000000	
0.451782	0.000000	
0.451904	0.000000	
0.452026	0.000000	
0.452148	0.000000	
0.452271	0.000000	
0.452393	0.000000	
0.452515	0.000000	
0.452637	0.000000	
0.452759	0.000000	
0.452881	0.000000	
0.453003	0.000000	
0.453125	0.000000	
0.453247	0.000000	
0.453369	0.000000	
0.453491	0.000000	
0.453613	0.000000	
0.453735	0.000000	
0.453857	0.000000	
0.453979	0.000000	
0.454102	0.000000	
0.454224	0.000000	
0.454346	0.000000	
0.454468	0.000000	
0.454590	0.000000	
0.454712	0.000000	
0.454834	0.000000	
0.454956	0.000000	
0.455078	0.000000	
0.455200	0.000000	
0.455322	0.000000	
0.455444	0.000000	
0.455566	0.000000	
0.455688	0.000000	
0.455811	0.000000	
0.455933	0.000000	
0.456055	0.000000	
0.456177	0.000000	
0.456299	0.000000	
0.456421	0.000000	
0.456543	0.000000	
0.456665	0.000000	
0.456787	0.000000	
0.456909	0.000000	
0.457031	0.000000	
0.457153	0.000000	
0.457275	0.000000	
0.457397	0.000000	
0.457520	0.000000	
0.457642	0.000000	
0.457764	0.000000	
0.457886	0.000000	
0.458008	0.000000	
0.458130	0.000000	
0.458252	0.000000	
0.458374	0.000000	
0.458496	0.000000	
0.458618	0.000000	
0.458740	0.000000	
0.458862	0.000000	
0.458984	0.000000	
0.459106	0.000000	
0.459229	0.000000	
0.459351	0.000000	
0.459473	0.000000	
0.459595	0.000000	
0.459717	0.000000	
0.459839	0.000000	
0.459961	0.000000	
0.460083	0.000000	
0.460205	0.000000	
0.460327	0.000000	
0.460449	0.000000	
0.460571	0.000000	
0.460693	0.000000	
0.460815	0.000000	
0.460938	0.000000	
0.461060	0.000000	
0.461182	0.000000	
0.461304	0.000000	
0.461426	0.000000	
0.461548	0.000000	
0.461670	0.000000	
0.461792	0.000000	
0.461914	0.000000	
0.462036	0.000000	
0.462158	0.000000	
0.462280	0.000000	
0.462402	0.000000	
0.462524	0.000000	
0.462646	0.000000	
0.462769	0.000000	
0.462891	0.000000	
0.463013	0.000000	
0.463135	0.000000	
0.463257	0.000000	
0.463379	0.000000	
0.463501	0.000000	
0.463623	0.000000	
0.463745	0.000000	
0.463867	0.000000	
0.463989	0.000000	
0.464111	0.000000	
0.464233	0.000000	
0.464355	0.000000	
0.464478	0.000000	
0.464600	0.000000	
0.464722	0.000000	
0.464844	0.000000	
0.464966	0.000000	
0.465088	0.000000	
0.465210	0.000000	
0.465332	0.000000	
0.465454	0.000000	
0.465576	0.000000	
0.465698	0.000000	
0.465820	0.000000	
0.465942	0.000000	
0.466064	0.000000	
0.466187	0.000000	
0.466309	0.000000	
0.466431	0.000000	
0.466553	0.000000	
0.466675	0.000000	
0.466797	0.000000	
0.466919	0.000000	
0.467041	0.000000	
0.467163	0.000000	
0.467285	0.000000	
0.467407	0.000000	
0.467529	0.000000	
0.467651	0.000000	
0.467773	0.000000	
0.467896	0.000000	
0.468018	0.000000	
0.468140	0.000000	
0.468262	0.000000	
0.468384	0.000000	
0.468506	0.000000	
0.468628	0.000000	
0.468750	0.000000	
0.468872	0.000000	
0.468994	0.000000	
0.469116	0.000000	
0.469238	0.000000	
0.469360	0.000000	
0.469482	0.000000	
0.469604	0.000000	
0.469727	0.000000	
0.469849	0.000000	
0.469971	0.000000	
0.470093	0.000000	
0.470215	0.000000	
0.470337	0.000000	
0.470459	0.000000	
0.470581	0.000000	
0.470703	0.000000	
0.470825	0.000000	
0.470947	0.000000	
0.471069	0.000000	
0.471191	0.000000	
0.471313	0.000000	
0.471436	0.000000	
0.471558	0.000000	
0.471680	0.000000	
0.471802	0.000000	
0.471924	0.000000	
0.472046	0.000000	
0.472168	0.000000	
0.472290	0.000000	
0.472412	0.000000	
0.472534	0.000000	
0.472656	0.000000	
0.472778	0.000000	
0.472900	0.000000	
0.473022	0.000000	
0.473145	0.000000	
0.473267	0.000000	
0.473389	0.000000	
0.473511	0.000000	
0.473633	0.000000	
0.473755	0.000000	
0.473877	0.000000	
0.473999	0.000000	
0.474121	0.000000	
0.474243	0.000000	
0.474365	0.000000	
0.474487	0.000000	
0.474609	0.000000	
0.474731	0.000000	
0.474854	0.000000	
0.474976	0.000000	
0.475098	0.000000	
0.475220	0.000000	
0.475342	0.000000	
0.475464	0.000000	
0.475586	0.000000	
0.475708	0.000000	
0.475830	0.000000	
0.475952	0.000000	
0.476074	0.000000	
0.476196	0.000000	
0.476318	0.000000	
0.476440	0.000000	
0.476563	0.000000	
0.476685	0.000000	
0.476807	0.000000	
0.476929	0.000000	
0.477051	0.000000	
0.477173	0.000000	
0.477295	0.000000	
0.477417	0.000000	
0.477539	0.000000	
0.477661	0.000000	
0.477783	0.000000	
0.477905	0.000000	
0.478027	0.000000	
0.478149	0.000000	
0.478271	0.000000	
0.478394	0.000000	
0.478516	0.000000	
0.478638	0.000000	
0.478760	0.000000	
0.478882	0.000000	
0.479004	0.000000	
0.479126	0.000000	
0.479248	0.000000	
0.479370	0.000000	
0.479492	0.000000	
0.479614	0.000000	
0.479736	0.000000	
0.479858	0.000000	
0.479980	0.000000	
0.480103	0.000000	
0.480225	0.000000	
0.480347	0.000000	
0.480469	0.000000	
0.480591	0.000000	
0.480713	0.000000	
0.480835	0.000000	
0.480957	0.000000	
0.481079	0.000000	
0.481201	0.000000	
0.481323	0.000000	
0.481445	0.000000	
0.481567	0.000000	
0.481689	0.000000	
0.481812	0.000000	
0.481934	0.000000	
0.482056	0.000000	
0.482178	0.000000	
0.482300	0.000000	
0.482422	0.000000	
0.482544	0.000000	
0.482666	0.000000	
0.482788	0.000000	
0.482910	0.000000	
0.483032	0.000000	
0.483154	0.000000	
0.483276	0.000000	
0.483398	0.000000	
0.483521	0.000000	
0.483643	0.000000	
0.483765	0.000000	
0.483887	0.000000	
0.484009	0.000000	
0.484131	0.000000	
0.484253	0.000000	
0.484375	0.000000	
0.484497	0.000000	
0.484619	0.000000	
0.484741	0.000000	
0.484863	0.000000	
0.484985	0.000000	
0.485107	0.000000	
0.485229	0.000000	
0.485352	0.000000	
0.485474	0.000000	
0.485596	0.000000	
0.485718	0.000000	
0.485840	0.000000	
0.485962	0.000000	
0.486084	0.000000	
0.486206	0.000000	
0.486328	0.000000	
0.486450	0.000000	
0.486572	0.000000	
0.486694	0.000000	
0.486816	0.000000	
0.486938	0.000000	
0.487061	0.000000	
0.487183	0.000000	
0.487305	0.000000	
0.487427	0.000000	
0.487549	0.000000	
0.487671	0.000000	
0.487793	0.000000	
0.487915	0.000000	
0.488037	0.000000	
0.488159	0.000000	
0.488281	0.000000	
0.488403	0.000000	
0.488525	0.000000	
0.488647	0.000000	
0.488770	0.000000	
0.488892	0.000000	
0.489014	0.000000	
0.489136	0.000000	
0.489258	0.000000	
0.489380	0.000000	
0.489502	0.000000	
0.489624	0.000000	
0.489746	0.000000	
0.489868	0.000000	
0.489990	0.000000	
0.490112	0.000000	
0.490234	0.000000	
0.490356	0.000000	
0.490479	0.000000	
0.490601	0.000000	
0.490723	0.000000	
0.490845	0.000000	
0.490967	0.000000	
0.491089	0.000000	
0.491211	0.000000	
0.491333	0.000000	
0.491455	0.000000	
0.491577	0.000000	
0.491699	0.000000	
0.491821	0.000000	
0.491943	0.000000	
0.492065	0.000000	
0.492188	0.000000	
0.492310	0.000000	
0.492432	0.000000	
0.492554	0.000000	
0.492676	0.000000	
0.492798	0.000000	
0.492920	0.000000	
0.493042	0.000000	
0.493164	0.000000	
0.493286	0.000000	
0.493408	0.000000	
0.493530	0.000000	
0.493652	0.000000	
0.493774	0.000000	
0.493896	0.000000	
0.494019	0.000000	
0.494141	0.000000	
0.494263	0.000000	
0.494385	0.000000	
0.494507	0.000000	
0.494629	0.000000	
0.494751	0.000000	
0.494873	0.000000	
0.494995	0.000000	
0.495117	0.000000	
0.495239	0.000000	
0.495361	0.000000	
0.495483	0.000000	
0.495605	0.000000	
0.495728	0.000000	
0.495850	0.000000	
0.495972	0.000000	
0.496094	0.000000	
0.496216	0.000000	
0.496338	0.000000	
0.496460	0.000000	
0.496582	0.000000	
0.496704	0.000000	
0.496826	0.000000	
0.496948	0.000000	
0.497070	0.000000	
0.497192	0.000000	
0.497314	0.000000	
0.497437	0.000000	
0.497559	0.000000	
0.497681	0.000000	
0.497803	0.000000	
0.497925	0.000000	
0.498047	0.000000	
0.498169	0.000000	
0.498291	0.000000	
0.498413	0.000000	
0.498535	0.000000	
0.498657	0.000000	
0.498779	0.000000	
0.498901	0.000000	
0.499023	0.000000	
0.499146	0.000000	
0.499268	0.000000	
0.499390	0.000000	
0.499512	0.000000	
0.499634	0.000000	
0.499756	0.000000	
0.499878	0.000000	
0.500000	0.000000	


==> figures/subsdimexceedsI_n=128Erasure=0.48.txt <==
index prob
0.007813	0.001000	
0.015625	0.018000	
0.023438	0.066500	
0.031250	0.137500	
0.039063	0.265000	
0.046875	0.411000	
0.054688	0.563000	
0.062500	0.667500	
0.070313	0.777500	
0.078125	0.848000	
0.085938	0.902500	
0.093750	0.940500	
0.101563	0.962000	
0.109375	0.981000	
0.117188	0.988500	
0.125000	0.993500	
0.132813	0.998000	
0.140625	0.999500	
0.148438	0.999500	
0.156250	1.000000	
0.164063	1.000000	
0.171875	1.000000	
0.179688	1.000000	
0.187500	1.000000	
0.195313	1.000000	
0.203125	1.000000	
0.210938	1.000000	
0.218750	1.000000	
0.226563	1.000000	
0.234375	1.000000	
0.242188	1.000000	
0.250000	1.000000	
0.257813	1.000000	
0.265625	1.000000	
0.273438	1.000000	
0.281250	1.000000	
0.289063	1.000000	
0.296875	1.000000	
0.304688	1.000000	
0.312500	1.000000	
0.320313	1.000000	
0.328125	1.000000	
0.335938	1.000000	
0.343750	1.000000	
0.351563	1.000000	
0.359375	1.000000	
0.367188	1.000000	
0.375000	1.000000	
0.382813	1.000000	
0.390625	1.000000	
0.398438	1.000000	
0.406250	1.000000	
0.414063	1.000000	
0.421875	1.000000	
0.429688	1.000000	
0.437500	1.000000	
0.445313	1.000000	
0.453125	1.000000	
0.460938	1.000000	
0.468750	1.000000	
0.476563	1.000000	
0.484375	1.000000	
0.492188	1.000000	
0.500000	1.000000

==> figures/subsdimexceedsI_n=128Erasure=0.49.txt <==
index prob
0.007813	0.000500	
0.015625	0.012000	
0.023438	0.044000	
0.031250	0.101000	
0.039063	0.211000	
0.046875	0.317500	
0.054688	0.455500	
0.062500	0.583500	
0.070313	0.692000	
0.078125	0.775000	
0.085938	0.844500	
0.093750	0.890000	
0.101563	0.929000	
0.109375	0.955500	
0.117188	0.978000	
0.125000	0.988000	
0.132813	0.995000	
0.140625	0.997000	
0.148438	0.999000	
0.156250	0.999000	
0.164063	0.999500	
0.171875	1.000000	
0.179688	1.000000	
0.187500	1.000000	
0.195313	1.000000	
0.203125	1.000000	
0.210938	1.000000	
0.218750	1.000000	
0.226563	1.000000	
0.234375	1.000000	
0.242188	1.000000	
0.250000	1.000000	
0.257813	1.000000	
0.265625	1.000000	
0.273438	1.000000	
0.281250	1.000000	
0.289063	1.000000	
0.296875	1.000000	
0.304688	1.000000	
0.312500	1.000000	
0.320313	1.000000	
0.328125	1.000000	
0.335938	1.000000	
0.343750	1.000000	
0.351563	1.000000	
0.359375	1.000000	
0.367188	1.000000	
0.375000	1.000000	
0.382813	1.000000	
0.390625	1.000000	
0.398438	1.000000	
0.406250	1.000000	
0.414063	1.000000	
0.421875	1.000000	
0.429688	1.000000	
0.437500	1.000000	
0.445313	1.000000	
0.453125	1.000000	
0.460938	1.000000	
0.468750	1.000000	
0.476563	1.000000	
0.484375	1.000000	
0.492188	1.000000	
0.500000	1.000000

==> figures/subsdimexceedsI_n=2048Erasure=0.48.txt <==
index prob
0.000488	0.000000	
0.000977	0.000000	
0.001465	0.000000	
0.001953	0.000000	
0.002441	0.000000	
0.002930	0.000000	
0.003418	0.000000	
0.003906	0.000000	
0.004395	0.000000	
0.004883	0.000000	
0.005371	0.000000	
0.005859	0.000000	
0.006348	0.000000	
0.006836	0.000000	
0.007324	0.000000	
0.007813	0.000000	
0.008301	0.000000	
0.008789	0.000000	
0.009277	0.000000	
0.009766	0.000000	
0.010254	0.000000	
0.010742	0.000000	
0.011230	0.000000	
0.011719	0.000000	
0.012207	0.000000	
0.012695	0.000000	
0.013184	0.000000	
0.013672	0.000000	
0.014160	0.000000	
0.014648	0.000000	
0.015137	0.000000	
0.015625	0.000000	
0.016113	0.000000	
0.016602	0.000000	
0.017090	0.000000	
0.017578	0.000000	
0.018066	0.000000	
0.018555	0.000000	
0.019043	0.000000	
0.019531	0.000000	
0.020020	0.000000	
0.020508	0.000000	
0.020996	0.000000	
0.021484	0.000000	
0.021973	0.000000	
0.022461	0.000000	
0.022949	0.000000	
0.023438	0.000000	
0.023926	0.000000	
0.024414	0.000000	
0.024902	0.000000	
0.025391	0.000000	
0.025879	0.000000	
0.026367	0.000000	
0.026855	0.000000	
0.027344	0.000000	
0.027832	0.000000	
0.028320	0.000000	
0.028809	0.000000	
0.029297	0.000000	
0.029785	0.000000	
0.030273	0.000000	
0.030762	0.000000	
0.031250	0.000000	
0.031738	0.000000	
0.032227	0.000000	
0.032715	0.000000	
0.033203	0.000000	
0.033691	0.000000	
0.034180	0.000000	
0.034668	0.000000	
0.035156	0.000000	
0.035645	0.000000	
0.036133	0.000000	
0.036621	0.000000	
0.037109	0.000000	
0.037598	0.000000	
0.038086	0.000000	
0.038574	0.000000	
0.039063	0.000000	
0.039551	0.000000	
0.040039	0.000000	
0.040527	0.000000	
0.041016	0.000000	
0.041504	0.000000	
0.041992	0.000000	
0.042480	0.000000	
0.042969	0.000000	
0.043457	0.000000	
0.043945	0.000000	
0.044434	0.000000	
0.044922	0.000000	
0.045410	0.000000	
0.045898	0.000000	
0.046387	0.000167	
0.046875	0.000167	
0.047363	0.000167	
0.047852	0.000167	
0.048340	0.000167	
0.048828	0.000167	
0.049316	0.000667	
0.049805	0.000833	
0.050293	0.000833	
0.050781	0.001167	
0.051270	0.001333	
0.051758	0.001500	
0.052246	0.001833	
0.052734	0.002500	
0.053223	0.003167	
0.053711	0.004333	
0.054199	0.006167	
0.054688	0.010167	
0.055176	0.012667	
0.055664	0.015667	
0.056152	0.020500	
0.056641	0.027000	
0.057129	0.034500	
0.057617	0.041000	
0.058105	0.048833	
0.058594	0.059167	
0.059082	0.068667	
0.059570	0.084833	
0.060059	0.099333	
0.060547	0.119333	
0.061035	0.139333	
0.061523	0.161333	
0.062012	0.190333	
0.062500	0.215833	
0.062988	0.241167	
0.063477	0.270167	
0.063965	0.297833	
0.064453	0.330500	
0.064941	0.364333	
0.065430	0.394167	
0.065918	0.430667	
0.066406	0.464167	
0.066895	0.501000	
0.067383	0.536333	
0.067871	0.567333	
0.068359	0.604167	
0.068848	0.638833	
0.069336	0.670167	
0.069824	0.700167	
0.070313	0.729333	
0.070801	0.756500	
0.071289	0.781500	
0.071777	0.803167	
0.072266	0.827333	
0.072754	0.846000	
0.073242	0.866167	
0.073730	0.881000	
0.074219	0.895667	
0.074707	0.909667	
0.075195	0.922667	
0.075684	0.935500	
0.076172	0.944667	
0.076660	0.952500	
0.077148	0.958167	
0.077637	0.964167	
0.078125	0.970833	
0.078613	0.976167	
0.079102	0.979000	
0.079590	0.982000	
0.080078	0.985500	
0.080566	0.989333	
0.081055	0.992167	
0.081543	0.992833	
0.082031	0.994667	
0.082520	0.995667	
0.083008	0.997000	
0.083496	0.997833	
0.083984	0.998167	
0.084473	0.998167	
0.084961	0.998667	
0.085449	0.998833	
0.085938	0.999167	
0.086426	0.999333	
0.086914	0.999500	
0.087402	0.999667	
0.087891	0.999667	
0.088379	0.999833	
0.088867	0.999833	
0.089355	0.999833	
0.089844	0.999833	
0.090332	1.000000	
0.090820	1.000000	
0.091309	1.000000	
0.091797	1.000000	
0.092285	1.000000	
0.092773	1.000000	
0.093262	1.000000	
0.093750	1.000000	
0.094238	1.000000	
0.094727	1.000000	
0.095215	1.000000	
0.095703	1.000000	
0.096191	1.000000	
0.096680	1.000000	
0.097168	1.000000	
0.097656	1.000000	
0.098145	1.000000	
0.098633	1.000000	
0.099121	1.000000	
0.099609	1.000000	
0.100098	1.000000	
0.100586	1.000000	
0.101074	1.000000	
0.101563	1.000000	
0.102051	1.000000	
0.102539	1.000000	
0.103027	1.000000	
0.103516	1.000000	
0.104004	1.000000	
0.104492	1.000000	
0.104980	1.000000	
0.105469	1.000000	
0.105957	1.000000	
0.106445	1.000000	
0.106934	1.000000	
0.107422	1.000000	
0.107910	1.000000	
0.108398	1.000000	
0.108887	1.000000	
0.109375	1.000000	
0.109863	1.000000	
0.110352	1.000000	
0.110840	1.000000	
0.111328	1.000000	
0.111816	1.000000	
0.112305	1.000000	
0.112793	1.000000	
0.113281	1.000000	
0.113770	1.000000	
0.114258	1.000000	
0.114746	1.000000	
0.115234	1.000000	
0.115723	1.000000	
0.116211	1.000000	
0.116699	1.000000	
0.117188	1.000000	
0.117676	1.000000	
0.118164	1.000000	
0.118652	1.000000	
0.119141	1.000000	
0.119629	1.000000	
0.120117	1.000000	
0.120605	1.000000	
0.121094	1.000000	
0.121582	1.000000	
0.122070	1.000000	
0.122559	1.000000	
0.123047	1.000000	
0.123535	1.000000	
0.124023	1.000000	
0.124512	1.000000	
0.125000	1.000000	
0.125488	1.000000	
0.125977	1.000000	
0.126465	1.000000	
0.126953	1.000000	
0.127441	1.000000	
0.127930	1.000000	
0.128418	1.000000	
0.128906	1.000000	
0.129395	1.000000	
0.129883	1.000000	
0.130371	1.000000	
0.130859	1.000000	
0.131348	1.000000	
0.131836	1.000000	
0.132324	1.000000	
0.132813	1.000000	
0.133301	1.000000	
0.133789	1.000000	
0.134277	1.000000	
0.134766	1.000000	
0.135254	1.000000	
0.135742	1.000000	
0.136230	1.000000	
0.136719	1.000000	
0.137207	1.000000	
0.137695	1.000000	
0.138184	1.000000	
0.138672	1.000000	
0.139160	1.000000	
0.139648	1.000000	
0.140137	1.000000	
0.140625	1.000000	
0.141113	1.000000	
0.141602	1.000000	
0.142090	1.000000	
0.142578	1.000000	
0.143066	1.000000	
0.143555	1.000000	
0.144043	1.000000	
0.144531	1.000000	
0.145020	1.000000	
0.145508	1.000000	
0.145996	1.000000	
0.146484	1.000000	
0.146973	1.000000	
0.147461	1.000000	
0.147949	1.000000	
0.148438	1.000000	
0.148926	1.000000	
0.149414	1.000000	
0.149902	1.000000	
0.150391	1.000000	
0.150879	1.000000	
0.151367	1.000000	
0.151855	1.000000	
0.152344	1.000000	
0.152832	1.000000	
0.153320	1.000000	
0.153809	1.000000	
0.154297	1.000000	
0.154785	1.000000	
0.155273	1.000000	
0.155762	1.000000	
0.156250	1.000000	
0.156738	1.000000	
0.157227	1.000000	
0.157715	1.000000	
0.158203	1.000000	
0.158691	1.000000	
0.159180	1.000000	
0.159668	1.000000	
0.160156	1.000000	
0.160645	1.000000	
0.161133	1.000000	
0.161621	1.000000	
0.162109	1.000000	
0.162598	1.000000	
0.163086	1.000000	
0.163574	1.000000	
0.164063	1.000000	
0.164551	1.000000	
0.165039	1.000000	
0.165527	1.000000	
0.166016	1.000000	
0.166504	1.000000	
0.166992	1.000000	
0.167480	1.000000	
0.167969	1.000000	
0.168457	1.000000	
0.168945	1.000000	
0.169434	1.000000	
0.169922	1.000000	
0.170410	1.000000	
0.170898	1.000000	
0.171387	1.000000	
0.171875	1.000000	
0.172363	1.000000	
0.172852	1.000000	
0.173340	1.000000	
0.173828	1.000000	
0.174316	1.000000	
0.174805	1.000000	
0.175293	1.000000	
0.175781	1.000000	
0.176270	1.000000	
0.176758	1.000000	
0.177246	1.000000	
0.177734	1.000000	
0.178223	1.000000	
0.178711	1.000000	
0.179199	1.000000	
0.179688	1.000000	
0.180176	1.000000	
0.180664	1.000000	
0.181152	1.000000	
0.181641	1.000000	
0.182129	1.000000	
0.182617	1.000000	
0.183105	1.000000	
0.183594	1.000000	
0.184082	1.000000	
0.184570	1.000000	
0.185059	1.000000	
0.185547	1.000000	
0.186035	1.000000	
0.186523	1.000000	
0.187012	1.000000	
0.187500	1.000000	
0.187988	1.000000	
0.188477	1.000000	
0.188965	1.000000	
0.189453	1.000000	
0.189941	1.000000	
0.190430	1.000000	
0.190918	1.000000	
0.191406	1.000000	
0.191895	1.000000	
0.192383	1.000000	
0.192871	1.000000	
0.193359	1.000000	
0.193848	1.000000	
0.194336	1.000000	
0.194824	1.000000	
0.195313	1.000000	
0.195801	1.000000	
0.196289	1.000000	
0.196777	1.000000	
0.197266	1.000000	
0.197754	1.000000	
0.198242	1.000000	
0.198730	1.000000	
0.199219	1.000000	
0.199707	1.000000	
0.200195	1.000000	
0.200684	1.000000	
0.201172	1.000000	
0.201660	1.000000	
0.202148	1.000000	
0.202637	1.000000	
0.203125	1.000000	
0.203613	1.000000	
0.204102	1.000000	
0.204590	1.000000	
0.205078	1.000000	
0.205566	1.000000	
0.206055	1.000000	
0.206543	1.000000	
0.207031	1.000000	
0.207520	1.000000	
0.208008	1.000000	
0.208496	1.000000	
0.208984	1.000000	
0.209473	1.000000	
0.209961	1.000000	
0.210449	1.000000	
0.210938	1.000000	
0.211426	1.000000	
0.211914	1.000000	
0.212402	1.000000	
0.212891	1.000000	
0.213379	1.000000	
0.213867	1.000000	
0.214355	1.000000	
0.214844	1.000000	
0.215332	1.000000	
0.215820	1.000000	
0.216309	1.000000	
0.216797	1.000000	
0.217285	1.000000	
0.217773	1.000000	
0.218262	1.000000	
0.218750	1.000000	
0.219238	1.000000	
0.219727	1.000000	
0.220215	1.000000	
0.220703	1.000000	
0.221191	1.000000	
0.221680	1.000000	
0.222168	1.000000	
0.222656	1.000000	
0.223145	1.000000	
0.223633	1.000000	
0.224121	1.000000	
0.224609	1.000000	
0.225098	1.000000	
0.225586	1.000000	
0.226074	1.000000	
0.226563	1.000000	
0.227051	1.000000	
0.227539	1.000000	
0.228027	1.000000	
0.228516	1.000000	
0.229004	1.000000	
0.229492	1.000000	
0.229980	1.000000	
0.230469	1.000000	
0.230957	1.000000	
0.231445	1.000000	
0.231934	1.000000	
0.232422	1.000000	
0.232910	1.000000	
0.233398	1.000000	
0.233887	1.000000	
0.234375	1.000000	
0.234863	1.000000	
0.235352	1.000000	
0.235840	1.000000	
0.236328	1.000000	
0.236816	1.000000	
0.237305	1.000000	
0.237793	1.000000	
0.238281	1.000000	
0.238770	1.000000	
0.239258	1.000000	
0.239746	1.000000	
0.240234	1.000000	
0.240723	1.000000	
0.241211	1.000000	
0.241699	1.000000	
0.242188	1.000000	
0.242676	1.000000	
0.243164	1.000000	
0.243652	1.000000	
0.244141	1.000000	
0.244629	1.000000	
0.245117	1.000000	
0.245605	1.000000	
0.246094	1.000000	
0.246582	1.000000	
0.247070	1.000000	
0.247559	1.000000	
0.248047	1.000000	
0.248535	1.000000	
0.249023	1.000000	
0.249512	1.000000	
0.250000	1.000000	
0.250488	1.000000	
0.250977	1.000000	
0.251465	1.000000	
0.251953	1.000000	
0.252441	1.000000	
0.252930	1.000000	
0.253418	1.000000	
0.253906	1.000000	
0.254395	1.000000	
0.254883	1.000000	
0.255371	1.000000	
0.255859	1.000000	
0.256348	1.000000	
0.256836	1.000000	
0.257324	1.000000	
0.257813	1.000000	
0.258301	1.000000	
0.258789	1.000000	
0.259277	1.000000	
0.259766	1.000000	
0.260254	1.000000	
0.260742	1.000000	
0.261230	1.000000	
0.261719	1.000000	
0.262207	1.000000	
0.262695	1.000000	
0.263184	1.000000	
0.263672	1.000000	
0.264160	1.000000	
0.264648	1.000000	
0.265137	1.000000	
0.265625	1.000000	
0.266113	1.000000	
0.266602	1.000000	
0.267090	1.000000	
0.267578	1.000000	
0.268066	1.000000	
0.268555	1.000000	
0.269043	1.000000	
0.269531	1.000000	
0.270020	1.000000	
0.270508	1.000000	
0.270996	1.000000	
0.271484	1.000000	
0.271973	1.000000	
0.272461	1.000000	
0.272949	1.000000	
0.273438	1.000000	
0.273926	1.000000	
0.274414	1.000000	
0.274902	1.000000	
0.275391	1.000000	
0.275879	1.000000	
0.276367	1.000000	
0.276855	1.000000	
0.277344	1.000000	
0.277832	1.000000	
0.278320	1.000000	
0.278809	1.000000	
0.279297	1.000000	
0.279785	1.000000	
0.280273	1.000000	
0.280762	1.000000	
0.281250	1.000000	
0.281738	1.000000	
0.282227	1.000000	
0.282715	1.000000	
0.283203	1.000000	
0.283691	1.000000	
0.284180	1.000000	
0.284668	1.000000	
0.285156	1.000000	
0.285645	1.000000	
0.286133	1.000000	
0.286621	1.000000	
0.287109	1.000000	
0.287598	1.000000	
0.288086	1.000000	
0.288574	1.000000	
0.289063	1.000000	
0.289551	1.000000	
0.290039	1.000000	
0.290527	1.000000	
0.291016	1.000000	
0.291504	1.000000	
0.291992	1.000000	
0.292480	1.000000	
0.292969	1.000000	
0.293457	1.000000	
0.293945	1.000000	
0.294434	1.000000	
0.294922	1.000000	
0.295410	1.000000	
0.295898	1.000000	
0.296387	1.000000	
0.296875	1.000000	
0.297363	1.000000	
0.297852	1.000000	
0.298340	1.000000	
0.298828	1.000000	
0.299316	1.000000	
0.299805	1.000000	
0.300293	1.000000	
0.300781	1.000000	
0.301270	1.000000	
0.301758	1.000000	
0.302246	1.000000	
0.302734	1.000000	
0.303223	1.000000	
0.303711	1.000000	
0.304199	1.000000	
0.304688	1.000000	
0.305176	1.000000	
0.305664	1.000000	
0.306152	1.000000	
0.306641	1.000000	
0.307129	1.000000	
0.307617	1.000000	
0.308105	1.000000	
0.308594	1.000000	
0.309082	1.000000	
0.309570	1.000000	
0.310059	1.000000	
0.310547	1.000000	
0.311035	1.000000	
0.311523	1.000000	
0.312012	1.000000	
0.312500	1.000000	
0.312988	1.000000	
0.313477	1.000000	
0.313965	1.000000	
0.314453	1.000000	
0.314941	1.000000	
0.315430	1.000000	
0.315918	1.000000	
0.316406	1.000000	
0.316895	1.000000	
0.317383	1.000000	
0.317871	1.000000	
0.318359	1.000000	
0.318848	1.000000	
0.319336	1.000000	
0.319824	1.000000	
0.320313	1.000000	
0.320801	1.000000	
0.321289	1.000000	
0.321777	1.000000	
0.322266	1.000000	
0.322754	1.000000	
0.323242	1.000000	
0.323730	1.000000	
0.324219	1.000000	
0.324707	1.000000	
0.325195	1.000000	
0.325684	1.000000	
0.326172	1.000000	
0.326660	1.000000	
0.327148	1.000000	
0.327637	1.000000	
0.328125	1.000000	
0.328613	1.000000	
0.329102	1.000000	
0.329590	1.000000	
0.330078	1.000000	
0.330566	1.000000	
0.331055	1.000000	
0.331543	1.000000	
0.332031	1.000000	
0.332520	1.000000	
0.333008	1.000000	
0.333496	1.000000	
0.333984	1.000000	
0.334473	1.000000	
0.334961	1.000000	
0.335449	1.000000	
0.335938	1.000000	
0.336426	1.000000	
0.336914	1.000000	
0.337402	1.000000	
0.337891	1.000000	
0.338379	1.000000	
0.338867	1.000000	
0.339355	1.000000	
0.339844	1.000000	
0.340332	1.000000	
0.340820	1.000000	
0.341309	1.000000	
0.341797	1.000000	
0.342285	1.000000	
0.342773	1.000000	
0.343262	1.000000	
0.343750	1.000000	
0.344238	1.000000	
0.344727	1.000000	
0.345215	1.000000	
0.345703	1.000000	
0.346191	1.000000	
0.346680	1.000000	
0.347168	1.000000	
0.347656	1.000000	
0.348145	1.000000	
0.348633	1.000000	
0.349121	1.000000	
0.349609	1.000000	
0.350098	1.000000	
0.350586	1.000000	
0.351074	1.000000	
0.351563	1.000000	
0.352051	1.000000	
0.352539	1.000000	
0.353027	1.000000	
0.353516	1.000000	
0.354004	1.000000	
0.354492	1.000000	
0.354980	1.000000	
0.355469	1.000000	
0.355957	1.000000	
0.356445	1.000000	
0.356934	1.000000	
0.357422	1.000000	
0.357910	1.000000	
0.358398	1.000000	
0.358887	1.000000	
0.359375	1.000000	
0.359863	1.000000	
0.360352	1.000000	
0.360840	1.000000	
0.361328	1.000000	
0.361816	1.000000	
0.362305	1.000000	
0.362793	1.000000	
0.363281	1.000000	
0.363770	1.000000	
0.364258	1.000000	
0.364746	1.000000	
0.365234	1.000000	
0.365723	1.000000	
0.366211	1.000000	
0.366699	1.000000	
0.367188	1.000000	
0.367676	1.000000	
0.368164	1.000000	
0.368652	1.000000	
0.369141	1.000000	
0.369629	1.000000	
0.370117	1.000000	
0.370605	1.000000	
0.371094	1.000000	
0.371582	1.000000	
0.372070	1.000000	
0.372559	1.000000	
0.373047	1.000000	
0.373535	1.000000	
0.374023	1.000000	
0.374512	1.000000	
0.375000	1.000000	
0.375488	1.000000	
0.375977	1.000000	
0.376465	1.000000	
0.376953	1.000000	
0.377441	1.000000	
0.377930	1.000000	
0.378418	1.000000	
0.378906	1.000000	
0.379395	1.000000	
0.379883	1.000000	
0.380371	1.000000	
0.380859	1.000000	
0.381348	1.000000	
0.381836	1.000000	
0.382324	1.000000	
0.382813	1.000000	
0.383301	1.000000	
0.383789	1.000000	
0.384277	1.000000	
0.384766	1.000000	
0.385254	1.000000	
0.385742	1.000000	
0.386230	1.000000	
0.386719	1.000000	
0.387207	1.000000	
0.387695	1.000000	
0.388184	1.000000	
0.388672	1.000000	
0.389160	1.000000	
0.389648	1.000000	
0.390137	1.000000	
0.390625	1.000000	
0.391113	1.000000	
0.391602	1.000000	
0.392090	1.000000	
0.392578	1.000000	
0.393066	1.000000	
0.393555	1.000000	
0.394043	1.000000	
0.394531	1.000000	
0.395020	1.000000	
0.395508	1.000000	
0.395996	1.000000	
0.396484	1.000000	
0.396973	1.000000	
0.397461	1.000000	
0.397949	1.000000	
0.398438	1.000000	
0.398926	1.000000	
0.399414	1.000000	
0.399902	1.000000	
0.400391	1.000000	
0.400879	1.000000	
0.401367	1.000000	
0.401855	1.000000	
0.402344	1.000000	
0.402832	1.000000	
0.403320	1.000000	
0.403809	1.000000	
0.404297	1.000000	
0.404785	1.000000	
0.405273	1.000000	
0.405762	1.000000	
0.406250	1.000000	
0.406738	1.000000	
0.407227	1.000000	
0.407715	1.000000	
0.408203	1.000000	
0.408691	1.000000	
0.409180	1.000000	
0.409668	1.000000	
0.410156	1.000000	
0.410645	1.000000	
0.411133	1.000000	
0.411621	1.000000	
0.412109	1.000000	
0.412598	1.000000	
0.413086	1.000000	
0.413574	1.000000	
0.414063	1.000000	
0.414551	1.000000	
0.415039	1.000000	
0.415527	1.000000	
0.416016	1.000000	
0.416504	1.000000	
0.416992	1.000000	
0.417480	1.000000	
0.417969	1.000000	
0.418457	1.000000	
0.418945	1.000000	
0.419434	1.000000	
0.419922	1.000000	
0.420410	1.000000	
0.420898	1.000000	
0.421387	1.000000	
0.421875	1.000000	
0.422363	1.000000	
0.422852	1.000000	
0.423340	1.000000	
0.423828	1.000000	
0.424316	1.000000	
0.424805	1.000000	
0.425293	1.000000	
0.425781	1.000000	
0.426270	1.000000	
0.426758	1.000000	
0.427246	1.000000	
0.427734	1.000000	
0.428223	1.000000	
0.428711	1.000000	
0.429199	1.000000	
0.429688	1.000000	
0.430176	1.000000	
0.430664	1.000000	
0.431152	1.000000	
0.431641	1.000000	
0.432129	1.000000	
0.432617	1.000000	
0.433105	1.000000	
0.433594	1.000000	
0.434082	1.000000	
0.434570	1.000000	
0.435059	1.000000	
0.435547	1.000000	
0.436035	1.000000	
0.436523	1.000000	
0.437012	1.000000	
0.437500	1.000000	
0.437988	1.000000	
0.438477	1.000000	
0.438965	1.000000	
0.439453	1.000000	
0.439941	1.000000	
0.440430	1.000000	
0.440918	1.000000	
0.441406	1.000000	
0.441895	1.000000	
0.442383	1.000000	
0.442871	1.000000	
0.443359	1.000000	
0.443848	1.000000	
0.444336	1.000000	
0.444824	1.000000	
0.445313	1.000000	
0.445801	1.000000	
0.446289	1.000000	
0.446777	1.000000	
0.447266	1.000000	
0.447754	1.000000	
0.448242	1.000000	
0.448730	1.000000	
0.449219	1.000000	
0.449707	1.000000	
0.450195	1.000000	
0.450684	1.000000	
0.451172	1.000000	
0.451660	1.000000	
0.452148	1.000000	
0.452637	1.000000	
0.453125	1.000000	
0.453613	1.000000	
0.454102	1.000000	
0.454590	1.000000	
0.455078	1.000000	
0.455566	1.000000	
0.456055	1.000000	
0.456543	1.000000	
0.457031	1.000000	
0.457520	1.000000	
0.458008	1.000000	
0.458496	1.000000	
0.458984	1.000000	
0.459473	1.000000	
0.459961	1.000000	
0.460449	1.000000	
0.460938	1.000000	
0.461426	1.000000	
0.461914	1.000000	
0.462402	1.000000	
0.462891	1.000000	
0.463379	1.000000	
0.463867	1.000000	
0.464355	1.000000	
0.464844	1.000000	
0.465332	1.000000	
0.465820	1.000000	
0.466309	1.000000	
0.466797	1.000000	
0.467285	1.000000	
0.467773	1.000000	
0.468262	1.000000	
0.468750	1.000000	
0.469238	1.000000	
0.469727	1.000000	
0.470215	1.000000	
0.470703	1.000000	
0.471191	1.000000	
0.471680	1.000000	
0.472168	1.000000	
0.472656	1.000000	
0.473145	1.000000	
0.473633	1.000000	
0.474121	1.000000	
0.474609	1.000000	
0.475098	1.000000	
0.475586	1.000000	
0.476074	1.000000	
0.476563	1.000000	
0.477051	1.000000	
0.477539	1.000000	
0.478027	1.000000	
0.478516	1.000000	
0.479004	1.000000	
0.479492	1.000000	
0.479980	1.000000	
0.480469	1.000000	
0.480957	1.000000	
0.481445	1.000000	
0.481934	1.000000	
0.482422	1.000000	
0.482910	1.000000	
0.483398	1.000000	
0.483887	1.000000	
0.484375	1.000000	
0.484863	1.000000	
0.485352	1.000000	
0.485840	1.000000	
0.486328	1.000000	
0.486816	1.000000	
0.487305	1.000000	
0.487793	1.000000	
0.488281	1.000000	
0.488770	1.000000	
0.489258	1.000000	
0.489746	1.000000	
0.490234	1.000000	
0.490723	1.000000	
0.491211	1.000000	
0.491699	1.000000	
0.492188	1.000000	
0.492676	1.000000	
0.493164	1.000000	
0.493652	1.000000	
0.494141	1.000000	
0.494629	1.000000	
0.495117	1.000000	
0.495605	1.000000	
0.496094	1.000000	
0.496582	1.000000	
0.497070	1.000000	
0.497559	1.000000	
0.498047	1.000000	
0.498535	1.000000	
0.499023	1.000000	
0.499512	1.000000	
0.500000	1.000000	


==> figures/subsdimexceedsI_n=512Erasure=0.48.txt <==
index prob
0.001953	0.000000	
0.003906	0.000000	
0.005859	0.000000	
0.007813	0.000000	
0.009766	0.000000	
0.011719	0.000000	
0.013672	0.000000	
0.015625	0.000000	
0.017578	0.000000	
0.019531	0.000000	
0.021484	0.000000	
0.023438	0.000500	
0.025391	0.000500	
0.027344	0.000500	
0.029297	0.000500	
0.031250	0.002500	
0.033203	0.006000	
0.035156	0.009000	
0.037109	0.015000	
0.039063	0.025500	
0.041016	0.039000	
0.042969	0.058000	
0.044922	0.082500	
0.046875	0.121000	
0.048828	0.171000	
0.050781	0.221000	
0.052734	0.283500	
0.054688	0.348000	
0.056641	0.420000	
0.058594	0.484000	
0.060547	0.561000	
0.062500	0.628500	
0.064453	0.691000	
0.066406	0.734000	
0.068359	0.779000	
0.070313	0.813500	
0.072266	0.852000	
0.074219	0.880000	
0.076172	0.910000	
0.078125	0.932000	
0.080078	0.946500	
0.082031	0.959500	
0.083984	0.969500	
0.085938	0.976000	
0.087891	0.984000	
0.089844	0.986500	
0.091797	0.991000	
0.093750	0.992000	
0.095703	0.997500	
0.097656	0.998000	
0.099609	0.999000	
0.101563	0.999500	
0.103516	1.000000	
0.105469	1.000000	
0.107422	1.000000	
0.109375	1.000000	
0.111328	1.000000	
0.113281	1.000000	
0.115234	1.000000	
0.117188	1.000000	
0.119141	1.000000	
0.121094	1.000000	
0.123047	1.000000	
0.125000	1.000000	
0.126953	1.000000	
0.128906	1.000000	
0.130859	1.000000	
0.132813	1.000000	
0.134766	1.000000	
0.136719	1.000000	
0.138672	1.000000	
0.140625	1.000000	
0.142578	1.000000	
0.144531	1.000000	
0.146484	1.000000	
0.148438	1.000000	
0.150391	1.000000	
0.152344	1.000000	
0.154297	1.000000	
0.156250	1.000000	
0.158203	1.000000	
0.160156	1.000000	
0.162109	1.000000	
0.164063	1.000000	
0.166016	1.000000	
0.167969	1.000000	
0.169922	1.000000	
0.171875	1.000000	
0.173828	1.000000	
0.175781	1.000000	
0.177734	1.000000	
0.179688	1.000000	
0.181641	1.000000	
0.183594	1.000000	
0.185547	1.000000	
0.187500	1.000000	
0.189453	1.000000	
0.191406	1.000000	
0.193359	1.000000	
0.195313	1.000000	
0.197266	1.000000	
0.199219	1.000000	
0.201172	1.000000	
0.203125	1.000000	
0.205078	1.000000	
0.207031	1.000000	
0.208984	1.000000	
0.210938	1.000000	
0.212891	1.000000	
0.214844	1.000000	
0.216797	1.000000	
0.218750	1.000000	
0.220703	1.000000	
0.222656	1.000000	
0.224609	1.000000	
0.226563	1.000000	
0.228516	1.000000	
0.230469	1.000000	
0.232422	1.000000	
0.234375	1.000000	
0.236328	1.000000	
0.238281	1.000000	
0.240234	1.000000	
0.242188	1.000000	
0.244141	1.000000	
0.246094	1.000000	
0.248047	1.000000	
0.250000	1.000000	
0.251953	1.000000	
0.253906	1.000000	
0.255859	1.000000	
0.257813	1.000000	
0.259766	1.000000	
0.261719	1.000000	
0.263672	1.000000	
0.265625	1.000000	
0.267578	1.000000	
0.269531	1.000000	
0.271484	1.000000	
0.273438	1.000000	
0.275391	1.000000	
0.277344	1.000000	
0.279297	1.000000	
0.281250	1.000000	
0.283203	1.000000	
0.285156	1.000000	
0.287109	1.000000	
0.289063	1.000000	
0.291016	1.000000	
0.292969	1.000000	
0.294922	1.000000	
0.296875	1.000000	
0.298828	1.000000	
0.300781	1.000000	
0.302734	1.000000	
0.304688	1.000000	
0.306641	1.000000	
0.308594	1.000000	
0.310547	1.000000	
0.312500	1.000000	
0.314453	1.000000	
0.316406	1.000000	
0.318359	1.000000	
0.320313	1.000000	
0.322266	1.000000	
0.324219	1.000000	
0.326172	1.000000	
0.328125	1.000000	
0.330078	1.000000	
0.332031	1.000000	
0.333984	1.000000	
0.335938	1.000000	
0.337891	1.000000	
0.339844	1.000000	
0.341797	1.000000	
0.343750	1.000000	
0.345703	1.000000	
0.347656	1.000000	
0.349609	1.000000	
0.351563	1.000000	
0.353516	1.000000	
0.355469	1.000000	
0.357422	1.000000	
0.359375	1.000000	
0.361328	1.000000	
0.363281	1.000000	
0.365234	1.000000	
0.367188	1.000000	
0.369141	1.000000	
0.371094	1.000000	
0.373047	1.000000	
0.375000	1.000000	
0.376953	1.000000	
0.378906	1.000000	
0.380859	1.000000	
0.382813	1.000000	
0.384766	1.000000	
0.386719	1.000000	
0.388672	1.000000	
0.390625	1.000000	
0.392578	1.000000	
0.394531	1.000000	
0.396484	1.000000	
0.398438	1.000000	
0.400391	1.000000	
0.402344	1.000000	
0.404297	1.000000	
0.406250	1.000000	
0.408203	1.000000	
0.410156	1.000000	
0.412109	1.000000	
0.414063	1.000000	
0.416016	1.000000	
0.417969	1.000000	
0.419922	1.000000	
0.421875	1.000000	
0.423828	1.000000	
0.425781	1.000000	
0.427734	1.000000	
0.429688	1.000000	
0.431641	1.000000	
0.433594	1.000000	
0.435547	1.000000	
0.437500	1.000000	
0.439453	1.000000	
0.441406	1.000000	
0.443359	1.000000	
0.445313	1.000000	
0.447266	1.000000	
0.449219	1.000000	
0.451172	1.000000	
0.453125	1.000000	
0.455078	1.000000	
0.457031	1.000000	
0.458984	1.000000	
0.460938	1.000000	
0.462891	1.000000	
0.464844	1.000000	
0.466797	1.000000	
0.468750	1.000000	
0.470703	1.000000	
0.472656	1.000000	
0.474609	1.000000	
0.476563	1.000000	
0.478516	1.000000	
0.480469	1.000000	
0.482422	1.000000	
0.484375	1.000000	
0.486328	1.000000	
0.488281	1.000000	
0.490234	1.000000	
0.492188	1.000000	
0.494141	1.000000	
0.496094	1.000000	
0.498047	1.000000	
0.500000	1.000000

==> figures/subsdimexceedsI_n=512Erasure=0.49.txt <==
index prob
0.001953	0.000000	
0.003906	0.000000	
0.005859	0.000000	
0.007813	0.000000	
0.009766	0.000000	
0.011719	0.000000	
0.013672	0.000000	
0.015625	0.000000	
0.017578	0.000000	
0.019531	0.000000	
0.021484	0.000000	
0.023438	0.000000	
0.025391	0.000000	
0.027344	0.000000	
0.029297	0.000000	
0.031250	0.000000	
0.033203	0.002000	
0.035156	0.003000	
0.037109	0.004000	
0.039063	0.007000	
0.041016	0.014500	
0.042969	0.024500	
0.044922	0.038000	
0.046875	0.053500	
0.048828	0.083500	
0.050781	0.116000	
0.052734	0.163500	
0.054688	0.212000	
0.056641	0.264500	
0.058594	0.331000	
0.060547	0.395000	
0.062500	0.458000	
0.064453	0.529500	
0.066406	0.588000	
0.068359	0.642000	
0.070313	0.699500	
0.072266	0.760500	
0.074219	0.796500	
0.076172	0.832500	
0.078125	0.866000	
0.080078	0.894000	
0.082031	0.917500	
0.083984	0.934500	
0.085938	0.952000	
0.087891	0.966000	
0.089844	0.974500	
0.091797	0.980000	
0.093750	0.984000	
0.095703	0.989500	
0.097656	0.991500	
0.099609	0.994000	
0.101563	0.996000	
0.103516	0.998000	
0.105469	0.998500	
0.107422	0.999500	
0.109375	0.999500	
0.111328	1.000000	
0.113281	1.000000	
0.115234	1.000000	
0.117188	1.000000	
0.119141	1.000000	
0.121094	1.000000	
0.123047	1.000000	
0.125000	1.000000	
0.126953	1.000000	
0.128906	1.000000	
0.130859	1.000000	
0.132813	1.000000	
0.134766	1.000000	
0.136719	1.000000	
0.138672	1.000000	
0.140625	1.000000	
0.142578	1.000000	
0.144531	1.000000	
0.146484	1.000000	
0.148438	1.000000	
0.150391	1.000000	
0.152344	1.000000	
0.154297	1.000000	
0.156250	1.000000	
0.158203	1.000000	
0.160156	1.000000	
0.162109	1.000000	
0.164063	1.000000	
0.166016	1.000000	
0.167969	1.000000	
0.169922	1.000000	
0.171875	1.000000	
0.173828	1.000000	
0.175781	1.000000	
0.177734	1.000000	
0.179688	1.000000	
0.181641	1.000000	
0.183594	1.000000	
0.185547	1.000000	
0.187500	1.000000	
0.189453	1.000000	
0.191406	1.000000	
0.193359	1.000000	
0.195313	1.000000	
0.197266	1.000000	
0.199219	1.000000	
0.201172	1.000000	
0.203125	1.000000	
0.205078	1.000000	
0.207031	1.000000	
0.208984	1.000000	
0.210938	1.000000	
0.212891	1.000000	
0.214844	1.000000	
0.216797	1.000000	
0.218750	1.000000	
0.220703	1.000000	
0.222656	1.000000	
0.224609	1.000000	
0.226563	1.000000	
0.228516	1.000000	
0.230469	1.000000	
0.232422	1.000000	
0.234375	1.000000	
0.236328	1.000000	
0.238281	1.000000	
0.240234	1.000000	
0.242188	1.000000	
0.244141	1.000000	
0.246094	1.000000	
0.248047	1.000000	
0.250000	1.000000	
0.251953	1.000000	
0.253906	1.000000	
0.255859	1.000000	
0.257813	1.000000	
0.259766	1.000000	
0.261719	1.000000	
0.263672	1.000000	
0.265625	1.000000	
0.267578	1.000000	
0.269531	1.000000	
0.271484	1.000000	
0.273438	1.000000	
0.275391	1.000000	
0.277344	1.000000	
0.279297	1.000000	
0.281250	1.000000	
0.283203	1.000000	
0.285156	1.000000	
0.287109	1.000000	
0.289063	1.000000	
0.291016	1.000000	
0.292969	1.000000	
0.294922	1.000000	
0.296875	1.000000	
0.298828	1.000000	
0.300781	1.000000	
0.302734	1.000000	
0.304688	1.000000	
0.306641	1.000000	
0.308594	1.000000	
0.310547	1.000000	
0.312500	1.000000	
0.314453	1.000000	
0.316406	1.000000	
0.318359	1.000000	
0.320313	1.000000	
0.322266	1.000000	
0.324219	1.000000	
0.326172	1.000000	
0.328125	1.000000	
0.330078	1.000000	
0.332031	1.000000	
0.333984	1.000000	
0.335938	1.000000	
0.337891	1.000000	
0.339844	1.000000	
0.341797	1.000000	
0.343750	1.000000	
0.345703	1.000000	
0.347656	1.000000	
0.349609	1.000000	
0.351563	1.000000	
0.353516	1.000000	
0.355469	1.000000	
0.357422	1.000000	
0.359375	1.000000	
0.361328	1.000000	
0.363281	1.000000	
0.365234	1.000000	
0.367188	1.000000	
0.369141	1.000000	
0.371094	1.000000	
0.373047	1.000000	
0.375000	1.000000	
0.376953	1.000000	
0.378906	1.000000	
0.380859	1.000000	
0.382813	1.000000	
0.384766	1.000000	
0.386719	1.000000	
0.388672	1.000000	
0.390625	1.000000	
0.392578	1.000000	
0.394531	1.000000	
0.396484	1.000000	
0.398438	1.000000	
0.400391	1.000000	
0.402344	1.000000	
0.404297	1.000000	
0.406250	1.000000	
0.408203	1.000000	
0.410156	1.000000	
0.412109	1.000000	
0.414063	1.000000	
0.416016	1.000000	
0.417969	1.000000	
0.419922	1.000000	
0.421875	1.000000	
0.423828	1.000000	
0.425781	1.000000	
0.427734	1.000000	
0.429688	1.000000	
0.431641	1.000000	
0.433594	1.000000	
0.435547	1.000000	
0.437500	1.000000	
0.439453	1.000000	
0.441406	1.000000	
0.443359	1.000000	
0.445313	1.000000	
0.447266	1.000000	
0.449219	1.000000	
0.451172	1.000000	
0.453125	1.000000	
0.455078	1.000000	
0.457031	1.000000	
0.458984	1.000000	
0.460938	1.000000	
0.462891	1.000000	
0.464844	1.000000	
0.466797	1.000000	
0.468750	1.000000	
0.470703	1.000000	
0.472656	1.000000	
0.474609	1.000000	
0.476563	1.000000	
0.478516	1.000000	
0.480469	1.000000	
0.482422	1.000000	
0.484375	1.000000	
0.486328	1.000000	
0.488281	1.000000	
0.490234	1.000000	
0.492188	1.000000	
0.494141	1.000000	
0.496094	1.000000	
0.498047	1.000000	
0.500000	1.000000

==> figures/subsdimexceedsI_n=8192Erasure=0.48.txt <==
index prob
0.000122	0.000000	
0.000244	0.000000	
0.000366	0.000000	
0.000488	0.000000	
0.000610	0.000000	
0.000732	0.000000	
0.000854	0.000000	
0.000977	0.000000	
0.001099	0.000000	
0.001221	0.000000	
0.001343	0.000000	
0.001465	0.000000	
0.001587	0.000000	
0.001709	0.000000	
0.001831	0.000000	
0.001953	0.000000	
0.002075	0.000000	
0.002197	0.000000	
0.002319	0.000000	
0.002441	0.000000	
0.002563	0.000000	
0.002686	0.000000	
0.002808	0.000000	
0.002930	0.000000	
0.003052	0.000000	
0.003174	0.000000	
0.003296	0.000000	
0.003418	0.000000	
0.003540	0.000000	
0.003662	0.000000	
0.003784	0.000000	
0.003906	0.000000	
0.004028	0.000000	
0.004150	0.000000	
0.004272	0.000000	
0.004395	0.000000	
0.004517	0.000000	
0.004639	0.000000	
0.004761	0.000000	
0.004883	0.000000	
0.005005	0.000000	
0.005127	0.000000	
0.005249	0.000000	
0.005371	0.000000	
0.005493	0.000000	
0.005615	0.000000	
0.005737	0.000000	
0.005859	0.000000	
0.005981	0.000000	
0.006104	0.000000	
0.006226	0.000000	
0.006348	0.000000	
0.006470	0.000000	
0.006592	0.000000	
0.006714	0.000000	
0.006836	0.000000	
0.006958	0.000000	
0.007080	0.000000	
0.007202	0.000000	
0.007324	0.000000	
0.007446	0.000000	
0.007568	0.000000	
0.007690	0.000000	
0.007813	0.000000	
0.007935	0.000000	
0.008057	0.000000	
0.008179	0.000000	
0.008301	0.000000	
0.008423	0.000000	
0.008545	0.000000	
0.008667	0.000000	
0.008789	0.000000	
0.008911	0.000000	
0.009033	0.000000	
0.009155	0.000000	
0.009277	0.000000	
0.009399	0.000000	
0.009521	0.000000	
0.009644	0.000000	
0.009766	0.000000	
0.009888	0.000000	
0.010010	0.000000	
0.010132	0.000000	
0.010254	0.000000	
0.010376	0.000000	
0.010498	0.000000	
0.010620	0.000000	
0.010742	0.000000	
0.010864	0.000000	
0.010986	0.000000	
0.011108	0.000000	
0.011230	0.000000	
0.011353	0.000000	
0.011475	0.000000	
0.011597	0.000000	
0.011719	0.000000	
0.011841	0.000000	
0.011963	0.000000	
0.012085	0.000000	
0.012207	0.000000	
0.012329	0.000000	
0.012451	0.000000	
0.012573	0.000000	
0.012695	0.000000	
0.012817	0.000000	
0.012939	0.000000	
0.013062	0.000000	
0.013184	0.000000	
0.013306	0.000000	
0.013428	0.000000	
0.013550	0.000000	
0.013672	0.000000	
0.013794	0.000000	
0.013916	0.000000	
0.014038	0.000000	
0.014160	0.000000	
0.014282	0.000000	
0.014404	0.000000	
0.014526	0.000000	
0.014648	0.000000	
0.014771	0.000000	
0.014893	0.000000	
0.015015	0.000000	
0.015137	0.000000	
0.015259	0.000000	
0.015381	0.000000	
0.015503	0.000000	
0.015625	0.000000	
0.015747	0.000000	
0.015869	0.000000	
0.015991	0.000000	
0.016113	0.000000	
0.016235	0.000000	
0.016357	0.000000	
0.016479	0.000000	
0.016602	0.000000	
0.016724	0.000000	
0.016846	0.000000	
0.016968	0.000000	
0.017090	0.000000	
0.017212	0.000000	
0.017334	0.000000	
0.017456	0.000000	
0.017578	0.000000	
0.017700	0.000000	
0.017822	0.000000	
0.017944	0.000000	
0.018066	0.000000	
0.018188	0.000000	
0.018311	0.000000	
0.018433	0.000000	
0.018555	0.000000	
0.018677	0.000000	
0.018799	0.000000	
0.018921	0.000000	
0.019043	0.000000	
0.019165	0.000000	
0.019287	0.000000	
0.019409	0.000000	
0.019531	0.000000	
0.019653	0.000000	
0.019775	0.000000	
0.019897	0.000000	
0.020020	0.000000	
0.020142	0.000000	
0.020264	0.000000	
0.020386	0.000000	
0.020508	0.000000	
0.020630	0.000000	
0.020752	0.000000	
0.020874	0.000000	
0.020996	0.000000	
0.021118	0.000000	
0.021240	0.000000	
0.021362	0.000000	
0.021484	0.000000	
0.021606	0.000000	
0.021729	0.000000	
0.021851	0.000000	
0.021973	0.000000	
0.022095	0.000000	
0.022217	0.000000	
0.022339	0.000000	
0.022461	0.000000	
0.022583	0.000000	
0.022705	0.000000	
0.022827	0.000000	
0.022949	0.000000	
0.023071	0.000000	
0.023193	0.000000	
0.023315	0.000000	
0.023438	0.000000	
0.023560	0.000000	
0.023682	0.000000	
0.023804	0.000000	
0.023926	0.000000	
0.024048	0.000000	
0.024170	0.000000	
0.024292	0.000000	
0.024414	0.000000	
0.024536	0.000000	
0.024658	0.000000	
0.024780	0.000000	
0.024902	0.000000	
0.025024	0.000000	
0.025146	0.000000	
0.025269	0.000000	
0.025391	0.000000	
0.025513	0.000000	
0.025635	0.000000	
0.025757	0.000000	
0.025879	0.000000	
0.026001	0.000000	
0.026123	0.000000	
0.026245	0.000000	
0.026367	0.000000	
0.026489	0.000000	
0.026611	0.000000	
0.026733	0.000000	
0.026855	0.000000	
0.026978	0.000000	
0.027100	0.000000	
0.027222	0.000000	
0.027344	0.000000	
0.027466	0.000000	
0.027588	0.000000	
0.027710	0.000000	
0.027832	0.000000	
0.027954	0.000000	
0.028076	0.000000	
0.028198	0.000000	
0.028320	0.000000	
0.028442	0.000000	
0.028564	0.000000	
0.028687	0.000000	
0.028809	0.000000	
0.028931	0.000000	
0.029053	0.000000	
0.029175	0.000000	
0.029297	0.000000	
0.029419	0.000000	
0.029541	0.000000	
0.029663	0.000000	
0.029785	0.000000	
0.029907	0.000000	
0.030029	0.000000	
0.030151	0.000000	
0.030273	0.000000	
0.030396	0.000000	
0.030518	0.000000	
0.030640	0.000000	
0.030762	0.000000	
0.030884	0.000000	
0.031006	0.000000	
0.031128	0.000000	
0.031250	0.000000	
0.031372	0.000000	
0.031494	0.000000	
0.031616	0.000000	
0.031738	0.000000	
0.031860	0.000000	
0.031982	0.000000	
0.032104	0.000000	
0.032227	0.000000	
0.032349	0.000000	
0.032471	0.000000	
0.032593	0.000000	
0.032715	0.000000	
0.032837	0.000000	
0.032959	0.000000	
0.033081	0.000000	
0.033203	0.000000	
0.033325	0.000000	
0.033447	0.000000	
0.033569	0.000000	
0.033691	0.000000	
0.033813	0.000000	
0.033936	0.000000	
0.034058	0.000000	
0.034180	0.000000	
0.034302	0.000000	
0.034424	0.000000	
0.034546	0.000000	
0.034668	0.000000	
0.034790	0.000000	
0.034912	0.000000	
0.035034	0.000000	
0.035156	0.000000	
0.035278	0.000000	
0.035400	0.000000	
0.035522	0.000000	
0.035645	0.000000	
0.035767	0.000000	
0.035889	0.000000	
0.036011	0.000000	
0.036133	0.000000	
0.036255	0.000000	
0.036377	0.000000	
0.036499	0.000000	
0.036621	0.000000	
0.036743	0.000000	
0.036865	0.000000	
0.036987	0.000000	
0.037109	0.000000	
0.037231	0.000000	
0.037354	0.000000	
0.037476	0.000000	
0.037598	0.000000	
0.037720	0.000000	
0.037842	0.000000	
0.037964	0.000000	
0.038086	0.000000	
0.038208	0.000000	
0.038330	0.000000	
0.038452	0.000000	
0.038574	0.000000	
0.038696	0.000000	
0.038818	0.000000	
0.038940	0.000000	
0.039063	0.000000	
0.039185	0.000000	
0.039307	0.000000	
0.039429	0.000000	
0.039551	0.000000	
0.039673	0.000000	
0.039795	0.000000	
0.039917	0.000000	
0.040039	0.000000	
0.040161	0.000000	
0.040283	0.000000	
0.040405	0.000000	
0.040527	0.000000	
0.040649	0.000000	
0.040771	0.000000	
0.040894	0.000000	
0.041016	0.000000	
0.041138	0.000000	
0.041260	0.000000	
0.041382	0.000000	
0.041504	0.000000	
0.041626	0.000000	
0.041748	0.000000	
0.041870	0.000000	
0.041992	0.000000	
0.042114	0.000000	
0.042236	0.000000	
0.042358	0.000000	
0.042480	0.000000	
0.042603	0.000000	
0.042725	0.000000	
0.042847	0.000000	
0.042969	0.000000	
0.043091	0.000000	
0.043213	0.000000	
0.043335	0.000000	
0.043457	0.000000	
0.043579	0.000000	
0.043701	0.000000	
0.043823	0.000000	
0.043945	0.000000	
0.044067	0.000000	
0.044189	0.000000	
0.044312	0.000000	
0.044434	0.000000	
0.044556	0.000000	
0.044678	0.000000	
0.044800	0.000000	
0.044922	0.000000	
0.045044	0.000000	
0.045166	0.000000	
0.045288	0.000000	
0.045410	0.000000	
0.045532	0.000000	
0.045654	0.000000	
0.045776	0.000000	
0.045898	0.000000	
0.046021	0.000000	
0.046143	0.000000	
0.046265	0.000000	
0.046387	0.000000	
0.046509	0.000000	
0.046631	0.000000	
0.046753	0.000000	
0.046875	0.000000	
0.046997	0.000000	
0.047119	0.000000	
0.047241	0.000000	
0.047363	0.000000	
0.047485	0.000000	
0.047607	0.000000	
0.047729	0.000000	
0.047852	0.000000	
0.047974	0.000000	
0.048096	0.000000	
0.048218	0.000000	
0.048340	0.000000	
0.048462	0.000000	
0.048584	0.000000	
0.048706	0.000000	
0.048828	0.000000	
0.048950	0.000000	
0.049072	0.000000	
0.049194	0.000000	
0.049316	0.000000	
0.049438	0.000000	
0.049561	0.000000	
0.049683	0.000000	
0.049805	0.000000	
0.049927	0.000000	
0.050049	0.000000	
0.050171	0.000000	
0.050293	0.000000	
0.050415	0.000000	
0.050537	0.000000	
0.050659	0.000000	
0.050781	0.000000	
0.050903	0.000000	
0.051025	0.000000	
0.051147	0.000000	
0.051270	0.000000	
0.051392	0.000000	
0.051514	0.000000	
0.051636	0.000000	
0.051758	0.000000	
0.051880	0.000000	
0.052002	0.000000	
0.052124	0.000000	
0.052246	0.000000	
0.052368	0.000000	
0.052490	0.000000	
0.052612	0.000000	
0.052734	0.000000	
0.052856	0.000000	
0.052979	0.000000	
0.053101	0.000000	
0.053223	0.000000	
0.053345	0.000000	
0.053467	0.000000	
0.053589	0.000000	
0.053711	0.000000	
0.053833	0.000000	
0.053955	0.000000	
0.054077	0.000000	
0.054199	0.000000	
0.054321	0.000000	
0.054443	0.000000	
0.054565	0.000000	
0.054688	0.000000	
0.054810	0.000000	
0.054932	0.000000	
0.055054	0.000000	
0.055176	0.000000	
0.055298	0.000000	
0.055420	0.000000	
0.055542	0.000000	
0.055664	0.000000	
0.055786	0.000000	
0.055908	0.000000	
0.056030	0.000000	
0.056152	0.000000	
0.056274	0.000000	
0.056396	0.000000	
0.056519	0.000000	
0.056641	0.000000	
0.056763	0.000000	
0.056885	0.000000	
0.057007	0.000000	
0.057129	0.000000	
0.057251	0.000000	
0.057373	0.000000	
0.057495	0.000000	
0.057617	0.000000	
0.057739	0.000000	
0.057861	0.000000	
0.057983	0.000000	
0.058105	0.000000	
0.058228	0.000000	
0.058350	0.000000	
0.058472	0.000000	
0.058594	0.000000	
0.058716	0.000000	
0.058838	0.000000	
0.058960	0.000000	
0.059082	0.000000	
0.059204	0.000000	
0.059326	0.000000	
0.059448	0.000000	
0.059570	0.000000	
0.059692	0.000000	
0.059814	0.000000	
0.059937	0.000000	
0.060059	0.000000	
0.060181	0.000000	
0.060303	0.000000	
0.060425	0.000000	
0.060547	0.000000	
0.060669	0.000000	
0.060791	0.000000	
0.060913	0.000000	
0.061035	0.000000	
0.061157	0.000000	
0.061279	0.000000	
0.061401	0.000000	
0.061523	0.000000	
0.061646	0.000000	
0.061768	0.000000	
0.061890	0.000000	
0.062012	0.000000	
0.062134	0.000000	
0.062256	0.000000	
0.062378	0.000000	
0.062500	0.000000	
0.062622	0.000000	
0.062744	0.000000	
0.062866	0.000000	
0.062988	0.000000	
0.063110	0.000000	
0.063232	0.000000	
0.063354	0.000000	
0.063477	0.000000	
0.063599	0.000000	
0.063721	0.000000	
0.063843	0.000000	
0.063965	0.000000	
0.064087	0.000000	
0.064209	0.000050	
0.064331	0.000100	
0.064453	0.000100	
0.064575	0.000100	
0.064697	0.000100	
0.064819	0.000150	
0.064941	0.000150	
0.065063	0.000200	
0.065186	0.000300	
0.065308	0.000400	
0.065430	0.000500	
0.065552	0.000550	
0.065674	0.000650	
0.065796	0.000800	
0.065918	0.000900	
0.066040	0.001000	
0.066162	0.001100	
0.066284	0.001450	
0.066406	0.001550	
0.066528	0.001900	
0.066650	0.002200	
0.066772	0.002550	
0.066895	0.003150	
0.067017	0.003750	
0.067139	0.004250	
0.067261	0.005200	
0.067383	0.006250	
0.067505	0.007000	
0.067627	0.008250	
0.067749	0.009350	
0.067871	0.010600	
0.067993	0.012050	
0.068115	0.013650	
0.068237	0.015650	
0.068359	0.017550	
0.068481	0.019800	
0.068604	0.022300	
0.068726	0.025500	
0.068848	0.028350	
0.068970	0.031100	
0.069092	0.033750	
0.069214	0.037400	
0.069336	0.041000	
0.069458	0.045050	
0.069580	0.049750	
0.069702	0.054350	
0.069824	0.060250	
0.069946	0.065800	
0.070068	0.071250	
0.070190	0.077300	
0.070313	0.084850	
0.070435	0.091500	
0.070557	0.099150	
0.070679	0.107150	
0.070801	0.115650	
0.070923	0.125100	
0.071045	0.133900	
0.071167	0.144250	
0.071289	0.154250	
0.071411	0.165750	
0.071533	0.177200	
0.071655	0.188950	
0.071777	0.201050	
0.071899	0.213850	
0.072021	0.227850	
0.072144	0.241050	
0.072266	0.256450	
0.072388	0.270650	
0.072510	0.284200	
0.072632	0.298900	
0.072754	0.317250	
0.072876	0.332900	
0.072998	0.348500	
0.073120	0.365500	
0.073242	0.383150	
0.073364	0.401050	
0.073486	0.419550	
0.073608	0.437050	
0.073730	0.454800	
0.073853	0.473150	
0.073975	0.490750	
0.074097	0.509600	
0.074219	0.527800	
0.074341	0.546650	
0.074463	0.564850	
0.074585	0.582650	
0.074707	0.599100	
0.074829	0.616100	
0.074951	0.632750	
0.075073	0.647050	
0.075195	0.663350	
0.075317	0.680200	
0.075439	0.697350	
0.075562	0.713900	
0.075684	0.729700	
0.075806	0.744850	
0.075928	0.759750	
0.076050	0.774000	
0.076172	0.788600	
0.076294	0.800100	
0.076416	0.812500	
0.076538	0.824950	
0.076660	0.837300	
0.076782	0.848700	
0.076904	0.858900	
0.077026	0.867850	
0.077148	0.876750	
0.077271	0.885700	
0.077393	0.893900	
0.077515	0.900950	
0.077637	0.908600	
0.077759	0.915000	
0.077881	0.921850	
0.078003	0.927750	
0.078125	0.933600	
0.078247	0.939100	
0.078369	0.944500	
0.078491	0.948900	
0.078613	0.953300	
0.078735	0.956750	
0.078857	0.961150	
0.078979	0.964750	
0.079102	0.968400	
0.079224	0.972300	
0.079346	0.974450	
0.079468	0.976800	
0.079590	0.978650	
0.079712	0.981050	
0.079834	0.983250	
0.079956	0.985550	
0.080078	0.987300	
0.080200	0.988700	
0.080322	0.989950	
0.080444	0.990900	
0.080566	0.991800	
0.080688	0.992750	
0.080811	0.993650	
0.080933	0.994400	
0.081055	0.994950	
0.081177	0.995550	
0.081299	0.996100	
0.081421	0.996500	
0.081543	0.996850	
0.081665	0.997150	
0.081787	0.997700	
0.081909	0.997950	
0.082031	0.998400	
0.082153	0.998700	
0.082275	0.998850	
0.082397	0.999100	
0.082520	0.999150	
0.082642	0.999300	
0.082764	0.999450	
0.082886	0.999500	
0.083008	0.999550	
0.083130	0.999600	
0.083252	0.999650	
0.083374	0.999650	
0.083496	0.999650	
0.083618	0.999700	
0.083740	0.999750	
0.083862	0.999800	
0.083984	0.999900	
0.084106	0.999900	
0.084229	0.999900	
0.084351	0.999950	
0.084473	0.999950	
0.084595	0.999950	
0.084717	0.999950	
0.084839	1.000000	
0.084961	1.000000	
0.085083	1.000000	
0.085205	1.000000	
0.085327	1.000000	
0.085449	1.000000	
0.085571	1.000000	
0.085693	1.000000	
0.085815	1.000000	
0.085938	1.000000	
0.086060	1.000000	
0.086182	1.000000	
0.086304	1.000000	
0.086426	1.000000	
0.086548	1.000000	
0.086670	1.000000	
0.086792	1.000000	
0.086914	1.000000	
0.087036	1.000000	
0.087158	1.000000	
0.087280	1.000000	
0.087402	1.000000	
0.087524	1.000000	
0.087646	1.000000	
0.087769	1.000000	
0.087891	1.000000	
0.088013	1.000000	
0.088135	1.000000	
0.088257	1.000000	
0.088379	1.000000	
0.088501	1.000000	
0.088623	1.000000	
0.088745	1.000000	
0.088867	1.000000	
0.088989	1.000000	
0.089111	1.000000	
0.089233	1.000000	
0.089355	1.000000	
0.089478	1.000000	
0.089600	1.000000	
0.089722	1.000000	
0.089844	1.000000	
0.089966	1.000000	
0.090088	1.000000	
0.090210	1.000000	
0.090332	1.000000	
0.090454	1.000000	
0.090576	1.000000	
0.090698	1.000000	
0.090820	1.000000	
0.090942	1.000000	
0.091064	1.000000	
0.091187	1.000000	
0.091309	1.000000	
0.091431	1.000000	
0.091553	1.000000	
0.091675	1.000000	
0.091797	1.000000	
0.091919	1.000000	
0.092041	1.000000	
0.092163	1.000000	
0.092285	1.000000	
0.092407	1.000000	
0.092529	1.000000	
0.092651	1.000000	
0.092773	1.000000	
0.092896	1.000000	
0.093018	1.000000	
0.093140	1.000000	
0.093262	1.000000	
0.093384	1.000000	
0.093506	1.000000	
0.093628	1.000000	
0.093750	1.000000	
0.093872	1.000000	
0.093994	1.000000	
0.094116	1.000000	
0.094238	1.000000	
0.094360	1.000000	
0.094482	1.000000	
0.094604	1.000000	
0.094727	1.000000	
0.094849	1.000000	
0.094971	1.000000	
0.095093	1.000000	
0.095215	1.000000	
0.095337	1.000000	
0.095459	1.000000	
0.095581	1.000000	
0.095703	1.000000	
0.095825	1.000000	
0.095947	1.000000	
0.096069	1.000000	
0.096191	1.000000	
0.096313	1.000000	
0.096436	1.000000	
0.096558	1.000000	
0.096680	1.000000	
0.096802	1.000000	
0.096924	1.000000	
0.097046	1.000000	
0.097168	1.000000	
0.097290	1.000000	
0.097412	1.000000	
0.097534	1.000000	
0.097656	1.000000	
0.097778	1.000000	
0.097900	1.000000	
0.098022	1.000000	
0.098145	1.000000	
0.098267	1.000000	
0.098389	1.000000	
0.098511	1.000000	
0.098633	1.000000	
0.098755	1.000000	
0.098877	1.000000	
0.098999	1.000000	
0.099121	1.000000	
0.099243	1.000000	
0.099365	1.000000	
0.099487	1.000000	
0.099609	1.000000	
0.099731	1.000000	
0.099854	1.000000	
0.099976	1.000000	
0.100098	1.000000	
0.100220	1.000000	
0.100342	1.000000	
0.100464	1.000000	
0.100586	1.000000	
0.100708	1.000000	
0.100830	1.000000	
0.100952	1.000000	
0.101074	1.000000	
0.101196	1.000000	
0.101318	1.000000	
0.101440	1.000000	
0.101563	1.000000	
0.101685	1.000000	
0.101807	1.000000	
0.101929	1.000000	
0.102051	1.000000	
0.102173	1.000000	
0.102295	1.000000	
0.102417	1.000000	
0.102539	1.000000	
0.102661	1.000000	
0.102783	1.000000	
0.102905	1.000000	
0.103027	1.000000	
0.103149	1.000000	
0.103271	1.000000	
0.103394	1.000000	
0.103516	1.000000	
0.103638	1.000000	
0.103760	1.000000	
0.103882	1.000000	
0.104004	1.000000	
0.104126	1.000000	
0.104248	1.000000	
0.104370	1.000000	
0.104492	1.000000	
0.104614	1.000000	
0.104736	1.000000	
0.104858	1.000000	
0.104980	1.000000	
0.105103	1.000000	
0.105225	1.000000	
0.105347	1.000000	
0.105469	1.000000	
0.105591	1.000000	
0.105713	1.000000	
0.105835	1.000000	
0.105957	1.000000	
0.106079	1.000000	
0.106201	1.000000	
0.106323	1.000000	
0.106445	1.000000	
0.106567	1.000000	
0.106689	1.000000	
0.106812	1.000000	
0.106934	1.000000	
0.107056	1.000000	
0.107178	1.000000	
0.107300	1.000000	
0.107422	1.000000	
0.107544	1.000000	
0.107666	1.000000	
0.107788	1.000000	
0.107910	1.000000	
0.108032	1.000000	
0.108154	1.000000	
0.108276	1.000000	
0.108398	1.000000	
0.108521	1.000000	
0.108643	1.000000	
0.108765	1.000000	
0.108887	1.000000	
0.109009	1.000000	
0.109131	1.000000	
0.109253	1.000000	
0.109375	1.000000	
0.109497	1.000000	
0.109619	1.000000	
0.109741	1.000000	
0.109863	1.000000	
0.109985	1.000000	
0.110107	1.000000	
0.110229	1.000000	
0.110352	1.000000	
0.110474	1.000000	
0.110596	1.000000	
0.110718	1.000000	
0.110840	1.000000	
0.110962	1.000000	
0.111084	1.000000	
0.111206	1.000000	
0.111328	1.000000	
0.111450	1.000000	
0.111572	1.000000	
0.111694	1.000000	
0.111816	1.000000	
0.111938	1.000000	
0.112061	1.000000	
0.112183	1.000000	
0.112305	1.000000	
0.112427	1.000000	
0.112549	1.000000	
0.112671	1.000000	
0.112793	1.000000	
0.112915	1.000000	
0.113037	1.000000	
0.113159	1.000000	
0.113281	1.000000	
0.113403	1.000000	
0.113525	1.000000	
0.113647	1.000000	
0.113770	1.000000	
0.113892	1.000000	
0.114014	1.000000	
0.114136	1.000000	
0.114258	1.000000	
0.114380	1.000000	
0.114502	1.000000	
0.114624	1.000000	
0.114746	1.000000	
0.114868	1.000000	
0.114990	1.000000	
0.115112	1.000000	
0.115234	1.000000	
0.115356	1.000000	
0.115479	1.000000	
0.115601	1.000000	
0.115723	1.000000	
0.115845	1.000000	
0.115967	1.000000	
0.116089	1.000000	
0.116211	1.000000	
0.116333	1.000000	
0.116455	1.000000	
0.116577	1.000000	
0.116699	1.000000	
0.116821	1.000000	
0.116943	1.000000	
0.117065	1.000000	
0.117188	1.000000	
0.117310	1.000000	
0.117432	1.000000	
0.117554	1.000000	
0.117676	1.000000	
0.117798	1.000000	
0.117920	1.000000	
0.118042	1.000000	
0.118164	1.000000	
0.118286	1.000000	
0.118408	1.000000	
0.118530	1.000000	
0.118652	1.000000	
0.118774	1.000000	
0.118896	1.000000	
0.119019	1.000000	
0.119141	1.000000	
0.119263	1.000000	
0.119385	1.000000	
0.119507	1.000000	
0.119629	1.000000	
0.119751	1.000000	
0.119873	1.000000	
0.119995	1.000000	
0.120117	1.000000	
0.120239	1.000000	
0.120361	1.000000	
0.120483	1.000000	
0.120605	1.000000	
0.120728	1.000000	
0.120850	1.000000	
0.120972	1.000000	
0.121094	1.000000	
0.121216	1.000000	
0.121338	1.000000	
0.121460	1.000000	
0.121582	1.000000	
0.121704	1.000000	
0.121826	1.000000	
0.121948	1.000000	
0.122070	1.000000	
0.122192	1.000000	
0.122314	1.000000	
0.122437	1.000000	
0.122559	1.000000	
0.122681	1.000000	
0.122803	1.000000	
0.122925	1.000000	
0.123047	1.000000	
0.123169	1.000000	
0.123291	1.000000	
0.123413	1.000000	
0.123535	1.000000	
0.123657	1.000000	
0.123779	1.000000	
0.123901	1.000000	
0.124023	1.000000	
0.124146	1.000000	
0.124268	1.000000	
0.124390	1.000000	
0.124512	1.000000	
0.124634	1.000000	
0.124756	1.000000	
0.124878	1.000000	
0.125000	1.000000	
0.125122	1.000000	
0.125244	1.000000	
0.125366	1.000000	
0.125488	1.000000	
0.125610	1.000000	
0.125732	1.000000	
0.125854	1.000000	
0.125977	1.000000	
0.126099	1.000000	
0.126221	1.000000	
0.126343	1.000000	
0.126465	1.000000	
0.126587	1.000000	
0.126709	1.000000	
0.126831	1.000000	
0.126953	1.000000	
0.127075	1.000000	
0.127197	1.000000	
0.127319	1.000000	
0.127441	1.000000	
0.127563	1.000000	
0.127686	1.000000	
0.127808	1.000000	
0.127930	1.000000	
0.128052	1.000000	
0.128174	1.000000	
0.128296	1.000000	
0.128418	1.000000	
0.128540	1.000000	
0.128662	1.000000	
0.128784	1.000000	
0.128906	1.000000	
0.129028	1.000000	
0.129150	1.000000	
0.129272	1.000000	
0.129395	1.000000	
0.129517	1.000000	
0.129639	1.000000	
0.129761	1.000000	
0.129883	1.000000	
0.130005	1.000000	
0.130127	1.000000	
0.130249	1.000000	
0.130371	1.000000	
0.130493	1.000000	
0.130615	1.000000	
0.130737	1.000000	
0.130859	1.000000	
0.130981	1.000000	
0.131104	1.000000	
0.131226	1.000000	
0.131348	1.000000	
0.131470	1.000000	
0.131592	1.000000	
0.131714	1.000000	
0.131836	1.000000	
0.131958	1.000000	
0.132080	1.000000	
0.132202	1.000000	
0.132324	1.000000	
0.132446	1.000000	
0.132568	1.000000	
0.132690	1.000000	
0.132813	1.000000	
0.132935	1.000000	
0.133057	1.000000	
0.133179	1.000000	
0.133301	1.000000	
0.133423	1.000000	
0.133545	1.000000	
0.133667	1.000000	
0.133789	1.000000	
0.133911	1.000000	
0.134033	1.000000	
0.134155	1.000000	
0.134277	1.000000	
0.134399	1.000000	
0.134521	1.000000	
0.134644	1.000000	
0.134766	1.000000	
0.134888	1.000000	
0.135010	1.000000	
0.135132	1.000000	
0.135254	1.000000	
0.135376	1.000000	
0.135498	1.000000	
0.135620	1.000000	
0.135742	1.000000	
0.135864	1.000000	
0.135986	1.000000	
0.136108	1.000000	
0.136230	1.000000	
0.136353	1.000000	
0.136475	1.000000	
0.136597	1.000000	
0.136719	1.000000	
0.136841	1.000000	
0.136963	1.000000	
0.137085	1.000000	
0.137207	1.000000	
0.137329	1.000000	
0.137451	1.000000	
0.137573	1.000000	
0.137695	1.000000	
0.137817	1.000000	
0.137939	1.000000	
0.138062	1.000000	
0.138184	1.000000	
0.138306	1.000000	
0.138428	1.000000	
0.138550	1.000000	
0.138672	1.000000	
0.138794	1.000000	
0.138916	1.000000	
0.139038	1.000000	
0.139160	1.000000	
0.139282	1.000000	
0.139404	1.000000	
0.139526	1.000000	
0.139648	1.000000	
0.139771	1.000000	
0.139893	1.000000	
0.140015	1.000000	
0.140137	1.000000	
0.140259	1.000000	
0.140381	1.000000	
0.140503	1.000000	
0.140625	1.000000	
0.140747	1.000000	
0.140869	1.000000	
0.140991	1.000000	
0.141113	1.000000	
0.141235	1.000000	
0.141357	1.000000	
0.141479	1.000000	
0.141602	1.000000	
0.141724	1.000000	
0.141846	1.000000	
0.141968	1.000000	
0.142090	1.000000	
0.142212	1.000000	
0.142334	1.000000	
0.142456	1.000000	
0.142578	1.000000	
0.142700	1.000000	
0.142822	1.000000	
0.142944	1.000000	
0.143066	1.000000	
0.143188	1.000000	
0.143311	1.000000	
0.143433	1.000000	
0.143555	1.000000	
0.143677	1.000000	
0.143799	1.000000	
0.143921	1.000000	
0.144043	1.000000	
0.144165	1.000000	
0.144287	1.000000	
0.144409	1.000000	
0.144531	1.000000	
0.144653	1.000000	
0.144775	1.000000	
0.144897	1.000000	
0.145020	1.000000	
0.145142	1.000000	
0.145264	1.000000	
0.145386	1.000000	
0.145508	1.000000	
0.145630	1.000000	
0.145752	1.000000	
0.145874	1.000000	
0.145996	1.000000	
0.146118	1.000000	
0.146240	1.000000	
0.146362	1.000000	
0.146484	1.000000	
0.146606	1.000000	
0.146729	1.000000	
0.146851	1.000000	
0.146973	1.000000	
0.147095	1.000000	
0.147217	1.000000	
0.147339	1.000000	
0.147461	1.000000	
0.147583	1.000000	
0.147705	1.000000	
0.147827	1.000000	
0.147949	1.000000	
0.148071	1.000000	
0.148193	1.000000	
0.148315	1.000000	
0.148438	1.000000	
0.148560	1.000000	
0.148682	1.000000	
0.148804	1.000000	
0.148926	1.000000	
0.149048	1.000000	
0.149170	1.000000	
0.149292	1.000000	
0.149414	1.000000	
0.149536	1.000000	
0.149658	1.000000	
0.149780	1.000000	
0.149902	1.000000	
0.150024	1.000000	
0.150146	1.000000	
0.150269	1.000000	
0.150391	1.000000	
0.150513	1.000000	
0.150635	1.000000	
0.150757	1.000000	
0.150879	1.000000	
0.151001	1.000000	
0.151123	1.000000	
0.151245	1.000000	
0.151367	1.000000	
0.151489	1.000000	
0.151611	1.000000	
0.151733	1.000000	
0.151855	1.000000	
0.151978	1.000000	
0.152100	1.000000	
0.152222	1.000000	
0.152344	1.000000	
0.152466	1.000000	
0.152588	1.000000	
0.152710	1.000000	
0.152832	1.000000	
0.152954	1.000000	
0.153076	1.000000	
0.153198	1.000000	
0.153320	1.000000	
0.153442	1.000000	
0.153564	1.000000	
0.153687	1.000000	
0.153809	1.000000	
0.153931	1.000000	
0.154053	1.000000	
0.154175	1.000000	
0.154297	1.000000	
0.154419	1.000000	
0.154541	1.000000	
0.154663	1.000000	
0.154785	1.000000	
0.154907	1.000000	
0.155029	1.000000	
0.155151	1.000000	
0.155273	1.000000	
0.155396	1.000000	
0.155518	1.000000	
0.155640	1.000000	
0.155762	1.000000	
0.155884	1.000000	
0.156006	1.000000	
0.156128	1.000000	
0.156250	1.000000	
0.156372	1.000000	
0.156494	1.000000	
0.156616	1.000000	
0.156738	1.000000	
0.156860	1.000000	
0.156982	1.000000	
0.157104	1.000000	
0.157227	1.000000	
0.157349	1.000000	
0.157471	1.000000	
0.157593	1.000000	
0.157715	1.000000	
0.157837	1.000000	
0.157959	1.000000	
0.158081	1.000000	
0.158203	1.000000	
0.158325	1.000000	
0.158447	1.000000	
0.158569	1.000000	
0.158691	1.000000	
0.158813	1.000000	
0.158936	1.000000	
0.159058	1.000000	
0.159180	1.000000	
0.159302	1.000000	
0.159424	1.000000	
0.159546	1.000000	
0.159668	1.000000	
0.159790	1.000000	
0.159912	1.000000	
0.160034	1.000000	
0.160156	1.000000	
0.160278	1.000000	
0.160400	1.000000	
0.160522	1.000000	
0.160645	1.000000	
0.160767	1.000000	
0.160889	1.000000	
0.161011	1.000000	
0.161133	1.000000	
0.161255	1.000000	
0.161377	1.000000	
0.161499	1.000000	
0.161621	1.000000	
0.161743	1.000000	
0.161865	1.000000	
0.161987	1.000000	
0.162109	1.000000	
0.162231	1.000000	
0.162354	1.000000	
0.162476	1.000000	
0.162598	1.000000	
0.162720	1.000000	
0.162842	1.000000	
0.162964	1.000000	
0.163086	1.000000	
0.163208	1.000000	
0.163330	1.000000	
0.163452	1.000000	
0.163574	1.000000	
0.163696	1.000000	
0.163818	1.000000	
0.163940	1.000000	
0.164063	1.000000	
0.164185	1.000000	
0.164307	1.000000	
0.164429	1.000000	
0.164551	1.000000	
0.164673	1.000000	
0.164795	1.000000	
0.164917	1.000000	
0.165039	1.000000	
0.165161	1.000000	
0.165283	1.000000	
0.165405	1.000000	
0.165527	1.000000	
0.165649	1.000000	
0.165771	1.000000	
0.165894	1.000000	
0.166016	1.000000	
0.166138	1.000000	
0.166260	1.000000	
0.166382	1.000000	
0.166504	1.000000	
0.166626	1.000000	
0.166748	1.000000	
0.166870	1.000000	
0.166992	1.000000	
0.167114	1.000000	
0.167236	1.000000	
0.167358	1.000000	
0.167480	1.000000	
0.167603	1.000000	
0.167725	1.000000	
0.167847	1.000000	
0.167969	1.000000	
0.168091	1.000000	
0.168213	1.000000	
0.168335	1.000000	
0.168457	1.000000	
0.168579	1.000000	
0.168701	1.000000	
0.168823	1.000000	
0.168945	1.000000	
0.169067	1.000000	
0.169189	1.000000	
0.169312	1.000000	
0.169434	1.000000	
0.169556	1.000000	
0.169678	1.000000	
0.169800	1.000000	
0.169922	1.000000	
0.170044	1.000000	
0.170166	1.000000	
0.170288	1.000000	
0.170410	1.000000	
0.170532	1.000000	
0.170654	1.000000	
0.170776	1.000000	
0.170898	1.000000	
0.171021	1.000000	
0.171143	1.000000	
0.171265	1.000000	
0.171387	1.000000	
0.171509	1.000000	
0.171631	1.000000	
0.171753	1.000000	
0.171875	1.000000	
0.171997	1.000000	
0.172119	1.000000	
0.172241	1.000000	
0.172363	1.000000	
0.172485	1.000000	
0.172607	1.000000	
0.172729	1.000000	
0.172852	1.000000	
0.172974	1.000000	
0.173096	1.000000	
0.173218	1.000000	
0.173340	1.000000	
0.173462	1.000000	
0.173584	1.000000	
0.173706	1.000000	
0.173828	1.000000	
0.173950	1.000000	
0.174072	1.000000	
0.174194	1.000000	
0.174316	1.000000	
0.174438	1.000000	
0.174561	1.000000	
0.174683	1.000000	
0.174805	1.000000	
0.174927	1.000000	
0.175049	1.000000	
0.175171	1.000000	
0.175293	1.000000	
0.175415	1.000000	
0.175537	1.000000	
0.175659	1.000000	
0.175781	1.000000	
0.175903	1.000000	
0.176025	1.000000	
0.176147	1.000000	
0.176270	1.000000	
0.176392	1.000000	
0.176514	1.000000	
0.176636	1.000000	
0.176758	1.000000	
0.176880	1.000000	
0.177002	1.000000	
0.177124	1.000000	
0.177246	1.000000	
0.177368	1.000000	
0.177490	1.000000	
0.177612	1.000000	
0.177734	1.000000	
0.177856	1.000000	
0.177979	1.000000	
0.178101	1.000000	
0.178223	1.000000	
0.178345	1.000000	
0.178467	1.000000	
0.178589	1.000000	
0.178711	1.000000	
0.178833	1.000000	
0.178955	1.000000	
0.179077	1.000000	
0.179199	1.000000	
0.179321	1.000000	
0.179443	1.000000	
0.179565	1.000000	
0.179688	1.000000	
0.179810	1.000000	
0.179932	1.000000	
0.180054	1.000000	
0.180176	1.000000	
0.180298	1.000000	
0.180420	1.000000	
0.180542	1.000000	
0.180664	1.000000	
0.180786	1.000000	
0.180908	1.000000	
0.181030	1.000000	
0.181152	1.000000	
0.181274	1.000000	
0.181396	1.000000	
0.181519	1.000000	
0.181641	1.000000	
0.181763	1.000000	
0.181885	1.000000	
0.182007	1.000000	
0.182129	1.000000	
0.182251	1.000000	
0.182373	1.000000	
0.182495	1.000000	
0.182617	1.000000	
0.182739	1.000000	
0.182861	1.000000	
0.182983	1.000000	
0.183105	1.000000	
0.183228	1.000000	
0.183350	1.000000	
0.183472	1.000000	
0.183594	1.000000	
0.183716	1.000000	
0.183838	1.000000	
0.183960	1.000000	
0.184082	1.000000	
0.184204	1.000000	
0.184326	1.000000	
0.184448	1.000000	
0.184570	1.000000	
0.184692	1.000000	
0.184814	1.000000	
0.184937	1.000000	
0.185059	1.000000	
0.185181	1.000000	
0.185303	1.000000	
0.185425	1.000000	
0.185547	1.000000	
0.185669	1.000000	
0.185791	1.000000	
0.185913	1.000000	
0.186035	1.000000	
0.186157	1.000000	
0.186279	1.000000	
0.186401	1.000000	
0.186523	1.000000	
0.186646	1.000000	
0.186768	1.000000	
0.186890	1.000000	
0.187012	1.000000	
0.187134	1.000000	
0.187256	1.000000	
0.187378	1.000000	
0.187500	1.000000	
0.187622	1.000000	
0.187744	1.000000	
0.187866	1.000000	
0.187988	1.000000	
0.188110	1.000000	
0.188232	1.000000	
0.188354	1.000000	
0.188477	1.000000	
0.188599	1.000000	
0.188721	1.000000	
0.188843	1.000000	
0.188965	1.000000	
0.189087	1.000000	
0.189209	1.000000	
0.189331	1.000000	
0.189453	1.000000	
0.189575	1.000000	
0.189697	1.000000	
0.189819	1.000000	
0.189941	1.000000	
0.190063	1.000000	
0.190186	1.000000	
0.190308	1.000000	
0.190430	1.000000	
0.190552	1.000000	
0.190674	1.000000	
0.190796	1.000000	
0.190918	1.000000	
0.191040	1.000000	
0.191162	1.000000	
0.191284	1.000000	
0.191406	1.000000	
0.191528	1.000000	
0.191650	1.000000	
0.191772	1.000000	
0.191895	1.000000	
0.192017	1.000000	
0.192139	1.000000	
0.192261	1.000000	
0.192383	1.000000	
0.192505	1.000000	
0.192627	1.000000	
0.192749	1.000000	
0.192871	1.000000	
0.192993	1.000000	
0.193115	1.000000	
0.193237	1.000000	
0.193359	1.000000	
0.193481	1.000000	
0.193604	1.000000	
0.193726	1.000000	
0.193848	1.000000	
0.193970	1.000000	
0.194092	1.000000	
0.194214	1.000000	
0.194336	1.000000	
0.194458	1.000000	
0.194580	1.000000	
0.194702	1.000000	
0.194824	1.000000	
0.194946	1.000000	
0.195068	1.000000	
0.195190	1.000000	
0.195313	1.000000	
0.195435	1.000000	
0.195557	1.000000	
0.195679	1.000000	
0.195801	1.000000	
0.195923	1.000000	
0.196045	1.000000	
0.196167	1.000000	
0.196289	1.000000	
0.196411	1.000000	
0.196533	1.000000	
0.196655	1.000000	
0.196777	1.000000	
0.196899	1.000000	
0.197021	1.000000	
0.197144	1.000000	
0.197266	1.000000	
0.197388	1.000000	
0.197510	1.000000	
0.197632	1.000000	
0.197754	1.000000	
0.197876	1.000000	
0.197998	1.000000	
0.198120	1.000000	
0.198242	1.000000	
0.198364	1.000000	
0.198486	1.000000	
0.198608	1.000000	
0.198730	1.000000	
0.198853	1.000000	
0.198975	1.000000	
0.199097	1.000000	
0.199219	1.000000	
0.199341	1.000000	
0.199463	1.000000	
0.199585	1.000000	
0.199707	1.000000	
0.199829	1.000000	
0.199951	1.000000	
0.200073	1.000000	
0.200195	1.000000	
0.200317	1.000000	
0.200439	1.000000	
0.200562	1.000000	
0.200684	1.000000	
0.200806	1.000000	
0.200928	1.000000	
0.201050	1.000000	
0.201172	1.000000	
0.201294	1.000000	
0.201416	1.000000	
0.201538	1.000000	
0.201660	1.000000	
0.201782	1.000000	
0.201904	1.000000	
0.202026	1.000000	
0.202148	1.000000	
0.202271	1.000000	
0.202393	1.000000	
0.202515	1.000000	
0.202637	1.000000	
0.202759	1.000000	
0.202881	1.000000	
0.203003	1.000000	
0.203125	1.000000	
0.203247	1.000000	
0.203369	1.000000	
0.203491	1.000000	
0.203613	1.000000	
0.203735	1.000000	
0.203857	1.000000	
0.203979	1.000000	
0.204102	1.000000	
0.204224	1.000000	
0.204346	1.000000	
0.204468	1.000000	
0.204590	1.000000	
0.204712	1.000000	
0.204834	1.000000	
0.204956	1.000000	
0.205078	1.000000	
0.205200	1.000000	
0.205322	1.000000	
0.205444	1.000000	
0.205566	1.000000	
0.205688	1.000000	
0.205811	1.000000	
0.205933	1.000000	
0.206055	1.000000	
0.206177	1.000000	
0.206299	1.000000	
0.206421	1.000000	
0.206543	1.000000	
0.206665	1.000000	
0.206787	1.000000	
0.206909	1.000000	
0.207031	1.000000	
0.207153	1.000000	
0.207275	1.000000	
0.207397	1.000000	
0.207520	1.000000	
0.207642	1.000000	
0.207764	1.000000	
0.207886	1.000000	
0.208008	1.000000	
0.208130	1.000000	
0.208252	1.000000	
0.208374	1.000000	
0.208496	1.000000	
0.208618	1.000000	
0.208740	1.000000	
0.208862	1.000000	
0.208984	1.000000	
0.209106	1.000000	
0.209229	1.000000	
0.209351	1.000000	
0.209473	1.000000	
0.209595	1.000000	
0.209717	1.000000	
0.209839	1.000000	
0.209961	1.000000	
0.210083	1.000000	
0.210205	1.000000	
0.210327	1.000000	
0.210449	1.000000	
0.210571	1.000000	
0.210693	1.000000	
0.210815	1.000000	
0.210938	1.000000	
0.211060	1.000000	
0.211182	1.000000	
0.211304	1.000000	
0.211426	1.000000	
0.211548	1.000000	
0.211670	1.000000	
0.211792	1.000000	
0.211914	1.000000	
0.212036	1.000000	
0.212158	1.000000	
0.212280	1.000000	
0.212402	1.000000	
0.212524	1.000000	
0.212646	1.000000	
0.212769	1.000000	
0.212891	1.000000	
0.213013	1.000000	
0.213135	1.000000	
0.213257	1.000000	
0.213379	1.000000	
0.213501	1.000000	
0.213623	1.000000	
0.213745	1.000000	
0.213867	1.000000	
0.213989	1.000000	
0.214111	1.000000	
0.214233	1.000000	
0.214355	1.000000	
0.214478	1.000000	
0.214600	1.000000	
0.214722	1.000000	
0.214844	1.000000	
0.214966	1.000000	
0.215088	1.000000	
0.215210	1.000000	
0.215332	1.000000	
0.215454	1.000000	
0.215576	1.000000	
0.215698	1.000000	
0.215820	1.000000	
0.215942	1.000000	
0.216064	1.000000	
0.216187	1.000000	
0.216309	1.000000	
0.216431	1.000000	
0.216553	1.000000	
0.216675	1.000000	
0.216797	1.000000	
0.216919	1.000000	
0.217041	1.000000	
0.217163	1.000000	
0.217285	1.000000	
0.217407	1.000000	
0.217529	1.000000	
0.217651	1.000000	
0.217773	1.000000	
0.217896	1.000000	
0.218018	1.000000	
0.218140	1.000000	
0.218262	1.000000	
0.218384	1.000000	
0.218506	1.000000	
0.218628	1.000000	
0.218750	1.000000	
0.218872	1.000000	
0.218994	1.000000	
0.219116	1.000000	
0.219238	1.000000	
0.219360	1.000000	
0.219482	1.000000	
0.219604	1.000000	
0.219727	1.000000	
0.219849	1.000000	
0.219971	1.000000	
0.220093	1.000000	
0.220215	1.000000	
0.220337	1.000000	
0.220459	1.000000	
0.220581	1.000000	
0.220703	1.000000	
0.220825	1.000000	
0.220947	1.000000	
0.221069	1.000000	
0.221191	1.000000	
0.221313	1.000000	
0.221436	1.000000	
0.221558	1.000000	
0.221680	1.000000	
0.221802	1.000000	
0.221924	1.000000	
0.222046	1.000000	
0.222168	1.000000	
0.222290	1.000000	
0.222412	1.000000	
0.222534	1.000000	
0.222656	1.000000	
0.222778	1.000000	
0.222900	1.000000	
0.223022	1.000000	
0.223145	1.000000	
0.223267	1.000000	
0.223389	1.000000	
0.223511	1.000000	
0.223633	1.000000	
0.223755	1.000000	
0.223877	1.000000	
0.223999	1.000000	
0.224121	1.000000	
0.224243	1.000000	
0.224365	1.000000	
0.224487	1.000000	
0.224609	1.000000	
0.224731	1.000000	
0.224854	1.000000	
0.224976	1.000000	
0.225098	1.000000	
0.225220	1.000000	
0.225342	1.000000	
0.225464	1.000000	
0.225586	1.000000	
0.225708	1.000000	
0.225830	1.000000	
0.225952	1.000000	
0.226074	1.000000	
0.226196	1.000000	
0.226318	1.000000	
0.226440	1.000000	
0.226563	1.000000	
0.226685	1.000000	
0.226807	1.000000	
0.226929	1.000000	
0.227051	1.000000	
0.227173	1.000000	
0.227295	1.000000	
0.227417	1.000000	
0.227539	1.000000	
0.227661	1.000000	
0.227783	1.000000	
0.227905	1.000000	
0.228027	1.000000	
0.228149	1.000000	
0.228271	1.000000	
0.228394	1.000000	
0.228516	1.000000	
0.228638	1.000000	
0.228760	1.000000	
0.228882	1.000000	
0.229004	1.000000	
0.229126	1.000000	
0.229248	1.000000	
0.229370	1.000000	
0.229492	1.000000	
0.229614	1.000000	
0.229736	1.000000	
0.229858	1.000000	
0.229980	1.000000	
0.230103	1.000000	
0.230225	1.000000	
0.230347	1.000000	
0.230469	1.000000	
0.230591	1.000000	
0.230713	1.000000	
0.230835	1.000000	
0.230957	1.000000	
0.231079	1.000000	
0.231201	1.000000	
0.231323	1.000000	
0.231445	1.000000	
0.231567	1.000000	
0.231689	1.000000	
0.231812	1.000000	
0.231934	1.000000	
0.232056	1.000000	
0.232178	1.000000	
0.232300	1.000000	
0.232422	1.000000	
0.232544	1.000000	
0.232666	1.000000	
0.232788	1.000000	
0.232910	1.000000	
0.233032	1.000000	
0.233154	1.000000	
0.233276	1.000000	
0.233398	1.000000	
0.233521	1.000000	
0.233643	1.000000	
0.233765	1.000000	
0.233887	1.000000	
0.234009	1.000000	
0.234131	1.000000	
0.234253	1.000000	
0.234375	1.000000	
0.234497	1.000000	
0.234619	1.000000	
0.234741	1.000000	
0.234863	1.000000	
0.234985	1.000000	
0.235107	1.000000	
0.235229	1.000000	
0.235352	1.000000	
0.235474	1.000000	
0.235596	1.000000	
0.235718	1.000000	
0.235840	1.000000	
0.235962	1.000000	
0.236084	1.000000	
0.236206	1.000000	
0.236328	1.000000	
0.236450	1.000000	
0.236572	1.000000	
0.236694	1.000000	
0.236816	1.000000	
0.236938	1.000000	
0.237061	1.000000	
0.237183	1.000000	
0.237305	1.000000	
0.237427	1.000000	
0.237549	1.000000	
0.237671	1.000000	
0.237793	1.000000	
0.237915	1.000000	
0.238037	1.000000	
0.238159	1.000000	
0.238281	1.000000	
0.238403	1.000000	
0.238525	1.000000	
0.238647	1.000000	
0.238770	1.000000	
0.238892	1.000000	
0.239014	1.000000	
0.239136	1.000000	
0.239258	1.000000	
0.239380	1.000000	
0.239502	1.000000	
0.239624	1.000000	
0.239746	1.000000	
0.239868	1.000000	
0.239990	1.000000	
0.240112	1.000000	
0.240234	1.000000	
0.240356	1.000000	
0.240479	1.000000	
0.240601	1.000000	
0.240723	1.000000	
0.240845	1.000000	
0.240967	1.000000	
0.241089	1.000000	
0.241211	1.000000	
0.241333	1.000000	
0.241455	1.000000	
0.241577	1.000000	
0.241699	1.000000	
0.241821	1.000000	
0.241943	1.000000	
0.242065	1.000000	
0.242188	1.000000	
0.242310	1.000000	
0.242432	1.000000	
0.242554	1.000000	
0.242676	1.000000	
0.242798	1.000000	
0.242920	1.000000	
0.243042	1.000000	
0.243164	1.000000	
0.243286	1.000000	
0.243408	1.000000	
0.243530	1.000000	
0.243652	1.000000	
0.243774	1.000000	
0.243896	1.000000	
0.244019	1.000000	
0.244141	1.000000	
0.244263	1.000000	
0.244385	1.000000	
0.244507	1.000000	
0.244629	1.000000	
0.244751	1.000000	
0.244873	1.000000	
0.244995	1.000000	
0.245117	1.000000	
0.245239	1.000000	
0.245361	1.000000	
0.245483	1.000000	
0.245605	1.000000	
0.245728	1.000000	
0.245850	1.000000	
0.245972	1.000000	
0.246094	1.000000	
0.246216	1.000000	
0.246338	1.000000	
0.246460	1.000000	
0.246582	1.000000	
0.246704	1.000000	
0.246826	1.000000	
0.246948	1.000000	
0.247070	1.000000	
0.247192	1.000000	
0.247314	1.000000	
0.247437	1.000000	
0.247559	1.000000	
0.247681	1.000000	
0.247803	1.000000	
0.247925	1.000000	
0.248047	1.000000	
0.248169	1.000000	
0.248291	1.000000	
0.248413	1.000000	
0.248535	1.000000	
0.248657	1.000000	
0.248779	1.000000	
0.248901	1.000000	
0.249023	1.000000	
0.249146	1.000000	
0.249268	1.000000	
0.249390	1.000000	
0.249512	1.000000	
0.249634	1.000000	
0.249756	1.000000	
0.249878	1.000000	
0.250000	1.000000	
0.250122	1.000000	
0.250244	1.000000	
0.250366	1.000000	
0.250488	1.000000	
0.250610	1.000000	
0.250732	1.000000	
0.250854	1.000000	
0.250977	1.000000	
0.251099	1.000000	
0.251221	1.000000	
0.251343	1.000000	
0.251465	1.000000	
0.251587	1.000000	
0.251709	1.000000	
0.251831	1.000000	
0.251953	1.000000	
0.252075	1.000000	
0.252197	1.000000	
0.252319	1.000000	
0.252441	1.000000	
0.252563	1.000000	
0.252686	1.000000	
0.252808	1.000000	
0.252930	1.000000	
0.253052	1.000000	
0.253174	1.000000	
0.253296	1.000000	
0.253418	1.000000	
0.253540	1.000000	
0.253662	1.000000	
0.253784	1.000000	
0.253906	1.000000	
0.254028	1.000000	
0.254150	1.000000	
0.254272	1.000000	
0.254395	1.000000	
0.254517	1.000000	
0.254639	1.000000	
0.254761	1.000000	
0.254883	1.000000	
0.255005	1.000000	
0.255127	1.000000	
0.255249	1.000000	
0.255371	1.000000	
0.255493	1.000000	
0.255615	1.000000	
0.255737	1.000000	
0.255859	1.000000	
0.255981	1.000000	
0.256104	1.000000	
0.256226	1.000000	
0.256348	1.000000	
0.256470	1.000000	
0.256592	1.000000	
0.256714	1.000000	
0.256836	1.000000	
0.256958	1.000000	
0.257080	1.000000	
0.257202	1.000000	
0.257324	1.000000	
0.257446	1.000000	
0.257568	1.000000	
0.257690	1.000000	
0.257813	1.000000	
0.257935	1.000000	
0.258057	1.000000	
0.258179	1.000000	
0.258301	1.000000	
0.258423	1.000000	
0.258545	1.000000	
0.258667	1.000000	
0.258789	1.000000	
0.258911	1.000000	
0.259033	1.000000	
0.259155	1.000000	
0.259277	1.000000	
0.259399	1.000000	
0.259521	1.000000	
0.259644	1.000000	
0.259766	1.000000	
0.259888	1.000000	
0.260010	1.000000	
0.260132	1.000000	
0.260254	1.000000	
0.260376	1.000000	
0.260498	1.000000	
0.260620	1.000000	
0.260742	1.000000	
0.260864	1.000000	
0.260986	1.000000	
0.261108	1.000000	
0.261230	1.000000	
0.261353	1.000000	
0.261475	1.000000	
0.261597	1.000000	
0.261719	1.000000	
0.261841	1.000000	
0.261963	1.000000	
0.262085	1.000000	
0.262207	1.000000	
0.262329	1.000000	
0.262451	1.000000	
0.262573	1.000000	
0.262695	1.000000	
0.262817	1.000000	
0.262939	1.000000	
0.263062	1.000000	
0.263184	1.000000	
0.263306	1.000000	
0.263428	1.000000	
0.263550	1.000000	
0.263672	1.000000	
0.263794	1.000000	
0.263916	1.000000	
0.264038	1.000000	
0.264160	1.000000	
0.264282	1.000000	
0.264404	1.000000	
0.264526	1.000000	
0.264648	1.000000	
0.264771	1.000000	
0.264893	1.000000	
0.265015	1.000000	
0.265137	1.000000	
0.265259	1.000000	
0.265381	1.000000	
0.265503	1.000000	
0.265625	1.000000	
0.265747	1.000000	
0.265869	1.000000	
0.265991	1.000000	
0.266113	1.000000	
0.266235	1.000000	
0.266357	1.000000	
0.266479	1.000000	
0.266602	1.000000	
0.266724	1.000000	
0.266846	1.000000	
0.266968	1.000000	
0.267090	1.000000	
0.267212	1.000000	
0.267334	1.000000	
0.267456	1.000000	
0.267578	1.000000	
0.267700	1.000000	
0.267822	1.000000	
0.267944	1.000000	
0.268066	1.000000	
0.268188	1.000000	
0.268311	1.000000	
0.268433	1.000000	
0.268555	1.000000	
0.268677	1.000000	
0.268799	1.000000	
0.268921	1.000000	
0.269043	1.000000	
0.269165	1.000000	
0.269287	1.000000	
0.269409	1.000000	
0.269531	1.000000	
0.269653	1.000000	
0.269775	1.000000	
0.269897	1.000000	
0.270020	1.000000	
0.270142	1.000000	
0.270264	1.000000	
0.270386	1.000000	
0.270508	1.000000	
0.270630	1.000000	
0.270752	1.000000	
0.270874	1.000000	
0.270996	1.000000	
0.271118	1.000000	
0.271240	1.000000	
0.271362	1.000000	
0.271484	1.000000	
0.271606	1.000000	
0.271729	1.000000	
0.271851	1.000000	
0.271973	1.000000	
0.272095	1.000000	
0.272217	1.000000	
0.272339	1.000000	
0.272461	1.000000	
0.272583	1.000000	
0.272705	1.000000	
0.272827	1.000000	
0.272949	1.000000	
0.273071	1.000000	
0.273193	1.000000	
0.273315	1.000000	
0.273438	1.000000	
0.273560	1.000000	
0.273682	1.000000	
0.273804	1.000000	
0.273926	1.000000	
0.274048	1.000000	
0.274170	1.000000	
0.274292	1.000000	
0.274414	1.000000	
0.274536	1.000000	
0.274658	1.000000	
0.274780	1.000000	
0.274902	1.000000	
0.275024	1.000000	
0.275146	1.000000	
0.275269	1.000000	
0.275391	1.000000	
0.275513	1.000000	
0.275635	1.000000	
0.275757	1.000000	
0.275879	1.000000	
0.276001	1.000000	
0.276123	1.000000	
0.276245	1.000000	
0.276367	1.000000	
0.276489	1.000000	
0.276611	1.000000	
0.276733	1.000000	
0.276855	1.000000	
0.276978	1.000000	
0.277100	1.000000	
0.277222	1.000000	
0.277344	1.000000	
0.277466	1.000000	
0.277588	1.000000	
0.277710	1.000000	
0.277832	1.000000	
0.277954	1.000000	
0.278076	1.000000	
0.278198	1.000000	
0.278320	1.000000	
0.278442	1.000000	
0.278564	1.000000	
0.278687	1.000000	
0.278809	1.000000	
0.278931	1.000000	
0.279053	1.000000	
0.279175	1.000000	
0.279297	1.000000	
0.279419	1.000000	
0.279541	1.000000	
0.279663	1.000000	
0.279785	1.000000	
0.279907	1.000000	
0.280029	1.000000	
0.280151	1.000000	
0.280273	1.000000	
0.280396	1.000000	
0.280518	1.000000	
0.280640	1.000000	
0.280762	1.000000	
0.280884	1.000000	
0.281006	1.000000	
0.281128	1.000000	
0.281250	1.000000	
0.281372	1.000000	
0.281494	1.000000	
0.281616	1.000000	
0.281738	1.000000	
0.281860	1.000000	
0.281982	1.000000	
0.282104	1.000000	
0.282227	1.000000	
0.282349	1.000000	
0.282471	1.000000	
0.282593	1.000000	
0.282715	1.000000	
0.282837	1.000000	
0.282959	1.000000	
0.283081	1.000000	
0.283203	1.000000	
0.283325	1.000000	
0.283447	1.000000	
0.283569	1.000000	
0.283691	1.000000	
0.283813	1.000000	
0.283936	1.000000	
0.284058	1.000000	
0.284180	1.000000	
0.284302	1.000000	
0.284424	1.000000	
0.284546	1.000000	
0.284668	1.000000	
0.284790	1.000000	
0.284912	1.000000	
0.285034	1.000000	
0.285156	1.000000	
0.285278	1.000000	
0.285400	1.000000	
0.285522	1.000000	
0.285645	1.000000	
0.285767	1.000000	
0.285889	1.000000	
0.286011	1.000000	
0.286133	1.000000	
0.286255	1.000000	
0.286377	1.000000	
0.286499	1.000000	
0.286621	1.000000	
0.286743	1.000000	
0.286865	1.000000	
0.286987	1.000000	
0.287109	1.000000	
0.287231	1.000000	
0.287354	1.000000	
0.287476	1.000000	
0.287598	1.000000	
0.287720	1.000000	
0.287842	1.000000	
0.287964	1.000000	
0.288086	1.000000	
0.288208	1.000000	
0.288330	1.000000	
0.288452	1.000000	
0.288574	1.000000	
0.288696	1.000000	
0.288818	1.000000	
0.288940	1.000000	
0.289063	1.000000	
0.289185	1.000000	
0.289307	1.000000	
0.289429	1.000000	
0.289551	1.000000	
0.289673	1.000000	
0.289795	1.000000	
0.289917	1.000000	
0.290039	1.000000	
0.290161	1.000000	
0.290283	1.000000	
0.290405	1.000000	
0.290527	1.000000	
0.290649	1.000000	
0.290771	1.000000	
0.290894	1.000000	
0.291016	1.000000	
0.291138	1.000000	
0.291260	1.000000	
0.291382	1.000000	
0.291504	1.000000	
0.291626	1.000000	
0.291748	1.000000	
0.291870	1.000000	
0.291992	1.000000	
0.292114	1.000000	
0.292236	1.000000	
0.292358	1.000000	
0.292480	1.000000	
0.292603	1.000000	
0.292725	1.000000	
0.292847	1.000000	
0.292969	1.000000	
0.293091	1.000000	
0.293213	1.000000	
0.293335	1.000000	
0.293457	1.000000	
0.293579	1.000000	
0.293701	1.000000	
0.293823	1.000000	
0.293945	1.000000	
0.294067	1.000000	
0.294189	1.000000	
0.294312	1.000000	
0.294434	1.000000	
0.294556	1.000000	
0.294678	1.000000	
0.294800	1.000000	
0.294922	1.000000	
0.295044	1.000000	
0.295166	1.000000	
0.295288	1.000000	
0.295410	1.000000	
0.295532	1.000000	
0.295654	1.000000	
0.295776	1.000000	
0.295898	1.000000	
0.296021	1.000000	
0.296143	1.000000	
0.296265	1.000000	
0.296387	1.000000	
0.296509	1.000000	
0.296631	1.000000	
0.296753	1.000000	
0.296875	1.000000	
0.296997	1.000000	
0.297119	1.000000	
0.297241	1.000000	
0.297363	1.000000	
0.297485	1.000000	
0.297607	1.000000	
0.297729	1.000000	
0.297852	1.000000	
0.297974	1.000000	
0.298096	1.000000	
0.298218	1.000000	
0.298340	1.000000	
0.298462	1.000000	
0.298584	1.000000	
0.298706	1.000000	
0.298828	1.000000	
0.298950	1.000000	
0.299072	1.000000	
0.299194	1.000000	
0.299316	1.000000	
0.299438	1.000000	
0.299561	1.000000	
0.299683	1.000000	
0.299805	1.000000	
0.299927	1.000000	
0.300049	1.000000	
0.300171	1.000000	
0.300293	1.000000	
0.300415	1.000000	
0.300537	1.000000	
0.300659	1.000000	
0.300781	1.000000	
0.300903	1.000000	
0.301025	1.000000	
0.301147	1.000000	
0.301270	1.000000	
0.301392	1.000000	
0.301514	1.000000	
0.301636	1.000000	
0.301758	1.000000	
0.301880	1.000000	
0.302002	1.000000	
0.302124	1.000000	
0.302246	1.000000	
0.302368	1.000000	
0.302490	1.000000	
0.302612	1.000000	
0.302734	1.000000	
0.302856	1.000000	
0.302979	1.000000	
0.303101	1.000000	
0.303223	1.000000	
0.303345	1.000000	
0.303467	1.000000	
0.303589	1.000000	
0.303711	1.000000	
0.303833	1.000000	
0.303955	1.000000	
0.304077	1.000000	
0.304199	1.000000	
0.304321	1.000000	
0.304443	1.000000	
0.304565	1.000000	
0.304688	1.000000	
0.304810	1.000000	
0.304932	1.000000	
0.305054	1.000000	
0.305176	1.000000	
0.305298	1.000000	
0.305420	1.000000	
0.305542	1.000000	
0.305664	1.000000	
0.305786	1.000000	
0.305908	1.000000	
0.306030	1.000000	
0.306152	1.000000	
0.306274	1.000000	
0.306396	1.000000	
0.306519	1.000000	
0.306641	1.000000	
0.306763	1.000000	
0.306885	1.000000	
0.307007	1.000000	
0.307129	1.000000	
0.307251	1.000000	
0.307373	1.000000	
0.307495	1.000000	
0.307617	1.000000	
0.307739	1.000000	
0.307861	1.000000	
0.307983	1.000000	
0.308105	1.000000	
0.308228	1.000000	
0.308350	1.000000	
0.308472	1.000000	
0.308594	1.000000	
0.308716	1.000000	
0.308838	1.000000	
0.308960	1.000000	
0.309082	1.000000	
0.309204	1.000000	
0.309326	1.000000	
0.309448	1.000000	
0.309570	1.000000	
0.309692	1.000000	
0.309814	1.000000	
0.309937	1.000000	
0.310059	1.000000	
0.310181	1.000000	
0.310303	1.000000	
0.310425	1.000000	
0.310547	1.000000	
0.310669	1.000000	
0.310791	1.000000	
0.310913	1.000000	
0.311035	1.000000	
0.311157	1.000000	
0.311279	1.000000	
0.311401	1.000000	
0.311523	1.000000	
0.311646	1.000000	
0.311768	1.000000	
0.311890	1.000000	
0.312012	1.000000	
0.312134	1.000000	
0.312256	1.000000	
0.312378	1.000000	
0.312500	1.000000	
0.312622	1.000000	
0.312744	1.000000	
0.312866	1.000000	
0.312988	1.000000	
0.313110	1.000000	
0.313232	1.000000	
0.313354	1.000000	
0.313477	1.000000	
0.313599	1.000000	
0.313721	1.000000	
0.313843	1.000000	
0.313965	1.000000	
0.314087	1.000000	
0.314209	1.000000	
0.314331	1.000000	
0.314453	1.000000	
0.314575	1.000000	
0.314697	1.000000	
0.314819	1.000000	
0.314941	1.000000	
0.315063	1.000000	
0.315186	1.000000	
0.315308	1.000000	
0.315430	1.000000	
0.315552	1.000000	
0.315674	1.000000	
0.315796	1.000000	
0.315918	1.000000	
0.316040	1.000000	
0.316162	1.000000	
0.316284	1.000000	
0.316406	1.000000	
0.316528	1.000000	
0.316650	1.000000	
0.316772	1.000000	
0.316895	1.000000	
0.317017	1.000000	
0.317139	1.000000	
0.317261	1.000000	
0.317383	1.000000	
0.317505	1.000000	
0.317627	1.000000	
0.317749	1.000000	
0.317871	1.000000	
0.317993	1.000000	
0.318115	1.000000	
0.318237	1.000000	
0.318359	1.000000	
0.318481	1.000000	
0.318604	1.000000	
0.318726	1.000000	
0.318848	1.000000	
0.318970	1.000000	
0.319092	1.000000	
0.319214	1.000000	
0.319336	1.000000	
0.319458	1.000000	
0.319580	1.000000	
0.319702	1.000000	
0.319824	1.000000	
0.319946	1.000000	
0.320068	1.000000	
0.320190	1.000000	
0.320313	1.000000	
0.320435	1.000000	
0.320557	1.000000	
0.320679	1.000000	
0.320801	1.000000	
0.320923	1.000000	
0.321045	1.000000	
0.321167	1.000000	
0.321289	1.000000	
0.321411	1.000000	
0.321533	1.000000	
0.321655	1.000000	
0.321777	1.000000	
0.321899	1.000000	
0.322021	1.000000	
0.322144	1.000000	
0.322266	1.000000	
0.322388	1.000000	
0.322510	1.000000	
0.322632	1.000000	
0.322754	1.000000	
0.322876	1.000000	
0.322998	1.000000	
0.323120	1.000000	
0.323242	1.000000	
0.323364	1.000000	
0.323486	1.000000	
0.323608	1.000000	
0.323730	1.000000	
0.323853	1.000000	
0.323975	1.000000	
0.324097	1.000000	
0.324219	1.000000	
0.324341	1.000000	
0.324463	1.000000	
0.324585	1.000000	
0.324707	1.000000	
0.324829	1.000000	
0.324951	1.000000	
0.325073	1.000000	
0.325195	1.000000	
0.325317	1.000000	
0.325439	1.000000	
0.325562	1.000000	
0.325684	1.000000	
0.325806	1.000000	
0.325928	1.000000	
0.326050	1.000000	
0.326172	1.000000	
0.326294	1.000000	
0.326416	1.000000	
0.326538	1.000000	
0.326660	1.000000	
0.326782	1.000000	
0.326904	1.000000	
0.327026	1.000000	
0.327148	1.000000	
0.327271	1.000000	
0.327393	1.000000	
0.327515	1.000000	
0.327637	1.000000	
0.327759	1.000000	
0.327881	1.000000	
0.328003	1.000000	
0.328125	1.000000	
0.328247	1.000000	
0.328369	1.000000	
0.328491	1.000000	
0.328613	1.000000	
0.328735	1.000000	
0.328857	1.000000	
0.328979	1.000000	
0.329102	1.000000	
0.329224	1.000000	
0.329346	1.000000	
0.329468	1.000000	
0.329590	1.000000	
0.329712	1.000000	
0.329834	1.000000	
0.329956	1.000000	
0.330078	1.000000	
0.330200	1.000000	
0.330322	1.000000	
0.330444	1.000000	
0.330566	1.000000	
0.330688	1.000000	
0.330811	1.000000	
0.330933	1.000000	
0.331055	1.000000	
0.331177	1.000000	
0.331299	1.000000	
0.331421	1.000000	
0.331543	1.000000	
0.331665	1.000000	
0.331787	1.000000	
0.331909	1.000000	
0.332031	1.000000	
0.332153	1.000000	
0.332275	1.000000	
0.332397	1.000000	
0.332520	1.000000	
0.332642	1.000000	
0.332764	1.000000	
0.332886	1.000000	
0.333008	1.000000	
0.333130	1.000000	
0.333252	1.000000	
0.333374	1.000000	
0.333496	1.000000	
0.333618	1.000000	
0.333740	1.000000	
0.333862	1.000000	
0.333984	1.000000	
0.334106	1.000000	
0.334229	1.000000	
0.334351	1.000000	
0.334473	1.000000	
0.334595	1.000000	
0.334717	1.000000	
0.334839	1.000000	
0.334961	1.000000	
0.335083	1.000000	
0.335205	1.000000	
0.335327	1.000000	
0.335449	1.000000	
0.335571	1.000000	
0.335693	1.000000	
0.335815	1.000000	
0.335938	1.000000	
0.336060	1.000000	
0.336182	1.000000	
0.336304	1.000000	
0.336426	1.000000	
0.336548	1.000000	
0.336670	1.000000	
0.336792	1.000000	
0.336914	1.000000	
0.337036	1.000000	
0.337158	1.000000	
0.337280	1.000000	
0.337402	1.000000	
0.337524	1.000000	
0.337646	1.000000	
0.337769	1.000000	
0.337891	1.000000	
0.338013	1.000000	
0.338135	1.000000	
0.338257	1.000000	
0.338379	1.000000	
0.338501	1.000000	
0.338623	1.000000	
0.338745	1.000000	
0.338867	1.000000	
0.338989	1.000000	
0.339111	1.000000	
0.339233	1.000000	
0.339355	1.000000	
0.339478	1.000000	
0.339600	1.000000	
0.339722	1.000000	
0.339844	1.000000	
0.339966	1.000000	
0.340088	1.000000	
0.340210	1.000000	
0.340332	1.000000	
0.340454	1.000000	
0.340576	1.000000	
0.340698	1.000000	
0.340820	1.000000	
0.340942	1.000000	
0.341064	1.000000	
0.341187	1.000000	
0.341309	1.000000	
0.341431	1.000000	
0.341553	1.000000	
0.341675	1.000000	
0.341797	1.000000	
0.341919	1.000000	
0.342041	1.000000	
0.342163	1.000000	
0.342285	1.000000	
0.342407	1.000000	
0.342529	1.000000	
0.342651	1.000000	
0.342773	1.000000	
0.342896	1.000000	
0.343018	1.000000	
0.343140	1.000000	
0.343262	1.000000	
0.343384	1.000000	
0.343506	1.000000	
0.343628	1.000000	
0.343750	1.000000	
0.343872	1.000000	
0.343994	1.000000	
0.344116	1.000000	
0.344238	1.000000	
0.344360	1.000000	
0.344482	1.000000	
0.344604	1.000000	
0.344727	1.000000	
0.344849	1.000000	
0.344971	1.000000	
0.345093	1.000000	
0.345215	1.000000	
0.345337	1.000000	
0.345459	1.000000	
0.345581	1.000000	
0.345703	1.000000	
0.345825	1.000000	
0.345947	1.000000	
0.346069	1.000000	
0.346191	1.000000	
0.346313	1.000000	
0.346436	1.000000	
0.346558	1.000000	
0.346680	1.000000	
0.346802	1.000000	
0.346924	1.000000	
0.347046	1.000000	
0.347168	1.000000	
0.347290	1.000000	
0.347412	1.000000	
0.347534	1.000000	
0.347656	1.000000	
0.347778	1.000000	
0.347900	1.000000	
0.348022	1.000000	
0.348145	1.000000	
0.348267	1.000000	
0.348389	1.000000	
0.348511	1.000000	
0.348633	1.000000	
0.348755	1.000000	
0.348877	1.000000	
0.348999	1.000000	
0.349121	1.000000	
0.349243	1.000000	
0.349365	1.000000	
0.349487	1.000000	
0.349609	1.000000	
0.349731	1.000000	
0.349854	1.000000	
0.349976	1.000000	
0.350098	1.000000	
0.350220	1.000000	
0.350342	1.000000	
0.350464	1.000000	
0.350586	1.000000	
0.350708	1.000000	
0.350830	1.000000	
0.350952	1.000000	
0.351074	1.000000	
0.351196	1.000000	
0.351318	1.000000	
0.351440	1.000000	
0.351563	1.000000	
0.351685	1.000000	
0.351807	1.000000	
0.351929	1.000000	
0.352051	1.000000	
0.352173	1.000000	
0.352295	1.000000	
0.352417	1.000000	
0.352539	1.000000	
0.352661	1.000000	
0.352783	1.000000	
0.352905	1.000000	
0.353027	1.000000	
0.353149	1.000000	
0.353271	1.000000	
0.353394	1.000000	
0.353516	1.000000	
0.353638	1.000000	
0.353760	1.000000	
0.353882	1.000000	
0.354004	1.000000	
0.354126	1.000000	
0.354248	1.000000	
0.354370	1.000000	
0.354492	1.000000	
0.354614	1.000000	
0.354736	1.000000	
0.354858	1.000000	
0.354980	1.000000	
0.355103	1.000000	
0.355225	1.000000	
0.355347	1.000000	
0.355469	1.000000	
0.355591	1.000000	
0.355713	1.000000	
0.355835	1.000000	
0.355957	1.000000	
0.356079	1.000000	
0.356201	1.000000	
0.356323	1.000000	
0.356445	1.000000	
0.356567	1.000000	
0.356689	1.000000	
0.356812	1.000000	
0.356934	1.000000	
0.357056	1.000000	
0.357178	1.000000	
0.357300	1.000000	
0.357422	1.000000	
0.357544	1.000000	
0.357666	1.000000	
0.357788	1.000000	
0.357910	1.000000	
0.358032	1.000000	
0.358154	1.000000	
0.358276	1.000000	
0.358398	1.000000	
0.358521	1.000000	
0.358643	1.000000	
0.358765	1.000000	
0.358887	1.000000	
0.359009	1.000000	
0.359131	1.000000	
0.359253	1.000000	
0.359375	1.000000	
0.359497	1.000000	
0.359619	1.000000	
0.359741	1.000000	
0.359863	1.000000	
0.359985	1.000000	
0.360107	1.000000	
0.360229	1.000000	
0.360352	1.000000	
0.360474	1.000000	
0.360596	1.000000	
0.360718	1.000000	
0.360840	1.000000	
0.360962	1.000000	
0.361084	1.000000	
0.361206	1.000000	
0.361328	1.000000	
0.361450	1.000000	
0.361572	1.000000	
0.361694	1.000000	
0.361816	1.000000	
0.361938	1.000000	
0.362061	1.000000	
0.362183	1.000000	
0.362305	1.000000	
0.362427	1.000000	
0.362549	1.000000	
0.362671	1.000000	
0.362793	1.000000	
0.362915	1.000000	
0.363037	1.000000	
0.363159	1.000000	
0.363281	1.000000	
0.363403	1.000000	
0.363525	1.000000	
0.363647	1.000000	
0.363770	1.000000	
0.363892	1.000000	
0.364014	1.000000	
0.364136	1.000000	
0.364258	1.000000	
0.364380	1.000000	
0.364502	1.000000	
0.364624	1.000000	
0.364746	1.000000	
0.364868	1.000000	
0.364990	1.000000	
0.365112	1.000000	
0.365234	1.000000	
0.365356	1.000000	
0.365479	1.000000	
0.365601	1.000000	
0.365723	1.000000	
0.365845	1.000000	
0.365967	1.000000	
0.366089	1.000000	
0.366211	1.000000	
0.366333	1.000000	
0.366455	1.000000	
0.366577	1.000000	
0.366699	1.000000	
0.366821	1.000000	
0.366943	1.000000	
0.367065	1.000000	
0.367188	1.000000	
0.367310	1.000000	
0.367432	1.000000	
0.367554	1.000000	
0.367676	1.000000	
0.367798	1.000000	
0.367920	1.000000	
0.368042	1.000000	
0.368164	1.000000	
0.368286	1.000000	
0.368408	1.000000	
0.368530	1.000000	
0.368652	1.000000	
0.368774	1.000000	
0.368896	1.000000	
0.369019	1.000000	
0.369141	1.000000	
0.369263	1.000000	
0.369385	1.000000	
0.369507	1.000000	
0.369629	1.000000	
0.369751	1.000000	
0.369873	1.000000	
0.369995	1.000000	
0.370117	1.000000	
0.370239	1.000000	
0.370361	1.000000	
0.370483	1.000000	
0.370605	1.000000	
0.370728	1.000000	
0.370850	1.000000	
0.370972	1.000000	
0.371094	1.000000	
0.371216	1.000000	
0.371338	1.000000	
0.371460	1.000000	
0.371582	1.000000	
0.371704	1.000000	
0.371826	1.000000	
0.371948	1.000000	
0.372070	1.000000	
0.372192	1.000000	
0.372314	1.000000	
0.372437	1.000000	
0.372559	1.000000	
0.372681	1.000000	
0.372803	1.000000	
0.372925	1.000000	
0.373047	1.000000	
0.373169	1.000000	
0.373291	1.000000	
0.373413	1.000000	
0.373535	1.000000	
0.373657	1.000000	
0.373779	1.000000	
0.373901	1.000000	
0.374023	1.000000	
0.374146	1.000000	
0.374268	1.000000	
0.374390	1.000000	
0.374512	1.000000	
0.374634	1.000000	
0.374756	1.000000	
0.374878	1.000000	
0.375000	1.000000	
0.375122	1.000000	
0.375244	1.000000	
0.375366	1.000000	
0.375488	1.000000	
0.375610	1.000000	
0.375732	1.000000	
0.375854	1.000000	
0.375977	1.000000	
0.376099	1.000000	
0.376221	1.000000	
0.376343	1.000000	
0.376465	1.000000	
0.376587	1.000000	
0.376709	1.000000	
0.376831	1.000000	
0.376953	1.000000	
0.377075	1.000000	
0.377197	1.000000	
0.377319	1.000000	
0.377441	1.000000	
0.377563	1.000000	
0.377686	1.000000	
0.377808	1.000000	
0.377930	1.000000	
0.378052	1.000000	
0.378174	1.000000	
0.378296	1.000000	
0.378418	1.000000	
0.378540	1.000000	
0.378662	1.000000	
0.378784	1.000000	
0.378906	1.000000	
0.379028	1.000000	
0.379150	1.000000	
0.379272	1.000000	
0.379395	1.000000	
0.379517	1.000000	
0.379639	1.000000	
0.379761	1.000000	
0.379883	1.000000	
0.380005	1.000000	
0.380127	1.000000	
0.380249	1.000000	
0.380371	1.000000	
0.380493	1.000000	
0.380615	1.000000	
0.380737	1.000000	
0.380859	1.000000	
0.380981	1.000000	
0.381104	1.000000	
0.381226	1.000000	
0.381348	1.000000	
0.381470	1.000000	
0.381592	1.000000	
0.381714	1.000000	
0.381836	1.000000	
0.381958	1.000000	
0.382080	1.000000	
0.382202	1.000000	
0.382324	1.000000	
0.382446	1.000000	
0.382568	1.000000	
0.382690	1.000000	
0.382813	1.000000	
0.382935	1.000000	
0.383057	1.000000	
0.383179	1.000000	
0.383301	1.000000	
0.383423	1.000000	
0.383545	1.000000	
0.383667	1.000000	
0.383789	1.000000	
0.383911	1.000000	
0.384033	1.000000	
0.384155	1.000000	
0.384277	1.000000	
0.384399	1.000000	
0.384521	1.000000	
0.384644	1.000000	
0.384766	1.000000	
0.384888	1.000000	
0.385010	1.000000	
0.385132	1.000000	
0.385254	1.000000	
0.385376	1.000000	
0.385498	1.000000	
0.385620	1.000000	
0.385742	1.000000	
0.385864	1.000000	
0.385986	1.000000	
0.386108	1.000000	
0.386230	1.000000	
0.386353	1.000000	
0.386475	1.000000	
0.386597	1.000000	
0.386719	1.000000	
0.386841	1.000000	
0.386963	1.000000	
0.387085	1.000000	
0.387207	1.000000	
0.387329	1.000000	
0.387451	1.000000	
0.387573	1.000000	
0.387695	1.000000	
0.387817	1.000000	
0.387939	1.000000	
0.388062	1.000000	
0.388184	1.000000	
0.388306	1.000000	
0.388428	1.000000	
0.388550	1.000000	
0.388672	1.000000	
0.388794	1.000000	
0.388916	1.000000	
0.389038	1.000000	
0.389160	1.000000	
0.389282	1.000000	
0.389404	1.000000	
0.389526	1.000000	
0.389648	1.000000	
0.389771	1.000000	
0.389893	1.000000	
0.390015	1.000000	
0.390137	1.000000	
0.390259	1.000000	
0.390381	1.000000	
0.390503	1.000000	
0.390625	1.000000	
0.390747	1.000000	
0.390869	1.000000	
0.390991	1.000000	
0.391113	1.000000	
0.391235	1.000000	
0.391357	1.000000	
0.391479	1.000000	
0.391602	1.000000	
0.391724	1.000000	
0.391846	1.000000	
0.391968	1.000000	
0.392090	1.000000	
0.392212	1.000000	
0.392334	1.000000	
0.392456	1.000000	
0.392578	1.000000	
0.392700	1.000000	
0.392822	1.000000	
0.392944	1.000000	
0.393066	1.000000	
0.393188	1.000000	
0.393311	1.000000	
0.393433	1.000000	
0.393555	1.000000	
0.393677	1.000000	
0.393799	1.000000	
0.393921	1.000000	
0.394043	1.000000	
0.394165	1.000000	
0.394287	1.000000	
0.394409	1.000000	
0.394531	1.000000	
0.394653	1.000000	
0.394775	1.000000	
0.394897	1.000000	
0.395020	1.000000	
0.395142	1.000000	
0.395264	1.000000	
0.395386	1.000000	
0.395508	1.000000	
0.395630	1.000000	
0.395752	1.000000	
0.395874	1.000000	
0.395996	1.000000	
0.396118	1.000000	
0.396240	1.000000	
0.396362	1.000000	
0.396484	1.000000	
0.396606	1.000000	
0.396729	1.000000	
0.396851	1.000000	
0.396973	1.000000	
0.397095	1.000000	
0.397217	1.000000	
0.397339	1.000000	
0.397461	1.000000	
0.397583	1.000000	
0.397705	1.000000	
0.397827	1.000000	
0.397949	1.000000	
0.398071	1.000000	
0.398193	1.000000	
0.398315	1.000000	
0.398438	1.000000	
0.398560	1.000000	
0.398682	1.000000	
0.398804	1.000000	
0.398926	1.000000	
0.399048	1.000000	
0.399170	1.000000	
0.399292	1.000000	
0.399414	1.000000	
0.399536	1.000000	
0.399658	1.000000	
0.399780	1.000000	
0.399902	1.000000	
0.400024	1.000000	
0.400146	1.000000	
0.400269	1.000000	
0.400391	1.000000	
0.400513	1.000000	
0.400635	1.000000	
0.400757	1.000000	
0.400879	1.000000	
0.401001	1.000000	
0.401123	1.000000	
0.401245	1.000000	
0.401367	1.000000	
0.401489	1.000000	
0.401611	1.000000	
0.401733	1.000000	
0.401855	1.000000	
0.401978	1.000000	
0.402100	1.000000	
0.402222	1.000000	
0.402344	1.000000	
0.402466	1.000000	
0.402588	1.000000	
0.402710	1.000000	
0.402832	1.000000	
0.402954	1.000000	
0.403076	1.000000	
0.403198	1.000000	
0.403320	1.000000	
0.403442	1.000000	
0.403564	1.000000	
0.403687	1.000000	
0.403809	1.000000	
0.403931	1.000000	
0.404053	1.000000	
0.404175	1.000000	
0.404297	1.000000	
0.404419	1.000000	
0.404541	1.000000	
0.404663	1.000000	
0.404785	1.000000	
0.404907	1.000000	
0.405029	1.000000	
0.405151	1.000000	
0.405273	1.000000	
0.405396	1.000000	
0.405518	1.000000	
0.405640	1.000000	
0.405762	1.000000	
0.405884	1.000000	
0.406006	1.000000	
0.406128	1.000000	
0.406250	1.000000	
0.406372	1.000000	
0.406494	1.000000	
0.406616	1.000000	
0.406738	1.000000	
0.406860	1.000000	
0.406982	1.000000	
0.407104	1.000000	
0.407227	1.000000	
0.407349	1.000000	
0.407471	1.000000	
0.407593	1.000000	
0.407715	1.000000	
0.407837	1.000000	
0.407959	1.000000	
0.408081	1.000000	
0.408203	1.000000	
0.408325	1.000000	
0.408447	1.000000	
0.408569	1.000000	
0.408691	1.000000	
0.408813	1.000000	
0.408936	1.000000	
0.409058	1.000000	
0.409180	1.000000	
0.409302	1.000000	
0.409424	1.000000	
0.409546	1.000000	
0.409668	1.000000	
0.409790	1.000000	
0.409912	1.000000	
0.410034	1.000000	
0.410156	1.000000	
0.410278	1.000000	
0.410400	1.000000	
0.410522	1.000000	
0.410645	1.000000	
0.410767	1.000000	
0.410889	1.000000	
0.411011	1.000000	
0.411133	1.000000	
0.411255	1.000000	
0.411377	1.000000	
0.411499	1.000000	
0.411621	1.000000	
0.411743	1.000000	
0.411865	1.000000	
0.411987	1.000000	
0.412109	1.000000	
0.412231	1.000000	
0.412354	1.000000	
0.412476	1.000000	
0.412598	1.000000	
0.412720	1.000000	
0.412842	1.000000	
0.412964	1.000000	
0.413086	1.000000	
0.413208	1.000000	
0.413330	1.000000	
0.413452	1.000000	
0.413574	1.000000	
0.413696	1.000000	
0.413818	1.000000	
0.413940	1.000000	
0.414063	1.000000	
0.414185	1.000000	
0.414307	1.000000	
0.414429	1.000000	
0.414551	1.000000	
0.414673	1.000000	
0.414795	1.000000	
0.414917	1.000000	
0.415039	1.000000	
0.415161	1.000000	
0.415283	1.000000	
0.415405	1.000000	
0.415527	1.000000	
0.415649	1.000000	
0.415771	1.000000	
0.415894	1.000000	
0.416016	1.000000	
0.416138	1.000000	
0.416260	1.000000	
0.416382	1.000000	
0.416504	1.000000	
0.416626	1.000000	
0.416748	1.000000	
0.416870	1.000000	
0.416992	1.000000	
0.417114	1.000000	
0.417236	1.000000	
0.417358	1.000000	
0.417480	1.000000	
0.417603	1.000000	
0.417725	1.000000	
0.417847	1.000000	
0.417969	1.000000	
0.418091	1.000000	
0.418213	1.000000	
0.418335	1.000000	
0.418457	1.000000	
0.418579	1.000000	
0.418701	1.000000	
0.418823	1.000000	
0.418945	1.000000	
0.419067	1.000000	
0.419189	1.000000	
0.419312	1.000000	
0.419434	1.000000	
0.419556	1.000000	
0.419678	1.000000	
0.419800	1.000000	
0.419922	1.000000	
0.420044	1.000000	
0.420166	1.000000	
0.420288	1.000000	
0.420410	1.000000	
0.420532	1.000000	
0.420654	1.000000	
0.420776	1.000000	
0.420898	1.000000	
0.421021	1.000000	
0.421143	1.000000	
0.421265	1.000000	
0.421387	1.000000	
0.421509	1.000000	
0.421631	1.000000	
0.421753	1.000000	
0.421875	1.000000	
0.421997	1.000000	
0.422119	1.000000	
0.422241	1.000000	
0.422363	1.000000	
0.422485	1.000000	
0.422607	1.000000	
0.422729	1.000000	
0.422852	1.000000	
0.422974	1.000000	
0.423096	1.000000	
0.423218	1.000000	
0.423340	1.000000	
0.423462	1.000000	
0.423584	1.000000	
0.423706	1.000000	
0.423828	1.000000	
0.423950	1.000000	
0.424072	1.000000	
0.424194	1.000000	
0.424316	1.000000	
0.424438	1.000000	
0.424561	1.000000	
0.424683	1.000000	
0.424805	1.000000	
0.424927	1.000000	
0.425049	1.000000	
0.425171	1.000000	
0.425293	1.000000	
0.425415	1.000000	
0.425537	1.000000	
0.425659	1.000000	
0.425781	1.000000	
0.425903	1.000000	
0.426025	1.000000	
0.426147	1.000000	
0.426270	1.000000	
0.426392	1.000000	
0.426514	1.000000	
0.426636	1.000000	
0.426758	1.000000	
0.426880	1.000000	
0.427002	1.000000	
0.427124	1.000000	
0.427246	1.000000	
0.427368	1.000000	
0.427490	1.000000	
0.427612	1.000000	
0.427734	1.000000	
0.427856	1.000000	
0.427979	1.000000	
0.428101	1.000000	
0.428223	1.000000	
0.428345	1.000000	
0.428467	1.000000	
0.428589	1.000000	
0.428711	1.000000	
0.428833	1.000000	
0.428955	1.000000	
0.429077	1.000000	
0.429199	1.000000	
0.429321	1.000000	
0.429443	1.000000	
0.429565	1.000000	
0.429688	1.000000	
0.429810	1.000000	
0.429932	1.000000	
0.430054	1.000000	
0.430176	1.000000	
0.430298	1.000000	
0.430420	1.000000	
0.430542	1.000000	
0.430664	1.000000	
0.430786	1.000000	
0.430908	1.000000	
0.431030	1.000000	
0.431152	1.000000	
0.431274	1.000000	
0.431396	1.000000	
0.431519	1.000000	
0.431641	1.000000	
0.431763	1.000000	
0.431885	1.000000	
0.432007	1.000000	
0.432129	1.000000	
0.432251	1.000000	
0.432373	1.000000	
0.432495	1.000000	
0.432617	1.000000	
0.432739	1.000000	
0.432861	1.000000	
0.432983	1.000000	
0.433105	1.000000	
0.433228	1.000000	
0.433350	1.000000	
0.433472	1.000000	
0.433594	1.000000	
0.433716	1.000000	
0.433838	1.000000	
0.433960	1.000000	
0.434082	1.000000	
0.434204	1.000000	
0.434326	1.000000	
0.434448	1.000000	
0.434570	1.000000	
0.434692	1.000000	
0.434814	1.000000	
0.434937	1.000000	
0.435059	1.000000	
0.435181	1.000000	
0.435303	1.000000	
0.435425	1.000000	
0.435547	1.000000	
0.435669	1.000000	
0.435791	1.000000	
0.435913	1.000000	
0.436035	1.000000	
0.436157	1.000000	
0.436279	1.000000	
0.436401	1.000000	
0.436523	1.000000	
0.436646	1.000000	
0.436768	1.000000	
0.436890	1.000000	
0.437012	1.000000	
0.437134	1.000000	
0.437256	1.000000	
0.437378	1.000000	
0.437500	1.000000	
0.437622	1.000000	
0.437744	1.000000	
0.437866	1.000000	
0.437988	1.000000	
0.438110	1.000000	
0.438232	1.000000	
0.438354	1.000000	
0.438477	1.000000	
0.438599	1.000000	
0.438721	1.000000	
0.438843	1.000000	
0.438965	1.000000	
0.439087	1.000000	
0.439209	1.000000	
0.439331	1.000000	
0.439453	1.000000	
0.439575	1.000000	
0.439697	1.000000	
0.439819	1.000000	
0.439941	1.000000	
0.440063	1.000000	
0.440186	1.000000	
0.440308	1.000000	
0.440430	1.000000	
0.440552	1.000000	
0.440674	1.000000	
0.440796	1.000000	
0.440918	1.000000	
0.441040	1.000000	
0.441162	1.000000	
0.441284	1.000000	
0.441406	1.000000	
0.441528	1.000000	
0.441650	1.000000	
0.441772	1.000000	
0.441895	1.000000	
0.442017	1.000000	
0.442139	1.000000	
0.442261	1.000000	
0.442383	1.000000	
0.442505	1.000000	
0.442627	1.000000	
0.442749	1.000000	
0.442871	1.000000	
0.442993	1.000000	
0.443115	1.000000	
0.443237	1.000000	
0.443359	1.000000	
0.443481	1.000000	
0.443604	1.000000	
0.443726	1.000000	
0.443848	1.000000	
0.443970	1.000000	
0.444092	1.000000	
0.444214	1.000000	
0.444336	1.000000	
0.444458	1.000000	
0.444580	1.000000	
0.444702	1.000000	
0.444824	1.000000	
0.444946	1.000000	
0.445068	1.000000	
0.445190	1.000000	
0.445313	1.000000	
0.445435	1.000000	
0.445557	1.000000	
0.445679	1.000000	
0.445801	1.000000	
0.445923	1.000000	
0.446045	1.000000	
0.446167	1.000000	
0.446289	1.000000	
0.446411	1.000000	
0.446533	1.000000	
0.446655	1.000000	
0.446777	1.000000	
0.446899	1.000000	
0.447021	1.000000	
0.447144	1.000000	
0.447266	1.000000	
0.447388	1.000000	
0.447510	1.000000	
0.447632	1.000000	
0.447754	1.000000	
0.447876	1.000000	
0.447998	1.000000	
0.448120	1.000000	
0.448242	1.000000	
0.448364	1.000000	
0.448486	1.000000	
0.448608	1.000000	
0.448730	1.000000	
0.448853	1.000000	
0.448975	1.000000	
0.449097	1.000000	
0.449219	1.000000	
0.449341	1.000000	
0.449463	1.000000	
0.449585	1.000000	
0.449707	1.000000	
0.449829	1.000000	
0.449951	1.000000	
0.450073	1.000000	
0.450195	1.000000	
0.450317	1.000000	
0.450439	1.000000	
0.450562	1.000000	
0.450684	1.000000	
0.450806	1.000000	
0.450928	1.000000	
0.451050	1.000000	
0.451172	1.000000	
0.451294	1.000000	
0.451416	1.000000	
0.451538	1.000000	
0.451660	1.000000	
0.451782	1.000000	
0.451904	1.000000	
0.452026	1.000000	
0.452148	1.000000	
0.452271	1.000000	
0.452393	1.000000	
0.452515	1.000000	
0.452637	1.000000	
0.452759	1.000000	
0.452881	1.000000	
0.453003	1.000000	
0.453125	1.000000	
0.453247	1.000000	
0.453369	1.000000	
0.453491	1.000000	
0.453613	1.000000	
0.453735	1.000000	
0.453857	1.000000	
0.453979	1.000000	
0.454102	1.000000	
0.454224	1.000000	
0.454346	1.000000	
0.454468	1.000000	
0.454590	1.000000	
0.454712	1.000000	
0.454834	1.000000	
0.454956	1.000000	
0.455078	1.000000	
0.455200	1.000000	
0.455322	1.000000	
0.455444	1.000000	
0.455566	1.000000	
0.455688	1.000000	
0.455811	1.000000	
0.455933	1.000000	
0.456055	1.000000	
0.456177	1.000000	
0.456299	1.000000	
0.456421	1.000000	
0.456543	1.000000	
0.456665	1.000000	
0.456787	1.000000	
0.456909	1.000000	
0.457031	1.000000	
0.457153	1.000000	
0.457275	1.000000	
0.457397	1.000000	
0.457520	1.000000	
0.457642	1.000000	
0.457764	1.000000	
0.457886	1.000000	
0.458008	1.000000	
0.458130	1.000000	
0.458252	1.000000	
0.458374	1.000000	
0.458496	1.000000	
0.458618	1.000000	
0.458740	1.000000	
0.458862	1.000000	
0.458984	1.000000	
0.459106	1.000000	
0.459229	1.000000	
0.459351	1.000000	
0.459473	1.000000	
0.459595	1.000000	
0.459717	1.000000	
0.459839	1.000000	
0.459961	1.000000	
0.460083	1.000000	
0.460205	1.000000	
0.460327	1.000000	
0.460449	1.000000	
0.460571	1.000000	
0.460693	1.000000	
0.460815	1.000000	
0.460938	1.000000	
0.461060	1.000000	
0.461182	1.000000	
0.461304	1.000000	
0.461426	1.000000	
0.461548	1.000000	
0.461670	1.000000	
0.461792	1.000000	
0.461914	1.000000	
0.462036	1.000000	
0.462158	1.000000	
0.462280	1.000000	
0.462402	1.000000	
0.462524	1.000000	
0.462646	1.000000	
0.462769	1.000000	
0.462891	1.000000	
0.463013	1.000000	
0.463135	1.000000	
0.463257	1.000000	
0.463379	1.000000	
0.463501	1.000000	
0.463623	1.000000	
0.463745	1.000000	
0.463867	1.000000	
0.463989	1.000000	
0.464111	1.000000	
0.464233	1.000000	
0.464355	1.000000	
0.464478	1.000000	
0.464600	1.000000	
0.464722	1.000000	
0.464844	1.000000	
0.464966	1.000000	
0.465088	1.000000	
0.465210	1.000000	
0.465332	1.000000	
0.465454	1.000000	
0.465576	1.000000	
0.465698	1.000000	
0.465820	1.000000	
0.465942	1.000000	
0.466064	1.000000	
0.466187	1.000000	
0.466309	1.000000	
0.466431	1.000000	
0.466553	1.000000	
0.466675	1.000000	
0.466797	1.000000	
0.466919	1.000000	
0.467041	1.000000	
0.467163	1.000000	
0.467285	1.000000	
0.467407	1.000000	
0.467529	1.000000	
0.467651	1.000000	
0.467773	1.000000	
0.467896	1.000000	
0.468018	1.000000	
0.468140	1.000000	
0.468262	1.000000	
0.468384	1.000000	
0.468506	1.000000	
0.468628	1.000000	
0.468750	1.000000	
0.468872	1.000000	
0.468994	1.000000	
0.469116	1.000000	
0.469238	1.000000	
0.469360	1.000000	
0.469482	1.000000	
0.469604	1.000000	
0.469727	1.000000	
0.469849	1.000000	
0.469971	1.000000	
0.470093	1.000000	
0.470215	1.000000	
0.470337	1.000000	
0.470459	1.000000	
0.470581	1.000000	
0.470703	1.000000	
0.470825	1.000000	
0.470947	1.000000	
0.471069	1.000000	
0.471191	1.000000	
0.471313	1.000000	
0.471436	1.000000	
0.471558	1.000000	
0.471680	1.000000	
0.471802	1.000000	
0.471924	1.000000	
0.472046	1.000000	
0.472168	1.000000	
0.472290	1.000000	
0.472412	1.000000	
0.472534	1.000000	
0.472656	1.000000	
0.472778	1.000000	
0.472900	1.000000	
0.473022	1.000000	
0.473145	1.000000	
0.473267	1.000000	
0.473389	1.000000	
0.473511	1.000000	
0.473633	1.000000	
0.473755	1.000000	
0.473877	1.000000	
0.473999	1.000000	
0.474121	1.000000	
0.474243	1.000000	
0.474365	1.000000	
0.474487	1.000000	
0.474609	1.000000	
0.474731	1.000000	
0.474854	1.000000	
0.474976	1.000000	
0.475098	1.000000	
0.475220	1.000000	
0.475342	1.000000	
0.475464	1.000000	
0.475586	1.000000	
0.475708	1.000000	
0.475830	1.000000	
0.475952	1.000000	
0.476074	1.000000	
0.476196	1.000000	
0.476318	1.000000	
0.476440	1.000000	
0.476563	1.000000	
0.476685	1.000000	
0.476807	1.000000	
0.476929	1.000000	
0.477051	1.000000	
0.477173	1.000000	
0.477295	1.000000	
0.477417	1.000000	
0.477539	1.000000	
0.477661	1.000000	
0.477783	1.000000	
0.477905	1.000000	
0.478027	1.000000	
0.478149	1.000000	
0.478271	1.000000	
0.478394	1.000000	
0.478516	1.000000	
0.478638	1.000000	
0.478760	1.000000	
0.478882	1.000000	
0.479004	1.000000	
0.479126	1.000000	
0.479248	1.000000	
0.479370	1.000000	
0.479492	1.000000	
0.479614	1.000000	
0.479736	1.000000	
0.479858	1.000000	
0.479980	1.000000	
0.480103	1.000000	
0.480225	1.000000	
0.480347	1.000000	
0.480469	1.000000	
0.480591	1.000000	
0.480713	1.000000	
0.480835	1.000000	
0.480957	1.000000	
0.481079	1.000000	
0.481201	1.000000	
0.481323	1.000000	
0.481445	1.000000	
0.481567	1.000000	
0.481689	1.000000	
0.481812	1.000000	
0.481934	1.000000	
0.482056	1.000000	
0.482178	1.000000	
0.482300	1.000000	
0.482422	1.000000	
0.482544	1.000000	
0.482666	1.000000	
0.482788	1.000000	
0.482910	1.000000	
0.483032	1.000000	
0.483154	1.000000	
0.483276	1.000000	
0.483398	1.000000	
0.483521	1.000000	
0.483643	1.000000	
0.483765	1.000000	
0.483887	1.000000	
0.484009	1.000000	
0.484131	1.000000	
0.484253	1.000000	
0.484375	1.000000	
0.484497	1.000000	
0.484619	1.000000	
0.484741	1.000000	
0.484863	1.000000	
0.484985	1.000000	
0.485107	1.000000	
0.485229	1.000000	
0.485352	1.000000	
0.485474	1.000000	
0.485596	1.000000	
0.485718	1.000000	
0.485840	1.000000	
0.485962	1.000000	
0.486084	1.000000	
0.486206	1.000000	
0.486328	1.000000	
0.486450	1.000000	
0.486572	1.000000	
0.486694	1.000000	
0.486816	1.000000	
0.486938	1.000000	
0.487061	1.000000	
0.487183	1.000000	
0.487305	1.000000	
0.487427	1.000000	
0.487549	1.000000	
0.487671	1.000000	
0.487793	1.000000	
0.487915	1.000000	
0.488037	1.000000	
0.488159	1.000000	
0.488281	1.000000	
0.488403	1.000000	
0.488525	1.000000	
0.488647	1.000000	
0.488770	1.000000	
0.488892	1.000000	
0.489014	1.000000	
0.489136	1.000000	
0.489258	1.000000	
0.489380	1.000000	
0.489502	1.000000	
0.489624	1.000000	
0.489746	1.000000	
0.489868	1.000000	
0.489990	1.000000	
0.490112	1.000000	
0.490234	1.000000	
0.490356	1.000000	
0.490479	1.000000	
0.490601	1.000000	
0.490723	1.000000	
0.490845	1.000000	
0.490967	1.000000	
0.491089	1.000000	
0.491211	1.000000	
0.491333	1.000000	
0.491455	1.000000	
0.491577	1.000000	
0.491699	1.000000	
0.491821	1.000000	
0.491943	1.000000	
0.492065	1.000000	
0.492188	1.000000	
0.492310	1.000000	
0.492432	1.000000	
0.492554	1.000000	
0.492676	1.000000	
0.492798	1.000000	
0.492920	1.000000	
0.493042	1.000000	
0.493164	1.000000	
0.493286	1.000000	
0.493408	1.000000	
0.493530	1.000000	
0.493652	1.000000	
0.493774	1.000000	
0.493896	1.000000	
0.494019	1.000000	
0.494141	1.000000	
0.494263	1.000000	
0.494385	1.000000	
0.494507	1.000000	
0.494629	1.000000	
0.494751	1.000000	
0.494873	1.000000	
0.494995	1.000000	
0.495117	1.000000	
0.495239	1.000000	
0.495361	1.000000	
0.495483	1.000000	
0.495605	1.000000	
0.495728	1.000000	
0.495850	1.000000	
0.495972	1.000000	
0.496094	1.000000	
0.496216	1.000000	
0.496338	1.000000	
0.496460	1.000000	
0.496582	1.000000	
0.496704	1.000000	
0.496826	1.000000	
0.496948	1.000000	
0.497070	1.000000	
0.497192	1.000000	
0.497314	1.000000	
0.497437	1.000000	
0.497559	1.000000	
0.497681	1.000000	
0.497803	1.000000	
0.497925	1.000000	
0.498047	1.000000	
0.498169	1.000000	
0.498291	1.000000	
0.498413	1.000000	
0.498535	1.000000	
0.498657	1.000000	
0.498779	1.000000	
0.498901	1.000000	
0.499023	1.000000	
0.499146	1.000000	
0.499268	1.000000	
0.499390	1.000000	
0.499512	1.000000	
0.499634	1.000000	
0.499756	1.000000	
0.499878	1.000000	
0.500000	1.000000

==> figures/subsdimexceedsI_n=8192Erasure=0.49.txt <==
index prob
0.000122	0.000000	
0.000244	0.000000	
0.000366	0.000000	
0.000488	0.000000	
0.000610	0.000000	
0.000732	0.000000	
0.000854	0.000000	
0.000977	0.000000	
0.001099	0.000000	
0.001221	0.000000	
0.001343	0.000000	
0.001465	0.000000	
0.001587	0.000000	
0.001709	0.000000	
0.001831	0.000000	
0.001953	0.000000	
0.002075	0.000000	
0.002197	0.000000	
0.002319	0.000000	
0.002441	0.000000	
0.002563	0.000000	
0.002686	0.000000	
0.002808	0.000000	
0.002930	0.000000	
0.003052	0.000000	
0.003174	0.000000	
0.003296	0.000000	
0.003418	0.000000	
0.003540	0.000000	
0.003662	0.000000	
0.003784	0.000000	
0.003906	0.000000	
0.004028	0.000000	
0.004150	0.000000	
0.004272	0.000000	
0.004395	0.000000	
0.004517	0.000000	
0.004639	0.000000	
0.004761	0.000000	
0.004883	0.000000	
0.005005	0.000000	
0.005127	0.000000	
0.005249	0.000000	
0.005371	0.000000	
0.005493	0.000000	
0.005615	0.000000	
0.005737	0.000000	
0.005859	0.000000	
0.005981	0.000000	
0.006104	0.000000	
0.006226	0.000000	
0.006348	0.000000	
0.006470	0.000000	
0.006592	0.000000	
0.006714	0.000000	
0.006836	0.000000	
0.006958	0.000000	
0.007080	0.000000	
0.007202	0.000000	
0.007324	0.000000	
0.007446	0.000000	
0.007568	0.000000	
0.007690	0.000000	
0.007813	0.000000	
0.007935	0.000000	
0.008057	0.000000	
0.008179	0.000000	
0.008301	0.000000	
0.008423	0.000000	
0.008545	0.000000	
0.008667	0.000000	
0.008789	0.000000	
0.008911	0.000000	
0.009033	0.000000	
0.009155	0.000000	
0.009277	0.000000	
0.009399	0.000000	
0.009521	0.000000	
0.009644	0.000000	
0.009766	0.000000	
0.009888	0.000000	
0.010010	0.000000	
0.010132	0.000000	
0.010254	0.000000	
0.010376	0.000000	
0.010498	0.000000	
0.010620	0.000000	
0.010742	0.000000	
0.010864	0.000000	
0.010986	0.000000	
0.011108	0.000000	
0.011230	0.000000	
0.011353	0.000000	
0.011475	0.000000	
0.011597	0.000000	
0.011719	0.000000	
0.011841	0.000000	
0.011963	0.000000	
0.012085	0.000000	
0.012207	0.000000	
0.012329	0.000000	
0.012451	0.000000	
0.012573	0.000000	
0.012695	0.000000	
0.012817	0.000000	
0.012939	0.000000	
0.013062	0.000000	
0.013184	0.000000	
0.013306	0.000000	
0.013428	0.000000	
0.013550	0.000000	
0.013672	0.000000	
0.013794	0.000000	
0.013916	0.000000	
0.014038	0.000000	
0.014160	0.000000	
0.014282	0.000000	
0.014404	0.000000	
0.014526	0.000000	
0.014648	0.000000	
0.014771	0.000000	
0.014893	0.000000	
0.015015	0.000000	
0.015137	0.000000	
0.015259	0.000000	
0.015381	0.000000	
0.015503	0.000000	
0.015625	0.000000	
0.015747	0.000000	
0.015869	0.000000	
0.015991	0.000000	
0.016113	0.000000	
0.016235	0.000000	
0.016357	0.000000	
0.016479	0.000000	
0.016602	0.000000	
0.016724	0.000000	
0.016846	0.000000	
0.016968	0.000000	
0.017090	0.000000	
0.017212	0.000000	
0.017334	0.000000	
0.017456	0.000000	
0.017578	0.000000	
0.017700	0.000000	
0.017822	0.000000	
0.017944	0.000000	
0.018066	0.000000	
0.018188	0.000000	
0.018311	0.000000	
0.018433	0.000000	
0.018555	0.000000	
0.018677	0.000000	
0.018799	0.000000	
0.018921	0.000000	
0.019043	0.000000	
0.019165	0.000000	
0.019287	0.000000	
0.019409	0.000000	
0.019531	0.000000	
0.019653	0.000000	
0.019775	0.000000	
0.019897	0.000000	
0.020020	0.000000	
0.020142	0.000000	
0.020264	0.000000	
0.020386	0.000000	
0.020508	0.000000	
0.020630	0.000000	
0.020752	0.000000	
0.020874	0.000000	
0.020996	0.000000	
0.021118	0.000000	
0.021240	0.000000	
0.021362	0.000000	
0.021484	0.000000	
0.021606	0.000000	
0.021729	0.000000	
0.021851	0.000000	
0.021973	0.000000	
0.022095	0.000000	
0.022217	0.000000	
0.022339	0.000000	
0.022461	0.000000	
0.022583	0.000000	
0.022705	0.000000	
0.022827	0.000000	
0.022949	0.000000	
0.023071	0.000000	
0.023193	0.000000	
0.023315	0.000000	
0.023438	0.000000	
0.023560	0.000000	
0.023682	0.000000	
0.023804	0.000000	
0.023926	0.000000	
0.024048	0.000000	
0.024170	0.000000	
0.024292	0.000000	
0.024414	0.000000	
0.024536	0.000000	
0.024658	0.000000	
0.024780	0.000000	
0.024902	0.000000	
0.025024	0.000000	
0.025146	0.000000	
0.025269	0.000000	
0.025391	0.000000	
0.025513	0.000000	
0.025635	0.000000	
0.025757	0.000000	
0.025879	0.000000	
0.026001	0.000000	
0.026123	0.000000	
0.026245	0.000000	
0.026367	0.000000	
0.026489	0.000000	
0.026611	0.000000	
0.026733	0.000000	
0.026855	0.000000	
0.026978	0.000000	
0.027100	0.000000	
0.027222	0.000000	
0.027344	0.000000	
0.027466	0.000000	
0.027588	0.000000	
0.027710	0.000000	
0.027832	0.000000	
0.027954	0.000000	
0.028076	0.000000	
0.028198	0.000000	
0.028320	0.000000	
0.028442	0.000000	
0.028564	0.000000	
0.028687	0.000000	
0.028809	0.000000	
0.028931	0.000000	
0.029053	0.000000	
0.029175	0.000000	
0.029297	0.000000	
0.029419	0.000000	
0.029541	0.000000	
0.029663	0.000000	
0.029785	0.000000	
0.029907	0.000000	
0.030029	0.000000	
0.030151	0.000000	
0.030273	0.000000	
0.030396	0.000000	
0.030518	0.000000	
0.030640	0.000000	
0.030762	0.000000	
0.030884	0.000000	
0.031006	0.000000	
0.031128	0.000000	
0.031250	0.000000	
0.031372	0.000000	
0.031494	0.000000	
0.031616	0.000000	
0.031738	0.000000	
0.031860	0.000000	
0.031982	0.000000	
0.032104	0.000000	
0.032227	0.000000	
0.032349	0.000000	
0.032471	0.000000	
0.032593	0.000000	
0.032715	0.000000	
0.032837	0.000000	
0.032959	0.000000	
0.033081	0.000000	
0.033203	0.000000	
0.033325	0.000000	
0.033447	0.000000	
0.033569	0.000000	
0.033691	0.000000	
0.033813	0.000000	
0.033936	0.000000	
0.034058	0.000000	
0.034180	0.000000	
0.034302	0.000000	
0.034424	0.000000	
0.034546	0.000000	
0.034668	0.000000	
0.034790	0.000000	
0.034912	0.000000	
0.035034	0.000000	
0.035156	0.000000	
0.035278	0.000000	
0.035400	0.000000	
0.035522	0.000000	
0.035645	0.000000	
0.035767	0.000000	
0.035889	0.000000	
0.036011	0.000000	
0.036133	0.000000	
0.036255	0.000000	
0.036377	0.000000	
0.036499	0.000000	
0.036621	0.000000	
0.036743	0.000000	
0.036865	0.000000	
0.036987	0.000000	
0.037109	0.000000	
0.037231	0.000000	
0.037354	0.000000	
0.037476	0.000000	
0.037598	0.000000	
0.037720	0.000000	
0.037842	0.000000	
0.037964	0.000000	
0.038086	0.000000	
0.038208	0.000000	
0.038330	0.000000	
0.038452	0.000000	
0.038574	0.000000	
0.038696	0.000000	
0.038818	0.000000	
0.038940	0.000000	
0.039063	0.000000	
0.039185	0.000000	
0.039307	0.000000	
0.039429	0.000000	
0.039551	0.000000	
0.039673	0.000000	
0.039795	0.000000	
0.039917	0.000000	
0.040039	0.000000	
0.040161	0.000000	
0.040283	0.000000	
0.040405	0.000000	
0.040527	0.000000	
0.040649	0.000000	
0.040771	0.000000	
0.040894	0.000000	
0.041016	0.000000	
0.041138	0.000000	
0.041260	0.000000	
0.041382	0.000000	
0.041504	0.000000	
0.041626	0.000000	
0.041748	0.000000	
0.041870	0.000000	
0.041992	0.000000	
0.042114	0.000000	
0.042236	0.000000	
0.042358	0.000000	
0.042480	0.000000	
0.042603	0.000000	
0.042725	0.000000	
0.042847	0.000000	
0.042969	0.000000	
0.043091	0.000000	
0.043213	0.000000	
0.043335	0.000000	
0.043457	0.000000	
0.043579	0.000000	
0.043701	0.000000	
0.043823	0.000000	
0.043945	0.000000	
0.044067	0.000000	
0.044189	0.000000	
0.044312	0.000000	
0.044434	0.000000	
0.044556	0.000000	
0.044678	0.000000	
0.044800	0.000000	
0.044922	0.000000	
0.045044	0.000000	
0.045166	0.000000	
0.045288	0.000000	
0.045410	0.000000	
0.045532	0.000000	
0.045654	0.000000	
0.045776	0.000000	
0.045898	0.000000	
0.046021	0.000000	
0.046143	0.000000	
0.046265	0.000000	
0.046387	0.000000	
0.046509	0.000000	
0.046631	0.000000	
0.046753	0.000000	
0.046875	0.000000	
0.046997	0.000000	
0.047119	0.000000	
0.047241	0.000000	
0.047363	0.000000	
0.047485	0.000000	
0.047607	0.000000	
0.047729	0.000000	
0.047852	0.000000	
0.047974	0.000000	
0.048096	0.000000	
0.048218	0.000000	
0.048340	0.000000	
0.048462	0.000000	
0.048584	0.000000	
0.048706	0.000000	
0.048828	0.000000	
0.048950	0.000000	
0.049072	0.000000	
0.049194	0.000000	
0.049316	0.000000	
0.049438	0.000000	
0.049561	0.000000	
0.049683	0.000000	
0.049805	0.000000	
0.049927	0.000000	
0.050049	0.000000	
0.050171	0.000000	
0.050293	0.000000	
0.050415	0.000000	
0.050537	0.000000	
0.050659	0.000000	
0.050781	0.000000	
0.050903	0.000000	
0.051025	0.000000	
0.051147	0.000000	
0.051270	0.000000	
0.051392	0.000000	
0.051514	0.000000	
0.051636	0.000000	
0.051758	0.000000	
0.051880	0.000000	
0.052002	0.000000	
0.052124	0.000000	
0.052246	0.000000	
0.052368	0.000000	
0.052490	0.000000	
0.052612	0.000000	
0.052734	0.000000	
0.052856	0.000000	
0.052979	0.000000	
0.053101	0.000000	
0.053223	0.000000	
0.053345	0.000000	
0.053467	0.000000	
0.053589	0.000000	
0.053711	0.000000	
0.053833	0.000000	
0.053955	0.000000	
0.054077	0.000000	
0.054199	0.000000	
0.054321	0.000000	
0.054443	0.000000	
0.054565	0.000000	
0.054688	0.000000	
0.054810	0.000000	
0.054932	0.000000	
0.055054	0.000000	
0.055176	0.000000	
0.055298	0.000000	
0.055420	0.000000	
0.055542	0.000000	
0.055664	0.000000	
0.055786	0.000000	
0.055908	0.000000	
0.056030	0.000000	
0.056152	0.000000	
0.056274	0.000000	
0.056396	0.000000	
0.056519	0.000000	
0.056641	0.000000	
0.056763	0.000000	
0.056885	0.000000	
0.057007	0.000000	
0.057129	0.000000	
0.057251	0.000000	
0.057373	0.000000	
0.057495	0.000000	
0.057617	0.000000	
0.057739	0.000000	
0.057861	0.000000	
0.057983	0.000000	
0.058105	0.000000	
0.058228	0.000000	
0.058350	0.000000	
0.058472	0.000000	
0.058594	0.000000	
0.058716	0.000000	
0.058838	0.000000	
0.058960	0.000000	
0.059082	0.000000	
0.059204	0.000000	
0.059326	0.000000	
0.059448	0.000000	
0.059570	0.000000	
0.059692	0.000000	
0.059814	0.000000	
0.059937	0.000000	
0.060059	0.000000	
0.060181	0.000000	
0.060303	0.000000	
0.060425	0.000000	
0.060547	0.000000	
0.060669	0.000000	
0.060791	0.000000	
0.060913	0.000000	
0.061035	0.000000	
0.061157	0.000000	
0.061279	0.000000	
0.061401	0.000000	
0.061523	0.000000	
0.061646	0.000000	
0.061768	0.000000	
0.061890	0.000000	
0.062012	0.000000	
0.062134	0.000000	
0.062256	0.000000	
0.062378	0.000000	
0.062500	0.000000	
0.062622	0.000000	
0.062744	0.000000	
0.062866	0.000000	
0.062988	0.000000	
0.063110	0.000000	
0.063232	0.000000	
0.063354	0.000000	
0.063477	0.000000	
0.063599	0.000000	
0.063721	0.000000	
0.063843	0.000000	
0.063965	0.000000	
0.064087	0.000000	
0.064209	0.000000	
0.064331	0.000000	
0.064453	0.000000	
0.064575	0.000000	
0.064697	0.000000	
0.064819	0.000000	
0.064941	0.000000	
0.065063	0.000000	
0.065186	0.000000	
0.065308	0.000000	
0.065430	0.000000	
0.065552	0.000000	
0.065674	0.000100	
0.065796	0.000100	
0.065918	0.000100	
0.066040	0.000100	
0.066162	0.000100	
0.066284	0.000100	
0.066406	0.000100	
0.066528	0.000100	
0.066650	0.000100	
0.066772	0.000100	
0.066895	0.000100	
0.067017	0.000100	
0.067139	0.000100	
0.067261	0.000100	
0.067383	0.000100	
0.067505	0.000100	
0.067627	0.000100	
0.067749	0.000100	
0.067871	0.000100	
0.067993	0.000100	
0.068115	0.000100	
0.068237	0.000100	
0.068359	0.000100	
0.068481	0.000100	
0.068604	0.000100	
0.068726	0.000100	
0.068848	0.000200	
0.068970	0.000200	
0.069092	0.000200	
0.069214	0.000300	
0.069336	0.000400	
0.069458	0.000700	
0.069580	0.001100	
0.069702	0.001300	
0.069824	0.001600	
0.069946	0.001700	
0.070068	0.001800	
0.070190	0.002100	
0.070313	0.002400	
0.070435	0.003000	
0.070557	0.003900	
0.070679	0.004200	
0.070801	0.004800	
0.070923	0.005900	
0.071045	0.006600	
0.071167	0.007600	
0.071289	0.008800	
0.071411	0.009400	
0.071533	0.010600	
0.071655	0.012300	
0.071777	0.014200	
0.071899	0.016000	
0.072021	0.017000	
0.072144	0.019200	
0.072266	0.021200	
0.072388	0.023200	
0.072510	0.025800	
0.072632	0.028500	
0.072754	0.031200	
0.072876	0.034400	
0.072998	0.036500	
0.073120	0.039600	
0.073242	0.042800	
0.073364	0.047000	
0.073486	0.051000	
0.073608	0.055500	
0.073730	0.060400	
0.073853	0.066100	
0.073975	0.072700	
0.074097	0.079500	
0.074219	0.085400	
0.074341	0.092300	
0.074463	0.100400	
0.074585	0.107100	
0.074707	0.117600	
0.074829	0.128200	
0.074951	0.138800	
0.075073	0.149000	
0.075195	0.161300	
0.075317	0.173600	
0.075439	0.184100	
0.075562	0.195200	
0.075684	0.208200	
0.075806	0.220600	
0.075928	0.235200	
0.076050	0.249700	
0.076172	0.263900	
0.076294	0.279000	
0.076416	0.294200	
0.076538	0.313600	
0.076660	0.329900	
0.076782	0.345600	
0.076904	0.362900	
0.077026	0.380900	
0.077148	0.397300	
0.077271	0.412600	
0.077393	0.432500	
0.077515	0.447400	
0.077637	0.463600	
0.077759	0.481900	
0.077881	0.499800	
0.078003	0.519600	
0.078125	0.536900	
0.078247	0.556700	
0.078369	0.575600	
0.078491	0.593800	
0.078613	0.611000	
0.078735	0.629500	
0.078857	0.644700	
0.078979	0.659300	
0.079102	0.675000	
0.079224	0.688600	
0.079346	0.703300	
0.079468	0.718100	
0.079590	0.733400	
0.079712	0.747300	
0.079834	0.761500	
0.079956	0.774800	
0.080078	0.787900	
0.080200	0.799900	
0.080322	0.809700	
0.080444	0.819400	
0.080566	0.828500	
0.080688	0.838900	
0.080811	0.849500	
0.080933	0.859900	
0.081055	0.869800	
0.081177	0.878600	
0.081299	0.886300	
0.081421	0.892900	
0.081543	0.899800	
0.081665	0.908800	
0.081787	0.915400	
0.081909	0.920500	
0.082031	0.926500	
0.082153	0.931900	
0.082275	0.937300	
0.082397	0.942300	
0.082520	0.946900	
0.082642	0.952100	
0.082764	0.955600	
0.082886	0.957700	
0.083008	0.962100	
0.083130	0.965200	
0.083252	0.968600	
0.083374	0.971200	
0.083496	0.973700	
0.083618	0.975800	
0.083740	0.977800	
0.083862	0.980100	
0.083984	0.982300	
0.084106	0.983600	
0.084229	0.985000	
0.084351	0.986700	
0.084473	0.987700	
0.084595	0.989100	
0.084717	0.989600	
0.084839	0.990500	
0.084961	0.991500	
0.085083	0.992400	
0.085205	0.993000	
0.085327	0.993800	
0.085449	0.994400	
0.085571	0.994900	
0.085693	0.995400	
0.085815	0.996100	
0.085938	0.996800	
0.086060	0.997000	
0.086182	0.997200	
0.086304	0.997800	
0.086426	0.998200	
0.086548	0.998300	
0.086670	0.998500	
0.086792	0.998500	
0.086914	0.998500	
0.087036	0.998600	
0.087158	0.998700	
0.087280	0.998800	
0.087402	0.999000	
0.087524	0.999100	
0.087646	0.999300	
0.087769	0.999500	
0.087891	0.999600	
0.088013	0.999600	
0.088135	0.999600	
0.088257	0.999600	
0.088379	0.999600	
0.088501	0.999600	
0.088623	0.999600	
0.088745	0.999600	
0.088867	0.999700	
0.088989	0.999700	
0.089111	0.999700	
0.089233	0.999700	
0.089355	0.999700	
0.089478	0.999700	
0.089600	0.999700	
0.089722	0.999700	
0.089844	0.999700	
0.089966	0.999700	
0.090088	0.999700	
0.090210	0.999700	
0.090332	0.999700	
0.090454	0.999700	
0.090576	0.999800	
0.090698	0.999800	
0.090820	0.999800	
0.090942	0.999800	
0.091064	0.999800	
0.091187	0.999800	
0.091309	0.999900	
0.091431	0.999900	
0.091553	0.999900	
0.091675	0.999900	
0.091797	0.999900	
0.091919	0.999900	
0.092041	0.999900	
0.092163	0.999900	
0.092285	0.999900	
0.092407	0.999900	
0.092529	0.999900	
0.092651	0.999900	
0.092773	0.999900	
0.092896	0.999900	
0.093018	0.999900	
0.093140	1.000000	
0.093262	1.000000	
0.093384	1.000000	
0.093506	1.000000	
0.093628	1.000000	
0.093750	1.000000	
0.093872	1.000000	
0.093994	1.000000	
0.094116	1.000000	
0.094238	1.000000	
0.094360	1.000000	
0.094482	1.000000	
0.094604	1.000000	
0.094727	1.000000	
0.094849	1.000000	
0.094971	1.000000	
0.095093	1.000000	
0.095215	1.000000	
0.095337	1.000000	
0.095459	1.000000	
0.095581	1.000000	
0.095703	1.000000	
0.095825	1.000000	
0.095947	1.000000	
0.096069	1.000000	
0.096191	1.000000	
0.096313	1.000000	
0.096436	1.000000	
0.096558	1.000000	
0.096680	1.000000	
0.096802	1.000000	
0.096924	1.000000	
0.097046	1.000000	
0.097168	1.000000	
0.097290	1.000000	
0.097412	1.000000	
0.097534	1.000000	
0.097656	1.000000	
0.097778	1.000000	
0.097900	1.000000	
0.098022	1.000000	
0.098145	1.000000	
0.098267	1.000000	
0.098389	1.000000	
0.098511	1.000000	
0.098633	1.000000	
0.098755	1.000000	
0.098877	1.000000	
0.098999	1.000000	
0.099121	1.000000	
0.099243	1.000000	
0.099365	1.000000	
0.099487	1.000000	
0.099609	1.000000	
0.099731	1.000000	
0.099854	1.000000	
0.099976	1.000000	
0.100098	1.000000	
0.100220	1.000000	
0.100342	1.000000	
0.100464	1.000000	
0.100586	1.000000	
0.100708	1.000000	
0.100830	1.000000	
0.100952	1.000000	
0.101074	1.000000	
0.101196	1.000000	
0.101318	1.000000	
0.101440	1.000000	
0.101563	1.000000	
0.101685	1.000000	
0.101807	1.000000	
0.101929	1.000000	
0.102051	1.000000	
0.102173	1.000000	
0.102295	1.000000	
0.102417	1.000000	
0.102539	1.000000	
0.102661	1.000000	
0.102783	1.000000	
0.102905	1.000000	
0.103027	1.000000	
0.103149	1.000000	
0.103271	1.000000	
0.103394	1.000000	
0.103516	1.000000	
0.103638	1.000000	
0.103760	1.000000	
0.103882	1.000000	
0.104004	1.000000	
0.104126	1.000000	
0.104248	1.000000	
0.104370	1.000000	
0.104492	1.000000	
0.104614	1.000000	
0.104736	1.000000	
0.104858	1.000000	
0.104980	1.000000	
0.105103	1.000000	
0.105225	1.000000	
0.105347	1.000000	
0.105469	1.000000	
0.105591	1.000000	
0.105713	1.000000	
0.105835	1.000000	
0.105957	1.000000	
0.106079	1.000000	
0.106201	1.000000	
0.106323	1.000000	
0.106445	1.000000	
0.106567	1.000000	
0.106689	1.000000	
0.106812	1.000000	
0.106934	1.000000	
0.107056	1.000000	
0.107178	1.000000	
0.107300	1.000000	
0.107422	1.000000	
0.107544	1.000000	
0.107666	1.000000	
0.107788	1.000000	
0.107910	1.000000	
0.108032	1.000000	
0.108154	1.000000	
0.108276	1.000000	
0.108398	1.000000	
0.108521	1.000000	
0.108643	1.000000	
0.108765	1.000000	
0.108887	1.000000	
0.109009	1.000000	
0.109131	1.000000	
0.109253	1.000000	
0.109375	1.000000	
0.109497	1.000000	
0.109619	1.000000	
0.109741	1.000000	
0.109863	1.000000	
0.109985	1.000000	
0.110107	1.000000	
0.110229	1.000000	
0.110352	1.000000	
0.110474	1.000000	
0.110596	1.000000	
0.110718	1.000000	
0.110840	1.000000	
0.110962	1.000000	
0.111084	1.000000	
0.111206	1.000000	
0.111328	1.000000	
0.111450	1.000000	
0.111572	1.000000	
0.111694	1.000000	
0.111816	1.000000	
0.111938	1.000000	
0.112061	1.000000	
0.112183	1.000000	
0.112305	1.000000	
0.112427	1.000000	
0.112549	1.000000	
0.112671	1.000000	
0.112793	1.000000	
0.112915	1.000000	
0.113037	1.000000	
0.113159	1.000000	
0.113281	1.000000	
0.113403	1.000000	
0.113525	1.000000	
0.113647	1.000000	
0.113770	1.000000	
0.113892	1.000000	
0.114014	1.000000	
0.114136	1.000000	
0.114258	1.000000	
0.114380	1.000000	
0.114502	1.000000	
0.114624	1.000000	
0.114746	1.000000	
0.114868	1.000000	
0.114990	1.000000	
0.115112	1.000000	
0.115234	1.000000	
0.115356	1.000000	
0.115479	1.000000	
0.115601	1.000000	
0.115723	1.000000	
0.115845	1.000000	
0.115967	1.000000	
0.116089	1.000000	
0.116211	1.000000	
0.116333	1.000000	
0.116455	1.000000	
0.116577	1.000000	
0.116699	1.000000	
0.116821	1.000000	
0.116943	1.000000	
0.117065	1.000000	
0.117188	1.000000	
0.117310	1.000000	
0.117432	1.000000	
0.117554	1.000000	
0.117676	1.000000	
0.117798	1.000000	
0.117920	1.000000	
0.118042	1.000000	
0.118164	1.000000	
0.118286	1.000000	
0.118408	1.000000	
0.118530	1.000000	
0.118652	1.000000	
0.118774	1.000000	
0.118896	1.000000	
0.119019	1.000000	
0.119141	1.000000	
0.119263	1.000000	
0.119385	1.000000	
0.119507	1.000000	
0.119629	1.000000	
0.119751	1.000000	
0.119873	1.000000	
0.119995	1.000000	
0.120117	1.000000	
0.120239	1.000000	
0.120361	1.000000	
0.120483	1.000000	
0.120605	1.000000	
0.120728	1.000000	
0.120850	1.000000	
0.120972	1.000000	
0.121094	1.000000	
0.121216	1.000000	
0.121338	1.000000	
0.121460	1.000000	
0.121582	1.000000	
0.121704	1.000000	
0.121826	1.000000	
0.121948	1.000000	
0.122070	1.000000	
0.122192	1.000000	
0.122314	1.000000	
0.122437	1.000000	
0.122559	1.000000	
0.122681	1.000000	
0.122803	1.000000	
0.122925	1.000000	
0.123047	1.000000	
0.123169	1.000000	
0.123291	1.000000	
0.123413	1.000000	
0.123535	1.000000	
0.123657	1.000000	
0.123779	1.000000	
0.123901	1.000000	
0.124023	1.000000	
0.124146	1.000000	
0.124268	1.000000	
0.124390	1.000000	
0.124512	1.000000	
0.124634	1.000000	
0.124756	1.000000	
0.124878	1.000000	
0.125000	1.000000	
0.125122	1.000000	
0.125244	1.000000	
0.125366	1.000000	
0.125488	1.000000	
0.125610	1.000000	
0.125732	1.000000	
0.125854	1.000000	
0.125977	1.000000	
0.126099	1.000000	
0.126221	1.000000	
0.126343	1.000000	
0.126465	1.000000	
0.126587	1.000000	
0.126709	1.000000	
0.126831	1.000000	
0.126953	1.000000	
0.127075	1.000000	
0.127197	1.000000	
0.127319	1.000000	
0.127441	1.000000	
0.127563	1.000000	
0.127686	1.000000	
0.127808	1.000000	
0.127930	1.000000	
0.128052	1.000000	
0.128174	1.000000	
0.128296	1.000000	
0.128418	1.000000	
0.128540	1.000000	
0.128662	1.000000	
0.128784	1.000000	
0.128906	1.000000	
0.129028	1.000000	
0.129150	1.000000	
0.129272	1.000000	
0.129395	1.000000	
0.129517	1.000000	
0.129639	1.000000	
0.129761	1.000000	
0.129883	1.000000	
0.130005	1.000000	
0.130127	1.000000	
0.130249	1.000000	
0.130371	1.000000	
0.130493	1.000000	
0.130615	1.000000	
0.130737	1.000000	
0.130859	1.000000	
0.130981	1.000000	
0.131104	1.000000	
0.131226	1.000000	
0.131348	1.000000	
0.131470	1.000000	
0.131592	1.000000	
0.131714	1.000000	
0.131836	1.000000	
0.131958	1.000000	
0.132080	1.000000	
0.132202	1.000000	
0.132324	1.000000	
0.132446	1.000000	
0.132568	1.000000	
0.132690	1.000000	
0.132813	1.000000	
0.132935	1.000000	
0.133057	1.000000	
0.133179	1.000000	
0.133301	1.000000	
0.133423	1.000000	
0.133545	1.000000	
0.133667	1.000000	
0.133789	1.000000	
0.133911	1.000000	
0.134033	1.000000	
0.134155	1.000000	
0.134277	1.000000	
0.134399	1.000000	
0.134521	1.000000	
0.134644	1.000000	
0.134766	1.000000	
0.134888	1.000000	
0.135010	1.000000	
0.135132	1.000000	
0.135254	1.000000	
0.135376	1.000000	
0.135498	1.000000	
0.135620	1.000000	
0.135742	1.000000	
0.135864	1.000000	
0.135986	1.000000	
0.136108	1.000000	
0.136230	1.000000	
0.136353	1.000000	
0.136475	1.000000	
0.136597	1.000000	
0.136719	1.000000	
0.136841	1.000000	
0.136963	1.000000	
0.137085	1.000000	
0.137207	1.000000	
0.137329	1.000000	
0.137451	1.000000	
0.137573	1.000000	
0.137695	1.000000	
0.137817	1.000000	
0.137939	1.000000	
0.138062	1.000000	
0.138184	1.000000	
0.138306	1.000000	
0.138428	1.000000	
0.138550	1.000000	
0.138672	1.000000	
0.138794	1.000000	
0.138916	1.000000	
0.139038	1.000000	
0.139160	1.000000	
0.139282	1.000000	
0.139404	1.000000	
0.139526	1.000000	
0.139648	1.000000	
0.139771	1.000000	
0.139893	1.000000	
0.140015	1.000000	
0.140137	1.000000	
0.140259	1.000000	
0.140381	1.000000	
0.140503	1.000000	
0.140625	1.000000	
0.140747	1.000000	
0.140869	1.000000	
0.140991	1.000000	
0.141113	1.000000	
0.141235	1.000000	
0.141357	1.000000	
0.141479	1.000000	
0.141602	1.000000	
0.141724	1.000000	
0.141846	1.000000	
0.141968	1.000000	
0.142090	1.000000	
0.142212	1.000000	
0.142334	1.000000	
0.142456	1.000000	
0.142578	1.000000	
0.142700	1.000000	
0.142822	1.000000	
0.142944	1.000000	
0.143066	1.000000	
0.143188	1.000000	
0.143311	1.000000	
0.143433	1.000000	
0.143555	1.000000	
0.143677	1.000000	
0.143799	1.000000	
0.143921	1.000000	
0.144043	1.000000	
0.144165	1.000000	
0.144287	1.000000	
0.144409	1.000000	
0.144531	1.000000	
0.144653	1.000000	
0.144775	1.000000	
0.144897	1.000000	
0.145020	1.000000	
0.145142	1.000000	
0.145264	1.000000	
0.145386	1.000000	
0.145508	1.000000	
0.145630	1.000000	
0.145752	1.000000	
0.145874	1.000000	
0.145996	1.000000	
0.146118	1.000000	
0.146240	1.000000	
0.146362	1.000000	
0.146484	1.000000	
0.146606	1.000000	
0.146729	1.000000	
0.146851	1.000000	
0.146973	1.000000	
0.147095	1.000000	
0.147217	1.000000	
0.147339	1.000000	
0.147461	1.000000	
0.147583	1.000000	
0.147705	1.000000	
0.147827	1.000000	
0.147949	1.000000	
0.148071	1.000000	
0.148193	1.000000	
0.148315	1.000000	
0.148438	1.000000	
0.148560	1.000000	
0.148682	1.000000	
0.148804	1.000000	
0.148926	1.000000	
0.149048	1.000000	
0.149170	1.000000	
0.149292	1.000000	
0.149414	1.000000	
0.149536	1.000000	
0.149658	1.000000	
0.149780	1.000000	
0.149902	1.000000	
0.150024	1.000000	
0.150146	1.000000	
0.150269	1.000000	
0.150391	1.000000	
0.150513	1.000000	
0.150635	1.000000	
0.150757	1.000000	
0.150879	1.000000	
0.151001	1.000000	
0.151123	1.000000	
0.151245	1.000000	
0.151367	1.000000	
0.151489	1.000000	
0.151611	1.000000	
0.151733	1.000000	
0.151855	1.000000	
0.151978	1.000000	
0.152100	1.000000	
0.152222	1.000000	
0.152344	1.000000	
0.152466	1.000000	
0.152588	1.000000	
0.152710	1.000000	
0.152832	1.000000	
0.152954	1.000000	
0.153076	1.000000	
0.153198	1.000000	
0.153320	1.000000	
0.153442	1.000000	
0.153564	1.000000	
0.153687	1.000000	
0.153809	1.000000	
0.153931	1.000000	
0.154053	1.000000	
0.154175	1.000000	
0.154297	1.000000	
0.154419	1.000000	
0.154541	1.000000	
0.154663	1.000000	
0.154785	1.000000	
0.154907	1.000000	
0.155029	1.000000	
0.155151	1.000000	
0.155273	1.000000	
0.155396	1.000000	
0.155518	1.000000	
0.155640	1.000000	
0.155762	1.000000	
0.155884	1.000000	
0.156006	1.000000	
0.156128	1.000000	
0.156250	1.000000	
0.156372	1.000000	
0.156494	1.000000	
0.156616	1.000000	
0.156738	1.000000	
0.156860	1.000000	
0.156982	1.000000	
0.157104	1.000000	
0.157227	1.000000	
0.157349	1.000000	
0.157471	1.000000	
0.157593	1.000000	
0.157715	1.000000	
0.157837	1.000000	
0.157959	1.000000	
0.158081	1.000000	
0.158203	1.000000	
0.158325	1.000000	
0.158447	1.000000	
0.158569	1.000000	
0.158691	1.000000	
0.158813	1.000000	
0.158936	1.000000	
0.159058	1.000000	
0.159180	1.000000	
0.159302	1.000000	
0.159424	1.000000	
0.159546	1.000000	
0.159668	1.000000	
0.159790	1.000000	
0.159912	1.000000	
0.160034	1.000000	
0.160156	1.000000	
0.160278	1.000000	
0.160400	1.000000	
0.160522	1.000000	
0.160645	1.000000	
0.160767	1.000000	
0.160889	1.000000	
0.161011	1.000000	
0.161133	1.000000	
0.161255	1.000000	
0.161377	1.000000	
0.161499	1.000000	
0.161621	1.000000	
0.161743	1.000000	
0.161865	1.000000	
0.161987	1.000000	
0.162109	1.000000	
0.162231	1.000000	
0.162354	1.000000	
0.162476	1.000000	
0.162598	1.000000	
0.162720	1.000000	
0.162842	1.000000	
0.162964	1.000000	
0.163086	1.000000	
0.163208	1.000000	
0.163330	1.000000	
0.163452	1.000000	
0.163574	1.000000	
0.163696	1.000000	
0.163818	1.000000	
0.163940	1.000000	
0.164063	1.000000	
0.164185	1.000000	
0.164307	1.000000	
0.164429	1.000000	
0.164551	1.000000	
0.164673	1.000000	
0.164795	1.000000	
0.164917	1.000000	
0.165039	1.000000	
0.165161	1.000000	
0.165283	1.000000	
0.165405	1.000000	
0.165527	1.000000	
0.165649	1.000000	
0.165771	1.000000	
0.165894	1.000000	
0.166016	1.000000	
0.166138	1.000000	
0.166260	1.000000	
0.166382	1.000000	
0.166504	1.000000	
0.166626	1.000000	
0.166748	1.000000	
0.166870	1.000000	
0.166992	1.000000	
0.167114	1.000000	
0.167236	1.000000	
0.167358	1.000000	
0.167480	1.000000	
0.167603	1.000000	
0.167725	1.000000	
0.167847	1.000000	
0.167969	1.000000	
0.168091	1.000000	
0.168213	1.000000	
0.168335	1.000000	
0.168457	1.000000	
0.168579	1.000000	
0.168701	1.000000	
0.168823	1.000000	
0.168945	1.000000	
0.169067	1.000000	
0.169189	1.000000	
0.169312	1.000000	
0.169434	1.000000	
0.169556	1.000000	
0.169678	1.000000	
0.169800	1.000000	
0.169922	1.000000	
0.170044	1.000000	
0.170166	1.000000	
0.170288	1.000000	
0.170410	1.000000	
0.170532	1.000000	
0.170654	1.000000	
0.170776	1.000000	
0.170898	1.000000	
0.171021	1.000000	
0.171143	1.000000	
0.171265	1.000000	
0.171387	1.000000	
0.171509	1.000000	
0.171631	1.000000	
0.171753	1.000000	
0.171875	1.000000	
0.171997	1.000000	
0.172119	1.000000	
0.172241	1.000000	
0.172363	1.000000	
0.172485	1.000000	
0.172607	1.000000	
0.172729	1.000000	
0.172852	1.000000	
0.172974	1.000000	
0.173096	1.000000	
0.173218	1.000000	
0.173340	1.000000	
0.173462	1.000000	
0.173584	1.000000	
0.173706	1.000000	
0.173828	1.000000	
0.173950	1.000000	
0.174072	1.000000	
0.174194	1.000000	
0.174316	1.000000	
0.174438	1.000000	
0.174561	1.000000	
0.174683	1.000000	
0.174805	1.000000	
0.174927	1.000000	
0.175049	1.000000	
0.175171	1.000000	
0.175293	1.000000	
0.175415	1.000000	
0.175537	1.000000	
0.175659	1.000000	
0.175781	1.000000	
0.175903	1.000000	
0.176025	1.000000	
0.176147	1.000000	
0.176270	1.000000	
0.176392	1.000000	
0.176514	1.000000	
0.176636	1.000000	
0.176758	1.000000	
0.176880	1.000000	
0.177002	1.000000	
0.177124	1.000000	
0.177246	1.000000	
0.177368	1.000000	
0.177490	1.000000	
0.177612	1.000000	
0.177734	1.000000	
0.177856	1.000000	
0.177979	1.000000	
0.178101	1.000000	
0.178223	1.000000	
0.178345	1.000000	
0.178467	1.000000	
0.178589	1.000000	
0.178711	1.000000	
0.178833	1.000000	
0.178955	1.000000	
0.179077	1.000000	
0.179199	1.000000	
0.179321	1.000000	
0.179443	1.000000	
0.179565	1.000000	
0.179688	1.000000	
0.179810	1.000000	
0.179932	1.000000	
0.180054	1.000000	
0.180176	1.000000	
0.180298	1.000000	
0.180420	1.000000	
0.180542	1.000000	
0.180664	1.000000	
0.180786	1.000000	
0.180908	1.000000	
0.181030	1.000000	
0.181152	1.000000	
0.181274	1.000000	
0.181396	1.000000	
0.181519	1.000000	
0.181641	1.000000	
0.181763	1.000000	
0.181885	1.000000	
0.182007	1.000000	
0.182129	1.000000	
0.182251	1.000000	
0.182373	1.000000	
0.182495	1.000000	
0.182617	1.000000	
0.182739	1.000000	
0.182861	1.000000	
0.182983	1.000000	
0.183105	1.000000	
0.183228	1.000000	
0.183350	1.000000	
0.183472	1.000000	
0.183594	1.000000	
0.183716	1.000000	
0.183838	1.000000	
0.183960	1.000000	
0.184082	1.000000	
0.184204	1.000000	
0.184326	1.000000	
0.184448	1.000000	
0.184570	1.000000	
0.184692	1.000000	
0.184814	1.000000	
0.184937	1.000000	
0.185059	1.000000	
0.185181	1.000000	
0.185303	1.000000	
0.185425	1.000000	
0.185547	1.000000	
0.185669	1.000000	
0.185791	1.000000	
0.185913	1.000000	
0.186035	1.000000	
0.186157	1.000000	
0.186279	1.000000	
0.186401	1.000000	
0.186523	1.000000	
0.186646	1.000000	
0.186768	1.000000	
0.186890	1.000000	
0.187012	1.000000	
0.187134	1.000000	
0.187256	1.000000	
0.187378	1.000000	
0.187500	1.000000	
0.187622	1.000000	
0.187744	1.000000	
0.187866	1.000000	
0.187988	1.000000	
0.188110	1.000000	
0.188232	1.000000	
0.188354	1.000000	
0.188477	1.000000	
0.188599	1.000000	
0.188721	1.000000	
0.188843	1.000000	
0.188965	1.000000	
0.189087	1.000000	
0.189209	1.000000	
0.189331	1.000000	
0.189453	1.000000	
0.189575	1.000000	
0.189697	1.000000	
0.189819	1.000000	
0.189941	1.000000	
0.190063	1.000000	
0.190186	1.000000	
0.190308	1.000000	
0.190430	1.000000	
0.190552	1.000000	
0.190674	1.000000	
0.190796	1.000000	
0.190918	1.000000	
0.191040	1.000000	
0.191162	1.000000	
0.191284	1.000000	
0.191406	1.000000	
0.191528	1.000000	
0.191650	1.000000	
0.191772	1.000000	
0.191895	1.000000	
0.192017	1.000000	
0.192139	1.000000	
0.192261	1.000000	
0.192383	1.000000	
0.192505	1.000000	
0.192627	1.000000	
0.192749	1.000000	
0.192871	1.000000	
0.192993	1.000000	
0.193115	1.000000	
0.193237	1.000000	
0.193359	1.000000	
0.193481	1.000000	
0.193604	1.000000	
0.193726	1.000000	
0.193848	1.000000	
0.193970	1.000000	
0.194092	1.000000	
0.194214	1.000000	
0.194336	1.000000	
0.194458	1.000000	
0.194580	1.000000	
0.194702	1.000000	
0.194824	1.000000	
0.194946	1.000000	
0.195068	1.000000	
0.195190	1.000000	
0.195313	1.000000	
0.195435	1.000000	
0.195557	1.000000	
0.195679	1.000000	
0.195801	1.000000	
0.195923	1.000000	
0.196045	1.000000	
0.196167	1.000000	
0.196289	1.000000	
0.196411	1.000000	
0.196533	1.000000	
0.196655	1.000000	
0.196777	1.000000	
0.196899	1.000000	
0.197021	1.000000	
0.197144	1.000000	
0.197266	1.000000	
0.197388	1.000000	
0.197510	1.000000	
0.197632	1.000000	
0.197754	1.000000	
0.197876	1.000000	
0.197998	1.000000	
0.198120	1.000000	
0.198242	1.000000	
0.198364	1.000000	
0.198486	1.000000	
0.198608	1.000000	
0.198730	1.000000	
0.198853	1.000000	
0.198975	1.000000	
0.199097	1.000000	
0.199219	1.000000	
0.199341	1.000000	
0.199463	1.000000	
0.199585	1.000000	
0.199707	1.000000	
0.199829	1.000000	
0.199951	1.000000	
0.200073	1.000000	
0.200195	1.000000	
0.200317	1.000000	
0.200439	1.000000	
0.200562	1.000000	
0.200684	1.000000	
0.200806	1.000000	
0.200928	1.000000	
0.201050	1.000000	
0.201172	1.000000	
0.201294	1.000000	
0.201416	1.000000	
0.201538	1.000000	
0.201660	1.000000	
0.201782	1.000000	
0.201904	1.000000	
0.202026	1.000000	
0.202148	1.000000	
0.202271	1.000000	
0.202393	1.000000	
0.202515	1.000000	
0.202637	1.000000	
0.202759	1.000000	
0.202881	1.000000	
0.203003	1.000000	
0.203125	1.000000	
0.203247	1.000000	
0.203369	1.000000	
0.203491	1.000000	
0.203613	1.000000	
0.203735	1.000000	
0.203857	1.000000	
0.203979	1.000000	
0.204102	1.000000	
0.204224	1.000000	
0.204346	1.000000	
0.204468	1.000000	
0.204590	1.000000	
0.204712	1.000000	
0.204834	1.000000	
0.204956	1.000000	
0.205078	1.000000	
0.205200	1.000000	
0.205322	1.000000	
0.205444	1.000000	
0.205566	1.000000	
0.205688	1.000000	
0.205811	1.000000	
0.205933	1.000000	
0.206055	1.000000	
0.206177	1.000000	
0.206299	1.000000	
0.206421	1.000000	
0.206543	1.000000	
0.206665	1.000000	
0.206787	1.000000	
0.206909	1.000000	
0.207031	1.000000	
0.207153	1.000000	
0.207275	1.000000	
0.207397	1.000000	
0.207520	1.000000	
0.207642	1.000000	
0.207764	1.000000	
0.207886	1.000000	
0.208008	1.000000	
0.208130	1.000000	
0.208252	1.000000	
0.208374	1.000000	
0.208496	1.000000	
0.208618	1.000000	
0.208740	1.000000	
0.208862	1.000000	
0.208984	1.000000	
0.209106	1.000000	
0.209229	1.000000	
0.209351	1.000000	
0.209473	1.000000	
0.209595	1.000000	
0.209717	1.000000	
0.209839	1.000000	
0.209961	1.000000	
0.210083	1.000000	
0.210205	1.000000	
0.210327	1.000000	
0.210449	1.000000	
0.210571	1.000000	
0.210693	1.000000	
0.210815	1.000000	
0.210938	1.000000	
0.211060	1.000000	
0.211182	1.000000	
0.211304	1.000000	
0.211426	1.000000	
0.211548	1.000000	
0.211670	1.000000	
0.211792	1.000000	
0.211914	1.000000	
0.212036	1.000000	
0.212158	1.000000	
0.212280	1.000000	
0.212402	1.000000	
0.212524	1.000000	
0.212646	1.000000	
0.212769	1.000000	
0.212891	1.000000	
0.213013	1.000000	
0.213135	1.000000	
0.213257	1.000000	
0.213379	1.000000	
0.213501	1.000000	
0.213623	1.000000	
0.213745	1.000000	
0.213867	1.000000	
0.213989	1.000000	
0.214111	1.000000	
0.214233	1.000000	
0.214355	1.000000	
0.214478	1.000000	
0.214600	1.000000	
0.214722	1.000000	
0.214844	1.000000	
0.214966	1.000000	
0.215088	1.000000	
0.215210	1.000000	
0.215332	1.000000	
0.215454	1.000000	
0.215576	1.000000	
0.215698	1.000000	
0.215820	1.000000	
0.215942	1.000000	
0.216064	1.000000	
0.216187	1.000000	
0.216309	1.000000	
0.216431	1.000000	
0.216553	1.000000	
0.216675	1.000000	
0.216797	1.000000	
0.216919	1.000000	
0.217041	1.000000	
0.217163	1.000000	
0.217285	1.000000	
0.217407	1.000000	
0.217529	1.000000	
0.217651	1.000000	
0.217773	1.000000	
0.217896	1.000000	
0.218018	1.000000	
0.218140	1.000000	
0.218262	1.000000	
0.218384	1.000000	
0.218506	1.000000	
0.218628	1.000000	
0.218750	1.000000	
0.218872	1.000000	
0.218994	1.000000	
0.219116	1.000000	
0.219238	1.000000	
0.219360	1.000000	
0.219482	1.000000	
0.219604	1.000000	
0.219727	1.000000	
0.219849	1.000000	
0.219971	1.000000	
0.220093	1.000000	
0.220215	1.000000	
0.220337	1.000000	
0.220459	1.000000	
0.220581	1.000000	
0.220703	1.000000	
0.220825	1.000000	
0.220947	1.000000	
0.221069	1.000000	
0.221191	1.000000	
0.221313	1.000000	
0.221436	1.000000	
0.221558	1.000000	
0.221680	1.000000	
0.221802	1.000000	
0.221924	1.000000	
0.222046	1.000000	
0.222168	1.000000	
0.222290	1.000000	
0.222412	1.000000	
0.222534	1.000000	
0.222656	1.000000	
0.222778	1.000000	
0.222900	1.000000	
0.223022	1.000000	
0.223145	1.000000	
0.223267	1.000000	
0.223389	1.000000	
0.223511	1.000000	
0.223633	1.000000	
0.223755	1.000000	
0.223877	1.000000	
0.223999	1.000000	
0.224121	1.000000	
0.224243	1.000000	
0.224365	1.000000	
0.224487	1.000000	
0.224609	1.000000	
0.224731	1.000000	
0.224854	1.000000	
0.224976	1.000000	
0.225098	1.000000	
0.225220	1.000000	
0.225342	1.000000	
0.225464	1.000000	
0.225586	1.000000	
0.225708	1.000000	
0.225830	1.000000	
0.225952	1.000000	
0.226074	1.000000	
0.226196	1.000000	
0.226318	1.000000	
0.226440	1.000000	
0.226563	1.000000	
0.226685	1.000000	
0.226807	1.000000	
0.226929	1.000000	
0.227051	1.000000	
0.227173	1.000000	
0.227295	1.000000	
0.227417	1.000000	
0.227539	1.000000	
0.227661	1.000000	
0.227783	1.000000	
0.227905	1.000000	
0.228027	1.000000	
0.228149	1.000000	
0.228271	1.000000	
0.228394	1.000000	
0.228516	1.000000	
0.228638	1.000000	
0.228760	1.000000	
0.228882	1.000000	
0.229004	1.000000	
0.229126	1.000000	
0.229248	1.000000	
0.229370	1.000000	
0.229492	1.000000	
0.229614	1.000000	
0.229736	1.000000	
0.229858	1.000000	
0.229980	1.000000	
0.230103	1.000000	
0.230225	1.000000	
0.230347	1.000000	
0.230469	1.000000	
0.230591	1.000000	
0.230713	1.000000	
0.230835	1.000000	
0.230957	1.000000	
0.231079	1.000000	
0.231201	1.000000	
0.231323	1.000000	
0.231445	1.000000	
0.231567	1.000000	
0.231689	1.000000	
0.231812	1.000000	
0.231934	1.000000	
0.232056	1.000000	
0.232178	1.000000	
0.232300	1.000000	
0.232422	1.000000	
0.232544	1.000000	
0.232666	1.000000	
0.232788	1.000000	
0.232910	1.000000	
0.233032	1.000000	
0.233154	1.000000	
0.233276	1.000000	
0.233398	1.000000	
0.233521	1.000000	
0.233643	1.000000	
0.233765	1.000000	
0.233887	1.000000	
0.234009	1.000000	
0.234131	1.000000	
0.234253	1.000000	
0.234375	1.000000	
0.234497	1.000000	
0.234619	1.000000	
0.234741	1.000000	
0.234863	1.000000	
0.234985	1.000000	
0.235107	1.000000	
0.235229	1.000000	
0.235352	1.000000	
0.235474	1.000000	
0.235596	1.000000	
0.235718	1.000000	
0.235840	1.000000	
0.235962	1.000000	
0.236084	1.000000	
0.236206	1.000000	
0.236328	1.000000	
0.236450	1.000000	
0.236572	1.000000	
0.236694	1.000000	
0.236816	1.000000	
0.236938	1.000000	
0.237061	1.000000	
0.237183	1.000000	
0.237305	1.000000	
0.237427	1.000000	
0.237549	1.000000	
0.237671	1.000000	
0.237793	1.000000	
0.237915	1.000000	
0.238037	1.000000	
0.238159	1.000000	
0.238281	1.000000	
0.238403	1.000000	
0.238525	1.000000	
0.238647	1.000000	
0.238770	1.000000	
0.238892	1.000000	
0.239014	1.000000	
0.239136	1.000000	
0.239258	1.000000	
0.239380	1.000000	
0.239502	1.000000	
0.239624	1.000000	
0.239746	1.000000	
0.239868	1.000000	
0.239990	1.000000	
0.240112	1.000000	
0.240234	1.000000	
0.240356	1.000000	
0.240479	1.000000	
0.240601	1.000000	
0.240723	1.000000	
0.240845	1.000000	
0.240967	1.000000	
0.241089	1.000000	
0.241211	1.000000	
0.241333	1.000000	
0.241455	1.000000	
0.241577	1.000000	
0.241699	1.000000	
0.241821	1.000000	
0.241943	1.000000	
0.242065	1.000000	
0.242188	1.000000	
0.242310	1.000000	
0.242432	1.000000	
0.242554	1.000000	
0.242676	1.000000	
0.242798	1.000000	
0.242920	1.000000	
0.243042	1.000000	
0.243164	1.000000	
0.243286	1.000000	
0.243408	1.000000	
0.243530	1.000000	
0.243652	1.000000	
0.243774	1.000000	
0.243896	1.000000	
0.244019	1.000000	
0.244141	1.000000	
0.244263	1.000000	
0.244385	1.000000	
0.244507	1.000000	
0.244629	1.000000	
0.244751	1.000000	
0.244873	1.000000	
0.244995	1.000000	
0.245117	1.000000	
0.245239	1.000000	
0.245361	1.000000	
0.245483	1.000000	
0.245605	1.000000	
0.245728	1.000000	
0.245850	1.000000	
0.245972	1.000000	
0.246094	1.000000	
0.246216	1.000000	
0.246338	1.000000	
0.246460	1.000000	
0.246582	1.000000	
0.246704	1.000000	
0.246826	1.000000	
0.246948	1.000000	
0.247070	1.000000	
0.247192	1.000000	
0.247314	1.000000	
0.247437	1.000000	
0.247559	1.000000	
0.247681	1.000000	
0.247803	1.000000	
0.247925	1.000000	
0.248047	1.000000	
0.248169	1.000000	
0.248291	1.000000	
0.248413	1.000000	
0.248535	1.000000	
0.248657	1.000000	
0.248779	1.000000	
0.248901	1.000000	
0.249023	1.000000	
0.249146	1.000000	
0.249268	1.000000	
0.249390	1.000000	
0.249512	1.000000	
0.249634	1.000000	
0.249756	1.000000	
0.249878	1.000000	
0.250000	1.000000	
0.250122	1.000000	
0.250244	1.000000	
0.250366	1.000000	
0.250488	1.000000	
0.250610	1.000000	
0.250732	1.000000	
0.250854	1.000000	
0.250977	1.000000	
0.251099	1.000000	
0.251221	1.000000	
0.251343	1.000000	
0.251465	1.000000	
0.251587	1.000000	
0.251709	1.000000	
0.251831	1.000000	
0.251953	1.000000	
0.252075	1.000000	
0.252197	1.000000	
0.252319	1.000000	
0.252441	1.000000	
0.252563	1.000000	
0.252686	1.000000	
0.252808	1.000000	
0.252930	1.000000	
0.253052	1.000000	
0.253174	1.000000	
0.253296	1.000000	
0.253418	1.000000	
0.253540	1.000000	
0.253662	1.000000	
0.253784	1.000000	
0.253906	1.000000	
0.254028	1.000000	
0.254150	1.000000	
0.254272	1.000000	
0.254395	1.000000	
0.254517	1.000000	
0.254639	1.000000	
0.254761	1.000000	
0.254883	1.000000	
0.255005	1.000000	
0.255127	1.000000	
0.255249	1.000000	
0.255371	1.000000	
0.255493	1.000000	
0.255615	1.000000	
0.255737	1.000000	
0.255859	1.000000	
0.255981	1.000000	
0.256104	1.000000	
0.256226	1.000000	
0.256348	1.000000	
0.256470	1.000000	
0.256592	1.000000	
0.256714	1.000000	
0.256836	1.000000	
0.256958	1.000000	
0.257080	1.000000	
0.257202	1.000000	
0.257324	1.000000	
0.257446	1.000000	
0.257568	1.000000	
0.257690	1.000000	
0.257813	1.000000	
0.257935	1.000000	
0.258057	1.000000	
0.258179	1.000000	
0.258301	1.000000	
0.258423	1.000000	
0.258545	1.000000	
0.258667	1.000000	
0.258789	1.000000	
0.258911	1.000000	
0.259033	1.000000	
0.259155	1.000000	
0.259277	1.000000	
0.259399	1.000000	
0.259521	1.000000	
0.259644	1.000000	
0.259766	1.000000	
0.259888	1.000000	
0.260010	1.000000	
0.260132	1.000000	
0.260254	1.000000	
0.260376	1.000000	
0.260498	1.000000	
0.260620	1.000000	
0.260742	1.000000	
0.260864	1.000000	
0.260986	1.000000	
0.261108	1.000000	
0.261230	1.000000	
0.261353	1.000000	
0.261475	1.000000	
0.261597	1.000000	
0.261719	1.000000	
0.261841	1.000000	
0.261963	1.000000	
0.262085	1.000000	
0.262207	1.000000	
0.262329	1.000000	
0.262451	1.000000	
0.262573	1.000000	
0.262695	1.000000	
0.262817	1.000000	
0.262939	1.000000	
0.263062	1.000000	
0.263184	1.000000	
0.263306	1.000000	
0.263428	1.000000	
0.263550	1.000000	
0.263672	1.000000	
0.263794	1.000000	
0.263916	1.000000	
0.264038	1.000000	
0.264160	1.000000	
0.264282	1.000000	
0.264404	1.000000	
0.264526	1.000000	
0.264648	1.000000	
0.264771	1.000000	
0.264893	1.000000	
0.265015	1.000000	
0.265137	1.000000	
0.265259	1.000000	
0.265381	1.000000	
0.265503	1.000000	
0.265625	1.000000	
0.265747	1.000000	
0.265869	1.000000	
0.265991	1.000000	
0.266113	1.000000	
0.266235	1.000000	
0.266357	1.000000	
0.266479	1.000000	
0.266602	1.000000	
0.266724	1.000000	
0.266846	1.000000	
0.266968	1.000000	
0.267090	1.000000	
0.267212	1.000000	
0.267334	1.000000	
0.267456	1.000000	
0.267578	1.000000	
0.267700	1.000000	
0.267822	1.000000	
0.267944	1.000000	
0.268066	1.000000	
0.268188	1.000000	
0.268311	1.000000	
0.268433	1.000000	
0.268555	1.000000	
0.268677	1.000000	
0.268799	1.000000	
0.268921	1.000000	
0.269043	1.000000	
0.269165	1.000000	
0.269287	1.000000	
0.269409	1.000000	
0.269531	1.000000	
0.269653	1.000000	
0.269775	1.000000	
0.269897	1.000000	
0.270020	1.000000	
0.270142	1.000000	
0.270264	1.000000	
0.270386	1.000000	
0.270508	1.000000	
0.270630	1.000000	
0.270752	1.000000	
0.270874	1.000000	
0.270996	1.000000	
0.271118	1.000000	
0.271240	1.000000	
0.271362	1.000000	
0.271484	1.000000	
0.271606	1.000000	
0.271729	1.000000	
0.271851	1.000000	
0.271973	1.000000	
0.272095	1.000000	
0.272217	1.000000	
0.272339	1.000000	
0.272461	1.000000	
0.272583	1.000000	
0.272705	1.000000	
0.272827	1.000000	
0.272949	1.000000	
0.273071	1.000000	
0.273193	1.000000	
0.273315	1.000000	
0.273438	1.000000	
0.273560	1.000000	
0.273682	1.000000	
0.273804	1.000000	
0.273926	1.000000	
0.274048	1.000000	
0.274170	1.000000	
0.274292	1.000000	
0.274414	1.000000	
0.274536	1.000000	
0.274658	1.000000	
0.274780	1.000000	
0.274902	1.000000	
0.275024	1.000000	
0.275146	1.000000	
0.275269	1.000000	
0.275391	1.000000	
0.275513	1.000000	
0.275635	1.000000	
0.275757	1.000000	
0.275879	1.000000	
0.276001	1.000000	
0.276123	1.000000	
0.276245	1.000000	
0.276367	1.000000	
0.276489	1.000000	
0.276611	1.000000	
0.276733	1.000000	
0.276855	1.000000	
0.276978	1.000000	
0.277100	1.000000	
0.277222	1.000000	
0.277344	1.000000	
0.277466	1.000000	
0.277588	1.000000	
0.277710	1.000000	
0.277832	1.000000	
0.277954	1.000000	
0.278076	1.000000	
0.278198	1.000000	
0.278320	1.000000	
0.278442	1.000000	
0.278564	1.000000	
0.278687	1.000000	
0.278809	1.000000	
0.278931	1.000000	
0.279053	1.000000	
0.279175	1.000000	
0.279297	1.000000	
0.279419	1.000000	
0.279541	1.000000	
0.279663	1.000000	
0.279785	1.000000	
0.279907	1.000000	
0.280029	1.000000	
0.280151	1.000000	
0.280273	1.000000	
0.280396	1.000000	
0.280518	1.000000	
0.280640	1.000000	
0.280762	1.000000	
0.280884	1.000000	
0.281006	1.000000	
0.281128	1.000000	
0.281250	1.000000	
0.281372	1.000000	
0.281494	1.000000	
0.281616	1.000000	
0.281738	1.000000	
0.281860	1.000000	
0.281982	1.000000	
0.282104	1.000000	
0.282227	1.000000	
0.282349	1.000000	
0.282471	1.000000	
0.282593	1.000000	
0.282715	1.000000	
0.282837	1.000000	
0.282959	1.000000	
0.283081	1.000000	
0.283203	1.000000	
0.283325	1.000000	
0.283447	1.000000	
0.283569	1.000000	
0.283691	1.000000	
0.283813	1.000000	
0.283936	1.000000	
0.284058	1.000000	
0.284180	1.000000	
0.284302	1.000000	
0.284424	1.000000	
0.284546	1.000000	
0.284668	1.000000	
0.284790	1.000000	
0.284912	1.000000	
0.285034	1.000000	
0.285156	1.000000	
0.285278	1.000000	
0.285400	1.000000	
0.285522	1.000000	
0.285645	1.000000	
0.285767	1.000000	
0.285889	1.000000	
0.286011	1.000000	
0.286133	1.000000	
0.286255	1.000000	
0.286377	1.000000	
0.286499	1.000000	
0.286621	1.000000	
0.286743	1.000000	
0.286865	1.000000	
0.286987	1.000000	
0.287109	1.000000	
0.287231	1.000000	
0.287354	1.000000	
0.287476	1.000000	
0.287598	1.000000	
0.287720	1.000000	
0.287842	1.000000	
0.287964	1.000000	
0.288086	1.000000	
0.288208	1.000000	
0.288330	1.000000	
0.288452	1.000000	
0.288574	1.000000	
0.288696	1.000000	
0.288818	1.000000	
0.288940	1.000000	
0.289063	1.000000	
0.289185	1.000000	
0.289307	1.000000	
0.289429	1.000000	
0.289551	1.000000	
0.289673	1.000000	
0.289795	1.000000	
0.289917	1.000000	
0.290039	1.000000	
0.290161	1.000000	
0.290283	1.000000	
0.290405	1.000000	
0.290527	1.000000	
0.290649	1.000000	
0.290771	1.000000	
0.290894	1.000000	
0.291016	1.000000	
0.291138	1.000000	
0.291260	1.000000	
0.291382	1.000000	
0.291504	1.000000	
0.291626	1.000000	
0.291748	1.000000	
0.291870	1.000000	
0.291992	1.000000	
0.292114	1.000000	
0.292236	1.000000	
0.292358	1.000000	
0.292480	1.000000	
0.292603	1.000000	
0.292725	1.000000	
0.292847	1.000000	
0.292969	1.000000	
0.293091	1.000000	
0.293213	1.000000	
0.293335	1.000000	
0.293457	1.000000	
0.293579	1.000000	
0.293701	1.000000	
0.293823	1.000000	
0.293945	1.000000	
0.294067	1.000000	
0.294189	1.000000	
0.294312	1.000000	
0.294434	1.000000	
0.294556	1.000000	
0.294678	1.000000	
0.294800	1.000000	
0.294922	1.000000	
0.295044	1.000000	
0.295166	1.000000	
0.295288	1.000000	
0.295410	1.000000	
0.295532	1.000000	
0.295654	1.000000	
0.295776	1.000000	
0.295898	1.000000	
0.296021	1.000000	
0.296143	1.000000	
0.296265	1.000000	
0.296387	1.000000	
0.296509	1.000000	
0.296631	1.000000	
0.296753	1.000000	
0.296875	1.000000	
0.296997	1.000000	
0.297119	1.000000	
0.297241	1.000000	
0.297363	1.000000	
0.297485	1.000000	
0.297607	1.000000	
0.297729	1.000000	
0.297852	1.000000	
0.297974	1.000000	
0.298096	1.000000	
0.298218	1.000000	
0.298340	1.000000	
0.298462	1.000000	
0.298584	1.000000	
0.298706	1.000000	
0.298828	1.000000	
0.298950	1.000000	
0.299072	1.000000	
0.299194	1.000000	
0.299316	1.000000	
0.299438	1.000000	
0.299561	1.000000	
0.299683	1.000000	
0.299805	1.000000	
0.299927	1.000000	
0.300049	1.000000	
0.300171	1.000000	
0.300293	1.000000	
0.300415	1.000000	
0.300537	1.000000	
0.300659	1.000000	
0.300781	1.000000	
0.300903	1.000000	
0.301025	1.000000	
0.301147	1.000000	
0.301270	1.000000	
0.301392	1.000000	
0.301514	1.000000	
0.301636	1.000000	
0.301758	1.000000	
0.301880	1.000000	
0.302002	1.000000	
0.302124	1.000000	
0.302246	1.000000	
0.302368	1.000000	
0.302490	1.000000	
0.302612	1.000000	
0.302734	1.000000	
0.302856	1.000000	
0.302979	1.000000	
0.303101	1.000000	
0.303223	1.000000	
0.303345	1.000000	
0.303467	1.000000	
0.303589	1.000000	
0.303711	1.000000	
0.303833	1.000000	
0.303955	1.000000	
0.304077	1.000000	
0.304199	1.000000	
0.304321	1.000000	
0.304443	1.000000	
0.304565	1.000000	
0.304688	1.000000	
0.304810	1.000000	
0.304932	1.000000	
0.305054	1.000000	
0.305176	1.000000	
0.305298	1.000000	
0.305420	1.000000	
0.305542	1.000000	
0.305664	1.000000	
0.305786	1.000000	
0.305908	1.000000	
0.306030	1.000000	
0.306152	1.000000	
0.306274	1.000000	
0.306396	1.000000	
0.306519	1.000000	
0.306641	1.000000	
0.306763	1.000000	
0.306885	1.000000	
0.307007	1.000000	
0.307129	1.000000	
0.307251	1.000000	
0.307373	1.000000	
0.307495	1.000000	
0.307617	1.000000	
0.307739	1.000000	
0.307861	1.000000	
0.307983	1.000000	
0.308105	1.000000	
0.308228	1.000000	
0.308350	1.000000	
0.308472	1.000000	
0.308594	1.000000	
0.308716	1.000000	
0.308838	1.000000	
0.308960	1.000000	
0.309082	1.000000	
0.309204	1.000000	
0.309326	1.000000	
0.309448	1.000000	
0.309570	1.000000	
0.309692	1.000000	
0.309814	1.000000	
0.309937	1.000000	
0.310059	1.000000	
0.310181	1.000000	
0.310303	1.000000	
0.310425	1.000000	
0.310547	1.000000	
0.310669	1.000000	
0.310791	1.000000	
0.310913	1.000000	
0.311035	1.000000	
0.311157	1.000000	
0.311279	1.000000	
0.311401	1.000000	
0.311523	1.000000	
0.311646	1.000000	
0.311768	1.000000	
0.311890	1.000000	
0.312012	1.000000	
0.312134	1.000000	
0.312256	1.000000	
0.312378	1.000000	
0.312500	1.000000	
0.312622	1.000000	
0.312744	1.000000	
0.312866	1.000000	
0.312988	1.000000	
0.313110	1.000000	
0.313232	1.000000	
0.313354	1.000000	
0.313477	1.000000	
0.313599	1.000000	
0.313721	1.000000	
0.313843	1.000000	
0.313965	1.000000	
0.314087	1.000000	
0.314209	1.000000	
0.314331	1.000000	
0.314453	1.000000	
0.314575	1.000000	
0.314697	1.000000	
0.314819	1.000000	
0.314941	1.000000	
0.315063	1.000000	
0.315186	1.000000	
0.315308	1.000000	
0.315430	1.000000	
0.315552	1.000000	
0.315674	1.000000	
0.315796	1.000000	
0.315918	1.000000	
0.316040	1.000000	
0.316162	1.000000	
0.316284	1.000000	
0.316406	1.000000	
0.316528	1.000000	
0.316650	1.000000	
0.316772	1.000000	
0.316895	1.000000	
0.317017	1.000000	
0.317139	1.000000	
0.317261	1.000000	
0.317383	1.000000	
0.317505	1.000000	
0.317627	1.000000	
0.317749	1.000000	
0.317871	1.000000	
0.317993	1.000000	
0.318115	1.000000	
0.318237	1.000000	
0.318359	1.000000	
0.318481	1.000000	
0.318604	1.000000	
0.318726	1.000000	
0.318848	1.000000	
0.318970	1.000000	
0.319092	1.000000	
0.319214	1.000000	
0.319336	1.000000	
0.319458	1.000000	
0.319580	1.000000	
0.319702	1.000000	
0.319824	1.000000	
0.319946	1.000000	
0.320068	1.000000	
0.320190	1.000000	
0.320313	1.000000	
0.320435	1.000000	
0.320557	1.000000	
0.320679	1.000000	
0.320801	1.000000	
0.320923	1.000000	
0.321045	1.000000	
0.321167	1.000000	
0.321289	1.000000	
0.321411	1.000000	
0.321533	1.000000	
0.321655	1.000000	
0.321777	1.000000	
0.321899	1.000000	
0.322021	1.000000	
0.322144	1.000000	
0.322266	1.000000	
0.322388	1.000000	
0.322510	1.000000	
0.322632	1.000000	
0.322754	1.000000	
0.322876	1.000000	
0.322998	1.000000	
0.323120	1.000000	
0.323242	1.000000	
0.323364	1.000000	
0.323486	1.000000	
0.323608	1.000000	
0.323730	1.000000	
0.323853	1.000000	
0.323975	1.000000	
0.324097	1.000000	
0.324219	1.000000	
0.324341	1.000000	
0.324463	1.000000	
0.324585	1.000000	
0.324707	1.000000	
0.324829	1.000000	
0.324951	1.000000	
0.325073	1.000000	
0.325195	1.000000	
0.325317	1.000000	
0.325439	1.000000	
0.325562	1.000000	
0.325684	1.000000	
0.325806	1.000000	
0.325928	1.000000	
0.326050	1.000000	
0.326172	1.000000	
0.326294	1.000000	
0.326416	1.000000	
0.326538	1.000000	
0.326660	1.000000	
0.326782	1.000000	
0.326904	1.000000	
0.327026	1.000000	
0.327148	1.000000	
0.327271	1.000000	
0.327393	1.000000	
0.327515	1.000000	
0.327637	1.000000	
0.327759	1.000000	
0.327881	1.000000	
0.328003	1.000000	
0.328125	1.000000	
0.328247	1.000000	
0.328369	1.000000	
0.328491	1.000000	
0.328613	1.000000	
0.328735	1.000000	
0.328857	1.000000	
0.328979	1.000000	
0.329102	1.000000	
0.329224	1.000000	
0.329346	1.000000	
0.329468	1.000000	
0.329590	1.000000	
0.329712	1.000000	
0.329834	1.000000	
0.329956	1.000000	
0.330078	1.000000	
0.330200	1.000000	
0.330322	1.000000	
0.330444	1.000000	
0.330566	1.000000	
0.330688	1.000000	
0.330811	1.000000	
0.330933	1.000000	
0.331055	1.000000	
0.331177	1.000000	
0.331299	1.000000	
0.331421	1.000000	
0.331543	1.000000	
0.331665	1.000000	
0.331787	1.000000	
0.331909	1.000000	
0.332031	1.000000	
0.332153	1.000000	
0.332275	1.000000	
0.332397	1.000000	
0.332520	1.000000	
0.332642	1.000000	
0.332764	1.000000	
0.332886	1.000000	
0.333008	1.000000	
0.333130	1.000000	
0.333252	1.000000	
0.333374	1.000000	
0.333496	1.000000	
0.333618	1.000000	
0.333740	1.000000	
0.333862	1.000000	
0.333984	1.000000	
0.334106	1.000000	
0.334229	1.000000	
0.334351	1.000000	
0.334473	1.000000	
0.334595	1.000000	
0.334717	1.000000	
0.334839	1.000000	
0.334961	1.000000	
0.335083	1.000000	
0.335205	1.000000	
0.335327	1.000000	
0.335449	1.000000	
0.335571	1.000000	
0.335693	1.000000	
0.335815	1.000000	
0.335938	1.000000	
0.336060	1.000000	
0.336182	1.000000	
0.336304	1.000000	
0.336426	1.000000	
0.336548	1.000000	
0.336670	1.000000	
0.336792	1.000000	
0.336914	1.000000	
0.337036	1.000000	
0.337158	1.000000	
0.337280	1.000000	
0.337402	1.000000	
0.337524	1.000000	
0.337646	1.000000	
0.337769	1.000000	
0.337891	1.000000	
0.338013	1.000000	
0.338135	1.000000	
0.338257	1.000000	
0.338379	1.000000	
0.338501	1.000000	
0.338623	1.000000	
0.338745	1.000000	
0.338867	1.000000	
0.338989	1.000000	
0.339111	1.000000	
0.339233	1.000000	
0.339355	1.000000	
0.339478	1.000000	
0.339600	1.000000	
0.339722	1.000000	
0.339844	1.000000	
0.339966	1.000000	
0.340088	1.000000	
0.340210	1.000000	
0.340332	1.000000	
0.340454	1.000000	
0.340576	1.000000	
0.340698	1.000000	
0.340820	1.000000	
0.340942	1.000000	
0.341064	1.000000	
0.341187	1.000000	
0.341309	1.000000	
0.341431	1.000000	
0.341553	1.000000	
0.341675	1.000000	
0.341797	1.000000	
0.341919	1.000000	
0.342041	1.000000	
0.342163	1.000000	
0.342285	1.000000	
0.342407	1.000000	
0.342529	1.000000	
0.342651	1.000000	
0.342773	1.000000	
0.342896	1.000000	
0.343018	1.000000	
0.343140	1.000000	
0.343262	1.000000	
0.343384	1.000000	
0.343506	1.000000	
0.343628	1.000000	
0.343750	1.000000	
0.343872	1.000000	
0.343994	1.000000	
0.344116	1.000000	
0.344238	1.000000	
0.344360	1.000000	
0.344482	1.000000	
0.344604	1.000000	
0.344727	1.000000	
0.344849	1.000000	
0.344971	1.000000	
0.345093	1.000000	
0.345215	1.000000	
0.345337	1.000000	
0.345459	1.000000	
0.345581	1.000000	
0.345703	1.000000	
0.345825	1.000000	
0.345947	1.000000	
0.346069	1.000000	
0.346191	1.000000	
0.346313	1.000000	
0.346436	1.000000	
0.346558	1.000000	
0.346680	1.000000	
0.346802	1.000000	
0.346924	1.000000	
0.347046	1.000000	
0.347168	1.000000	
0.347290	1.000000	
0.347412	1.000000	
0.347534	1.000000	
0.347656	1.000000	
0.347778	1.000000	
0.347900	1.000000	
0.348022	1.000000	
0.348145	1.000000	
0.348267	1.000000	
0.348389	1.000000	
0.348511	1.000000	
0.348633	1.000000	
0.348755	1.000000	
0.348877	1.000000	
0.348999	1.000000	
0.349121	1.000000	
0.349243	1.000000	
0.349365	1.000000	
0.349487	1.000000	
0.349609	1.000000	
0.349731	1.000000	
0.349854	1.000000	
0.349976	1.000000	
0.350098	1.000000	
0.350220	1.000000	
0.350342	1.000000	
0.350464	1.000000	
0.350586	1.000000	
0.350708	1.000000	
0.350830	1.000000	
0.350952	1.000000	
0.351074	1.000000	
0.351196	1.000000	
0.351318	1.000000	
0.351440	1.000000	
0.351563	1.000000	
0.351685	1.000000	
0.351807	1.000000	
0.351929	1.000000	
0.352051	1.000000	
0.352173	1.000000	
0.352295	1.000000	
0.352417	1.000000	
0.352539	1.000000	
0.352661	1.000000	
0.352783	1.000000	
0.352905	1.000000	
0.353027	1.000000	
0.353149	1.000000	
0.353271	1.000000	
0.353394	1.000000	
0.353516	1.000000	
0.353638	1.000000	
0.353760	1.000000	
0.353882	1.000000	
0.354004	1.000000	
0.354126	1.000000	
0.354248	1.000000	
0.354370	1.000000	
0.354492	1.000000	
0.354614	1.000000	
0.354736	1.000000	
0.354858	1.000000	
0.354980	1.000000	
0.355103	1.000000	
0.355225	1.000000	
0.355347	1.000000	
0.355469	1.000000	
0.355591	1.000000	
0.355713	1.000000	
0.355835	1.000000	
0.355957	1.000000	
0.356079	1.000000	
0.356201	1.000000	
0.356323	1.000000	
0.356445	1.000000	
0.356567	1.000000	
0.356689	1.000000	
0.356812	1.000000	
0.356934	1.000000	
0.357056	1.000000	
0.357178	1.000000	
0.357300	1.000000	
0.357422	1.000000	
0.357544	1.000000	
0.357666	1.000000	
0.357788	1.000000	
0.357910	1.000000	
0.358032	1.000000	
0.358154	1.000000	
0.358276	1.000000	
0.358398	1.000000	
0.358521	1.000000	
0.358643	1.000000	
0.358765	1.000000	
0.358887	1.000000	
0.359009	1.000000	
0.359131	1.000000	
0.359253	1.000000	
0.359375	1.000000	
0.359497	1.000000	
0.359619	1.000000	
0.359741	1.000000	
0.359863	1.000000	
0.359985	1.000000	
0.360107	1.000000	
0.360229	1.000000	
0.360352	1.000000	
0.360474	1.000000	
0.360596	1.000000	
0.360718	1.000000	
0.360840	1.000000	
0.360962	1.000000	
0.361084	1.000000	
0.361206	1.000000	
0.361328	1.000000	
0.361450	1.000000	
0.361572	1.000000	
0.361694	1.000000	
0.361816	1.000000	
0.361938	1.000000	
0.362061	1.000000	
0.362183	1.000000	
0.362305	1.000000	
0.362427	1.000000	
0.362549	1.000000	
0.362671	1.000000	
0.362793	1.000000	
0.362915	1.000000	
0.363037	1.000000	
0.363159	1.000000	
0.363281	1.000000	
0.363403	1.000000	
0.363525	1.000000	
0.363647	1.000000	
0.363770	1.000000	
0.363892	1.000000	
0.364014	1.000000	
0.364136	1.000000	
0.364258	1.000000	
0.364380	1.000000	
0.364502	1.000000	
0.364624	1.000000	
0.364746	1.000000	
0.364868	1.000000	
0.364990	1.000000	
0.365112	1.000000	
0.365234	1.000000	
0.365356	1.000000	
0.365479	1.000000	
0.365601	1.000000	
0.365723	1.000000	
0.365845	1.000000	
0.365967	1.000000	
0.366089	1.000000	
0.366211	1.000000	
0.366333	1.000000	
0.366455	1.000000	
0.366577	1.000000	
0.366699	1.000000	
0.366821	1.000000	
0.366943	1.000000	
0.367065	1.000000	
0.367188	1.000000	
0.367310	1.000000	
0.367432	1.000000	
0.367554	1.000000	
0.367676	1.000000	
0.367798	1.000000	
0.367920	1.000000	
0.368042	1.000000	
0.368164	1.000000	
0.368286	1.000000	
0.368408	1.000000	
0.368530	1.000000	
0.368652	1.000000	
0.368774	1.000000	
0.368896	1.000000	
0.369019	1.000000	
0.369141	1.000000	
0.369263	1.000000	
0.369385	1.000000	
0.369507	1.000000	
0.369629	1.000000	
0.369751	1.000000	
0.369873	1.000000	
0.369995	1.000000	
0.370117	1.000000	
0.370239	1.000000	
0.370361	1.000000	
0.370483	1.000000	
0.370605	1.000000	
0.370728	1.000000	
0.370850	1.000000	
0.370972	1.000000	
0.371094	1.000000	
0.371216	1.000000	
0.371338	1.000000	
0.371460	1.000000	
0.371582	1.000000	
0.371704	1.000000	
0.371826	1.000000	
0.371948	1.000000	
0.372070	1.000000	
0.372192	1.000000	
0.372314	1.000000	
0.372437	1.000000	
0.372559	1.000000	
0.372681	1.000000	
0.372803	1.000000	
0.372925	1.000000	
0.373047	1.000000	
0.373169	1.000000	
0.373291	1.000000	
0.373413	1.000000	
0.373535	1.000000	
0.373657	1.000000	
0.373779	1.000000	
0.373901	1.000000	
0.374023	1.000000	
0.374146	1.000000	
0.374268	1.000000	
0.374390	1.000000	
0.374512	1.000000	
0.374634	1.000000	
0.374756	1.000000	
0.374878	1.000000	
0.375000	1.000000	
0.375122	1.000000	
0.375244	1.000000	
0.375366	1.000000	
0.375488	1.000000	
0.375610	1.000000	
0.375732	1.000000	
0.375854	1.000000	
0.375977	1.000000	
0.376099	1.000000	
0.376221	1.000000	
0.376343	1.000000	
0.376465	1.000000	
0.376587	1.000000	
0.376709	1.000000	
0.376831	1.000000	
0.376953	1.000000	
0.377075	1.000000	
0.377197	1.000000	
0.377319	1.000000	
0.377441	1.000000	
0.377563	1.000000	
0.377686	1.000000	
0.377808	1.000000	
0.377930	1.000000	
0.378052	1.000000	
0.378174	1.000000	
0.378296	1.000000	
0.378418	1.000000	
0.378540	1.000000	
0.378662	1.000000	
0.378784	1.000000	
0.378906	1.000000	
0.379028	1.000000	
0.379150	1.000000	
0.379272	1.000000	
0.379395	1.000000	
0.379517	1.000000	
0.379639	1.000000	
0.379761	1.000000	
0.379883	1.000000	
0.380005	1.000000	
0.380127	1.000000	
0.380249	1.000000	
0.380371	1.000000	
0.380493	1.000000	
0.380615	1.000000	
0.380737	1.000000	
0.380859	1.000000	
0.380981	1.000000	
0.381104	1.000000	
0.381226	1.000000	
0.381348	1.000000	
0.381470	1.000000	
0.381592	1.000000	
0.381714	1.000000	
0.381836	1.000000	
0.381958	1.000000	
0.382080	1.000000	
0.382202	1.000000	
0.382324	1.000000	
0.382446	1.000000	
0.382568	1.000000	
0.382690	1.000000	
0.382813	1.000000	
0.382935	1.000000	
0.383057	1.000000	
0.383179	1.000000	
0.383301	1.000000	
0.383423	1.000000	
0.383545	1.000000	
0.383667	1.000000	
0.383789	1.000000	
0.383911	1.000000	
0.384033	1.000000	
0.384155	1.000000	
0.384277	1.000000	
0.384399	1.000000	
0.384521	1.000000	
0.384644	1.000000	
0.384766	1.000000	
0.384888	1.000000	
0.385010	1.000000	
0.385132	1.000000	
0.385254	1.000000	
0.385376	1.000000	
0.385498	1.000000	
0.385620	1.000000	
0.385742	1.000000	
0.385864	1.000000	
0.385986	1.000000	
0.386108	1.000000	
0.386230	1.000000	
0.386353	1.000000	
0.386475	1.000000	
0.386597	1.000000	
0.386719	1.000000	
0.386841	1.000000	
0.386963	1.000000	
0.387085	1.000000	
0.387207	1.000000	
0.387329	1.000000	
0.387451	1.000000	
0.387573	1.000000	
0.387695	1.000000	
0.387817	1.000000	
0.387939	1.000000	
0.388062	1.000000	
0.388184	1.000000	
0.388306	1.000000	
0.388428	1.000000	
0.388550	1.000000	
0.388672	1.000000	
0.388794	1.000000	
0.388916	1.000000	
0.389038	1.000000	
0.389160	1.000000	
0.389282	1.000000	
0.389404	1.000000	
0.389526	1.000000	
0.389648	1.000000	
0.389771	1.000000	
0.389893	1.000000	
0.390015	1.000000	
0.390137	1.000000	
0.390259	1.000000	
0.390381	1.000000	
0.390503	1.000000	
0.390625	1.000000	
0.390747	1.000000	
0.390869	1.000000	
0.390991	1.000000	
0.391113	1.000000	
0.391235	1.000000	
0.391357	1.000000	
0.391479	1.000000	
0.391602	1.000000	
0.391724	1.000000	
0.391846	1.000000	
0.391968	1.000000	
0.392090	1.000000	
0.392212	1.000000	
0.392334	1.000000	
0.392456	1.000000	
0.392578	1.000000	
0.392700	1.000000	
0.392822	1.000000	
0.392944	1.000000	
0.393066	1.000000	
0.393188	1.000000	
0.393311	1.000000	
0.393433	1.000000	
0.393555	1.000000	
0.393677	1.000000	
0.393799	1.000000	
0.393921	1.000000	
0.394043	1.000000	
0.394165	1.000000	
0.394287	1.000000	
0.394409	1.000000	
0.394531	1.000000	
0.394653	1.000000	
0.394775	1.000000	
0.394897	1.000000	
0.395020	1.000000	
0.395142	1.000000	
0.395264	1.000000	
0.395386	1.000000	
0.395508	1.000000	
0.395630	1.000000	
0.395752	1.000000	
0.395874	1.000000	
0.395996	1.000000	
0.396118	1.000000	
0.396240	1.000000	
0.396362	1.000000	
0.396484	1.000000	
0.396606	1.000000	
0.396729	1.000000	
0.396851	1.000000	
0.396973	1.000000	
0.397095	1.000000	
0.397217	1.000000	
0.397339	1.000000	
0.397461	1.000000	
0.397583	1.000000	
0.397705	1.000000	
0.397827	1.000000	
0.397949	1.000000	
0.398071	1.000000	
0.398193	1.000000	
0.398315	1.000000	
0.398438	1.000000	
0.398560	1.000000	
0.398682	1.000000	
0.398804	1.000000	
0.398926	1.000000	
0.399048	1.000000	
0.399170	1.000000	
0.399292	1.000000	
0.399414	1.000000	
0.399536	1.000000	
0.399658	1.000000	
0.399780	1.000000	
0.399902	1.000000	
0.400024	1.000000	
0.400146	1.000000	
0.400269	1.000000	
0.400391	1.000000	
0.400513	1.000000	
0.400635	1.000000	
0.400757	1.000000	
0.400879	1.000000	
0.401001	1.000000	
0.401123	1.000000	
0.401245	1.000000	
0.401367	1.000000	
0.401489	1.000000	
0.401611	1.000000	
0.401733	1.000000	
0.401855	1.000000	
0.401978	1.000000	
0.402100	1.000000	
0.402222	1.000000	
0.402344	1.000000	
0.402466	1.000000	
0.402588	1.000000	
0.402710	1.000000	
0.402832	1.000000	
0.402954	1.000000	
0.403076	1.000000	
0.403198	1.000000	
0.403320	1.000000	
0.403442	1.000000	
0.403564	1.000000	
0.403687	1.000000	
0.403809	1.000000	
0.403931	1.000000	
0.404053	1.000000	
0.404175	1.000000	
0.404297	1.000000	
0.404419	1.000000	
0.404541	1.000000	
0.404663	1.000000	
0.404785	1.000000	
0.404907	1.000000	
0.405029	1.000000	
0.405151	1.000000	
0.405273	1.000000	
0.405396	1.000000	
0.405518	1.000000	
0.405640	1.000000	
0.405762	1.000000	
0.405884	1.000000	
0.406006	1.000000	
0.406128	1.000000	
0.406250	1.000000	
0.406372	1.000000	
0.406494	1.000000	
0.406616	1.000000	
0.406738	1.000000	
0.406860	1.000000	
0.406982	1.000000	
0.407104	1.000000	
0.407227	1.000000	
0.407349	1.000000	
0.407471	1.000000	
0.407593	1.000000	
0.407715	1.000000	
0.407837	1.000000	
0.407959	1.000000	
0.408081	1.000000	
0.408203	1.000000	
0.408325	1.000000	
0.408447	1.000000	
0.408569	1.000000	
0.408691	1.000000	
0.408813	1.000000	
0.408936	1.000000	
0.409058	1.000000	
0.409180	1.000000	
0.409302	1.000000	
0.409424	1.000000	
0.409546	1.000000	
0.409668	1.000000	
0.409790	1.000000	
0.409912	1.000000	
0.410034	1.000000	
0.410156	1.000000	
0.410278	1.000000	
0.410400	1.000000	
0.410522	1.000000	
0.410645	1.000000	
0.410767	1.000000	
0.410889	1.000000	
0.411011	1.000000	
0.411133	1.000000	
0.411255	1.000000	
0.411377	1.000000	
0.411499	1.000000	
0.411621	1.000000	
0.411743	1.000000	
0.411865	1.000000	
0.411987	1.000000	
0.412109	1.000000	
0.412231	1.000000	
0.412354	1.000000	
0.412476	1.000000	
0.412598	1.000000	
0.412720	1.000000	
0.412842	1.000000	
0.412964	1.000000	
0.413086	1.000000	
0.413208	1.000000	
0.413330	1.000000	
0.413452	1.000000	
0.413574	1.000000	
0.413696	1.000000	
0.413818	1.000000	
0.413940	1.000000	
0.414063	1.000000	
0.414185	1.000000	
0.414307	1.000000	
0.414429	1.000000	
0.414551	1.000000	
0.414673	1.000000	
0.414795	1.000000	
0.414917	1.000000	
0.415039	1.000000	
0.415161	1.000000	
0.415283	1.000000	
0.415405	1.000000	
0.415527	1.000000	
0.415649	1.000000	
0.415771	1.000000	
0.415894	1.000000	
0.416016	1.000000	
0.416138	1.000000	
0.416260	1.000000	
0.416382	1.000000	
0.416504	1.000000	
0.416626	1.000000	
0.416748	1.000000	
0.416870	1.000000	
0.416992	1.000000	
0.417114	1.000000	
0.417236	1.000000	
0.417358	1.000000	
0.417480	1.000000	
0.417603	1.000000	
0.417725	1.000000	
0.417847	1.000000	
0.417969	1.000000	
0.418091	1.000000	
0.418213	1.000000	
0.418335	1.000000	
0.418457	1.000000	
0.418579	1.000000	
0.418701	1.000000	
0.418823	1.000000	
0.418945	1.000000	
0.419067	1.000000	
0.419189	1.000000	
0.419312	1.000000	
0.419434	1.000000	
0.419556	1.000000	
0.419678	1.000000	
0.419800	1.000000	
0.419922	1.000000	
0.420044	1.000000	
0.420166	1.000000	
0.420288	1.000000	
0.420410	1.000000	
0.420532	1.000000	
0.420654	1.000000	
0.420776	1.000000	
0.420898	1.000000	
0.421021	1.000000	
0.421143	1.000000	
0.421265	1.000000	
0.421387	1.000000	
0.421509	1.000000	
0.421631	1.000000	
0.421753	1.000000	
0.421875	1.000000	
0.421997	1.000000	
0.422119	1.000000	
0.422241	1.000000	
0.422363	1.000000	
0.422485	1.000000	
0.422607	1.000000	
0.422729	1.000000	
0.422852	1.000000	
0.422974	1.000000	
0.423096	1.000000	
0.423218	1.000000	
0.423340	1.000000	
0.423462	1.000000	
0.423584	1.000000	
0.423706	1.000000	
0.423828	1.000000	
0.423950	1.000000	
0.424072	1.000000	
0.424194	1.000000	
0.424316	1.000000	
0.424438	1.000000	
0.424561	1.000000	
0.424683	1.000000	
0.424805	1.000000	
0.424927	1.000000	
0.425049	1.000000	
0.425171	1.000000	
0.425293	1.000000	
0.425415	1.000000	
0.425537	1.000000	
0.425659	1.000000	
0.425781	1.000000	
0.425903	1.000000	
0.426025	1.000000	
0.426147	1.000000	
0.426270	1.000000	
0.426392	1.000000	
0.426514	1.000000	
0.426636	1.000000	
0.426758	1.000000	
0.426880	1.000000	
0.427002	1.000000	
0.427124	1.000000	
0.427246	1.000000	
0.427368	1.000000	
0.427490	1.000000	
0.427612	1.000000	
0.427734	1.000000	
0.427856	1.000000	
0.427979	1.000000	
0.428101	1.000000	
0.428223	1.000000	
0.428345	1.000000	
0.428467	1.000000	
0.428589	1.000000	
0.428711	1.000000	
0.428833	1.000000	
0.428955	1.000000	
0.429077	1.000000	
0.429199	1.000000	
0.429321	1.000000	
0.429443	1.000000	
0.429565	1.000000	
0.429688	1.000000	
0.429810	1.000000	
0.429932	1.000000	
0.430054	1.000000	
0.430176	1.000000	
0.430298	1.000000	
0.430420	1.000000	
0.430542	1.000000	
0.430664	1.000000	
0.430786	1.000000	
0.430908	1.000000	
0.431030	1.000000	
0.431152	1.000000	
0.431274	1.000000	
0.431396	1.000000	
0.431519	1.000000	
0.431641	1.000000	
0.431763	1.000000	
0.431885	1.000000	
0.432007	1.000000	
0.432129	1.000000	
0.432251	1.000000	
0.432373	1.000000	
0.432495	1.000000	
0.432617	1.000000	
0.432739	1.000000	
0.432861	1.000000	
0.432983	1.000000	
0.433105	1.000000	
0.433228	1.000000	
0.433350	1.000000	
0.433472	1.000000	
0.433594	1.000000	
0.433716	1.000000	
0.433838	1.000000	
0.433960	1.000000	
0.434082	1.000000	
0.434204	1.000000	
0.434326	1.000000	
0.434448	1.000000	
0.434570	1.000000	
0.434692	1.000000	
0.434814	1.000000	
0.434937	1.000000	
0.435059	1.000000	
0.435181	1.000000	
0.435303	1.000000	
0.435425	1.000000	
0.435547	1.000000	
0.435669	1.000000	
0.435791	1.000000	
0.435913	1.000000	
0.436035	1.000000	
0.436157	1.000000	
0.436279	1.000000	
0.436401	1.000000	
0.436523	1.000000	
0.436646	1.000000	
0.436768	1.000000	
0.436890	1.000000	
0.437012	1.000000	
0.437134	1.000000	
0.437256	1.000000	
0.437378	1.000000	
0.437500	1.000000	
0.437622	1.000000	
0.437744	1.000000	
0.437866	1.000000	
0.437988	1.000000	
0.438110	1.000000	
0.438232	1.000000	
0.438354	1.000000	
0.438477	1.000000	
0.438599	1.000000	
0.438721	1.000000	
0.438843	1.000000	
0.438965	1.000000	
0.439087	1.000000	
0.439209	1.000000	
0.439331	1.000000	
0.439453	1.000000	
0.439575	1.000000	
0.439697	1.000000	
0.439819	1.000000	
0.439941	1.000000	
0.440063	1.000000	
0.440186	1.000000	
0.440308	1.000000	
0.440430	1.000000	
0.440552	1.000000	
0.440674	1.000000	
0.440796	1.000000	
0.440918	1.000000	
0.441040	1.000000	
0.441162	1.000000	
0.441284	1.000000	
0.441406	1.000000	
0.441528	1.000000	
0.441650	1.000000	
0.441772	1.000000	
0.441895	1.000000	
0.442017	1.000000	
0.442139	1.000000	
0.442261	1.000000	
0.442383	1.000000	
0.442505	1.000000	
0.442627	1.000000	
0.442749	1.000000	
0.442871	1.000000	
0.442993	1.000000	
0.443115	1.000000	
0.443237	1.000000	
0.443359	1.000000	
0.443481	1.000000	
0.443604	1.000000	
0.443726	1.000000	
0.443848	1.000000	
0.443970	1.000000	
0.444092	1.000000	
0.444214	1.000000	
0.444336	1.000000	
0.444458	1.000000	
0.444580	1.000000	
0.444702	1.000000	
0.444824	1.000000	
0.444946	1.000000	
0.445068	1.000000	
0.445190	1.000000	
0.445313	1.000000	
0.445435	1.000000	
0.445557	1.000000	
0.445679	1.000000	
0.445801	1.000000	
0.445923	1.000000	
0.446045	1.000000	
0.446167	1.000000	
0.446289	1.000000	
0.446411	1.000000	
0.446533	1.000000	
0.446655	1.000000	
0.446777	1.000000	
0.446899	1.000000	
0.447021	1.000000	
0.447144	1.000000	
0.447266	1.000000	
0.447388	1.000000	
0.447510	1.000000	
0.447632	1.000000	
0.447754	1.000000	
0.447876	1.000000	
0.447998	1.000000	
0.448120	1.000000	
0.448242	1.000000	
0.448364	1.000000	
0.448486	1.000000	
0.448608	1.000000	
0.448730	1.000000	
0.448853	1.000000	
0.448975	1.000000	
0.449097	1.000000	
0.449219	1.000000	
0.449341	1.000000	
0.449463	1.000000	
0.449585	1.000000	
0.449707	1.000000	
0.449829	1.000000	
0.449951	1.000000	
0.450073	1.000000	
0.450195	1.000000	
0.450317	1.000000	
0.450439	1.000000	
0.450562	1.000000	
0.450684	1.000000	
0.450806	1.000000	
0.450928	1.000000	
0.451050	1.000000	
0.451172	1.000000	
0.451294	1.000000	
0.451416	1.000000	
0.451538	1.000000	
0.451660	1.000000	
0.451782	1.000000	
0.451904	1.000000	
0.452026	1.000000	
0.452148	1.000000	
0.452271	1.000000	
0.452393	1.000000	
0.452515	1.000000	
0.452637	1.000000	
0.452759	1.000000	
0.452881	1.000000	
0.453003	1.000000	
0.453125	1.000000	
0.453247	1.000000	
0.453369	1.000000	
0.453491	1.000000	
0.453613	1.000000	
0.453735	1.000000	
0.453857	1.000000	
0.453979	1.000000	
0.454102	1.000000	
0.454224	1.000000	
0.454346	1.000000	
0.454468	1.000000	
0.454590	1.000000	
0.454712	1.000000	
0.454834	1.000000	
0.454956	1.000000	
0.455078	1.000000	
0.455200	1.000000	
0.455322	1.000000	
0.455444	1.000000	
0.455566	1.000000	
0.455688	1.000000	
0.455811	1.000000	
0.455933	1.000000	
0.456055	1.000000	
0.456177	1.000000	
0.456299	1.000000	
0.456421	1.000000	
0.456543	1.000000	
0.456665	1.000000	
0.456787	1.000000	
0.456909	1.000000	
0.457031	1.000000	
0.457153	1.000000	
0.457275	1.000000	
0.457397	1.000000	
0.457520	1.000000	
0.457642	1.000000	
0.457764	1.000000	
0.457886	1.000000	
0.458008	1.000000	
0.458130	1.000000	
0.458252	1.000000	
0.458374	1.000000	
0.458496	1.000000	
0.458618	1.000000	
0.458740	1.000000	
0.458862	1.000000	
0.458984	1.000000	
0.459106	1.000000	
0.459229	1.000000	
0.459351	1.000000	
0.459473	1.000000	
0.459595	1.000000	
0.459717	1.000000	
0.459839	1.000000	
0.459961	1.000000	
0.460083	1.000000	
0.460205	1.000000	
0.460327	1.000000	
0.460449	1.000000	
0.460571	1.000000	
0.460693	1.000000	
0.460815	1.000000	
0.460938	1.000000	
0.461060	1.000000	
0.461182	1.000000	
0.461304	1.000000	
0.461426	1.000000	
0.461548	1.000000	
0.461670	1.000000	
0.461792	1.000000	
0.461914	1.000000	
0.462036	1.000000	
0.462158	1.000000	
0.462280	1.000000	
0.462402	1.000000	
0.462524	1.000000	
0.462646	1.000000	
0.462769	1.000000	
0.462891	1.000000	
0.463013	1.000000	
0.463135	1.000000	
0.463257	1.000000	
0.463379	1.000000	
0.463501	1.000000	
0.463623	1.000000	
0.463745	1.000000	
0.463867	1.000000	
0.463989	1.000000	
0.464111	1.000000	
0.464233	1.000000	
0.464355	1.000000	
0.464478	1.000000	
0.464600	1.000000	
0.464722	1.000000	
0.464844	1.000000	
0.464966	1.000000	
0.465088	1.000000	
0.465210	1.000000	
0.465332	1.000000	
0.465454	1.000000	
0.465576	1.000000	
0.465698	1.000000	
0.465820	1.000000	
0.465942	1.000000	
0.466064	1.000000	
0.466187	1.000000	
0.466309	1.000000	
0.466431	1.000000	
0.466553	1.000000	
0.466675	1.000000	
0.466797	1.000000	
0.466919	1.000000	
0.467041	1.000000	
0.467163	1.000000	
0.467285	1.000000	
0.467407	1.000000	
0.467529	1.000000	
0.467651	1.000000	
0.467773	1.000000	
0.467896	1.000000	
0.468018	1.000000	
0.468140	1.000000	
0.468262	1.000000	
0.468384	1.000000	
0.468506	1.000000	
0.468628	1.000000	
0.468750	1.000000	
0.468872	1.000000	
0.468994	1.000000	
0.469116	1.000000	
0.469238	1.000000	
0.469360	1.000000	
0.469482	1.000000	
0.469604	1.000000	
0.469727	1.000000	
0.469849	1.000000	
0.469971	1.000000	
0.470093	1.000000	
0.470215	1.000000	
0.470337	1.000000	
0.470459	1.000000	
0.470581	1.000000	
0.470703	1.000000	
0.470825	1.000000	
0.470947	1.000000	
0.471069	1.000000	
0.471191	1.000000	
0.471313	1.000000	
0.471436	1.000000	
0.471558	1.000000	
0.471680	1.000000	
0.471802	1.000000	
0.471924	1.000000	
0.472046	1.000000	
0.472168	1.000000	
0.472290	1.000000	
0.472412	1.000000	
0.472534	1.000000	
0.472656	1.000000	
0.472778	1.000000	
0.472900	1.000000	
0.473022	1.000000	
0.473145	1.000000	
0.473267	1.000000	
0.473389	1.000000	
0.473511	1.000000	
0.473633	1.000000	
0.473755	1.000000	
0.473877	1.000000	
0.473999	1.000000	
0.474121	1.000000	
0.474243	1.000000	
0.474365	1.000000	
0.474487	1.000000	
0.474609	1.000000	
0.474731	1.000000	
0.474854	1.000000	
0.474976	1.000000	
0.475098	1.000000	
0.475220	1.000000	
0.475342	1.000000	
0.475464	1.000000	
0.475586	1.000000	
0.475708	1.000000	
0.475830	1.000000	
0.475952	1.000000	
0.476074	1.000000	
0.476196	1.000000	
0.476318	1.000000	
0.476440	1.000000	
0.476563	1.000000	
0.476685	1.000000	
0.476807	1.000000	
0.476929	1.000000	
0.477051	1.000000	
0.477173	1.000000	
0.477295	1.000000	
0.477417	1.000000	
0.477539	1.000000	
0.477661	1.000000	
0.477783	1.000000	
0.477905	1.000000	
0.478027	1.000000	
0.478149	1.000000	
0.478271	1.000000	
0.478394	1.000000	
0.478516	1.000000	
0.478638	1.000000	
0.478760	1.000000	
0.478882	1.000000	
0.479004	1.000000	
0.479126	1.000000	
0.479248	1.000000	
0.479370	1.000000	
0.479492	1.000000	
0.479614	1.000000	
0.479736	1.000000	
0.479858	1.000000	
0.479980	1.000000	
0.480103	1.000000	
0.480225	1.000000	
0.480347	1.000000	
0.480469	1.000000	
0.480591	1.000000	
0.480713	1.000000	
0.480835	1.000000	
0.480957	1.000000	
0.481079	1.000000	
0.481201	1.000000	
0.481323	1.000000	
0.481445	1.000000	
0.481567	1.000000	
0.481689	1.000000	
0.481812	1.000000	
0.481934	1.000000	
0.482056	1.000000	
0.482178	1.000000	
0.482300	1.000000	
0.482422	1.000000	
0.482544	1.000000	
0.482666	1.000000	
0.482788	1.000000	
0.482910	1.000000	
0.483032	1.000000	
0.483154	1.000000	
0.483276	1.000000	
0.483398	1.000000	
0.483521	1.000000	
0.483643	1.000000	
0.483765	1.000000	
0.483887	1.000000	
0.484009	1.000000	
0.484131	1.000000	
0.484253	1.000000	
0.484375	1.000000	
0.484497	1.000000	
0.484619	1.000000	
0.484741	1.000000	
0.484863	1.000000	
0.484985	1.000000	
0.485107	1.000000	
0.485229	1.000000	
0.485352	1.000000	
0.485474	1.000000	
0.485596	1.000000	
0.485718	1.000000	
0.485840	1.000000	
0.485962	1.000000	
0.486084	1.000000	
0.486206	1.000000	
0.486328	1.000000	
0.486450	1.000000	
0.486572	1.000000	
0.486694	1.000000	
0.486816	1.000000	
0.486938	1.000000	
0.487061	1.000000	
0.487183	1.000000	
0.487305	1.000000	
0.487427	1.000000	
0.487549	1.000000	
0.487671	1.000000	
0.487793	1.000000	
0.487915	1.000000	
0.488037	1.000000	
0.488159	1.000000	
0.488281	1.000000	
0.488403	1.000000	
0.488525	1.000000	
0.488647	1.000000	
0.488770	1.000000	
0.488892	1.000000	
0.489014	1.000000	
0.489136	1.000000	
0.489258	1.000000	
0.489380	1.000000	
0.489502	1.000000	
0.489624	1.000000	
0.489746	1.000000	
0.489868	1.000000	
0.489990	1.000000	
0.490112	1.000000	
0.490234	1.000000	
0.490356	1.000000	
0.490479	1.000000	
0.490601	1.000000	
0.490723	1.000000	
0.490845	1.000000	
0.490967	1.000000	
0.491089	1.000000	
0.491211	1.000000	
0.491333	1.000000	
0.491455	1.000000	
0.491577	1.000000	
0.491699	1.000000	
0.491821	1.000000	
0.491943	1.000000	
0.492065	1.000000	
0.492188	1.000000	
0.492310	1.000000	
0.492432	1.000000	
0.492554	1.000000	
0.492676	1.000000	
0.492798	1.000000	
0.492920	1.000000	
0.493042	1.000000	
0.493164	1.000000	
0.493286	1.000000	
0.493408	1.000000	
0.493530	1.000000	
0.493652	1.000000	
0.493774	1.000000	
0.493896	1.000000	
0.494019	1.000000	
0.494141	1.000000	
0.494263	1.000000	
0.494385	1.000000	
0.494507	1.000000	
0.494629	1.000000	
0.494751	1.000000	
0.494873	1.000000	
0.494995	1.000000	
0.495117	1.000000	
0.495239	1.000000	
0.495361	1.000000	
0.495483	1.000000	
0.495605	1.000000	
0.495728	1.000000	
0.495850	1.000000	
0.495972	1.000000	
0.496094	1.000000	
0.496216	1.000000	
0.496338	1.000000	
0.496460	1.000000	
0.496582	1.000000	
0.496704	1.000000	
0.496826	1.000000	
0.496948	1.000000	
0.497070	1.000000	
0.497192	1.000000	
0.497314	1.000000	
0.497437	1.000000	
0.497559	1.000000	
0.497681	1.000000	
0.497803	1.000000	
0.497925	1.000000	
0.498047	1.000000	
0.498169	1.000000	
0.498291	1.000000	
0.498413	1.000000	
0.498535	1.000000	
0.498657	1.000000	
0.498779	1.000000	
0.498901	1.000000	
0.499023	1.000000	
0.499146	1.000000	
0.499268	1.000000	
0.499390	1.000000	
0.499512	1.000000	
0.499634	1.000000	
0.499756	1.000000	
0.499878	1.000000	
0.500000	1.000000
